Oscillations in Mixed-Feedback Systems

A new method is presented for the analysis of limit cycle oscillations in mixed-feedback systems. The calculation of the limit cycle is reformulated as the zero finding of a mixed-monotone relation, that is, of the difference of two maximally monotone relations. The problem can then be solved efficiently by borrowing existing algorithms that minimize the difference of two convex functions. The potential of the method is illustrated on the classical Van der Pol oscillator.

==> Figures/DoG_kernel.csv <==
X,W,W1,W2
-3.141592653589793,-3.328708278775889e-18,2.29993865512933e-102,3.328708278775889e-18
-3.120578655906918,-0.0005941698912712261,5.485428593609581e-87,0.0005941698912712261
-3.0995646582240433,-0.0012357956527996713,1.4981313558620753e-85,0.0012357956527996713
-3.0785506605411683,-0.001927138369288723,3.0148334910217094e-84,0.001927138369288723
-3.057536662858294,-0.0026705183013054352,5.298306646204213e-83,0.0026705183013054352
-3.036522665175419,-0.003468314250968992,8.576201317338814e-82,0.003468314250968992
-3.015508667492544,-0.0043229627882774135,1.3092932101783548e-80,0.0043229627882774135
-2.994494669809669,-0.0052369573332232185,1.909225571535269e-79,0.0052369573332232185
-2.973480672126794,-0.006212847088980946,2.6793876839524832e-78,0.006212847088980946
-2.952466674443919,-0.007253235821601396,3.6365308082876274e-77,0.007253235821601396
-2.9314526767610443,-0.008360780481818285,4.789131615216015e-76,0.008360780481818285
-2.9104386790781693,-0.009538189664763781,6.134430922722972e-75,0.009538189664763781
-2.889424681395295,-0.01078822190359986,7.655974330076102e-74,0.01078822190359986
-2.86841068371242,-0.01211368379330343,9.322083712656835e-73,0.01211368379330343
-2.847396686029545,-0.013517427941093675,1.1085643119670424e-71,0.013517427941093675
-2.82638268834667,-0.015002350740262498,1.288546530254126e-70,0.015002350740262498
-2.805368690663795,-0.016571389964460167,1.464932406282222e-69,0.016571389964460167
-2.78435469298092,-0.01822752217980094,1.6298515074304703e-68,0.01822752217980094
-2.7633406952980453,-0.019973759972486405,1.7753577509355485e-67,0.019973759972486405
-2.7423266976151703,-0.02181314898999696,1.894061023337149e-66,0.02181314898999696
-2.721312699932296,-0.023748764794274846,1.979748723787869e-65,0.023748764794274846
-2.700298702249421,-0.025783709525715053,2.027924517381431e-64,0.025783709525715053
-2.679284704566546,-0.027921108377190907,2.0361992704792545e-63,0.027921108377190907
-2.658270706883671,-0.03016410587777341,2.0044868588422557e-62,0.03016410587777341
-2.637256709200796,-0.032515861986250505,1.934982576422311e-61,0.032515861986250505
-2.616242711517921,-0.03497954799501934,1.8319301375587834e-60,0.03497954799501934
-2.5952287138350467,-0.037558342245407314,1.7012101012630002e-59,0.037558342245407314
-2.574214716152172,-0.04025542565597736,1.5498036556257105e-58,0.04025542565597736
-2.553200718469297,-0.043073977065885484,1.385197971659861e-57,0.043073977065885484
-2.532186720786422,-0.04601716839588876,1.2148013871528824e-56,0.04601716839588876
-2.511172723103547,-0.049088159630141966,1.0454290111240201e-55,0.049088159630141966
-2.490158725420672,-0.05229009362247468,8.829040793335709e-55,0.05229009362247468
-2.469144727737797,-0.05562609073140454,7.318007443038e-54,0.05562609073140454
-2.448130730054922,-0.05909924328871611,5.9533350739457025e-53,0.05909924328871611
-2.4271167323720473,-0.06271260990701542,4.753804068326852e-52,0.06271260990701542
-2.406102734689173,-0.06646920963225897,3.726136928187205e-51,0.06646920963225897
-2.385088737006298,-0.07037201594784849,2.8670421473331605e-50,0.07037201594784849
-2.364074739323423,-0.0744239506374785,2.1656411290192794e-49,0.0744239506374785
-2.343060741640548,-0.07862787751452363,1.6059569746638723e-48,0.07862787751452363
-2.322046743957673,-0.08298659602634836,1.1692107062016904e-47,0.08298659602634836
-2.301032746274798,-0.08750283474251995,8.35753744137018e-47,0.08750283474251995
-2.2800187485919237,-0.09217924473649668,5.86549441979923e-46,0.09217924473649668
-2.2590047509090487,-0.09701839287095203,4.0418921920393206e-45,0.09701839287095203
-2.237990753226174,-0.10202275499747232,2.7348326855508593e-44,0.10202275499747232
-2.216976755543299,-0.10719470908193873,1.8169962325961338e-43,0.10719470908193873
-2.195962757860424,-0.11253652826746025,1.185400343070794e-42,0.11253652826746025
-2.174948760177549,-0.1180503738872703,7.594053590527301e-42,0.1180503738872703
-2.153934762494674,-0.12373828844052838,4.777371858672082e-41,0.12373828844052838
-2.132920764811799,-0.12960218854448008,2.9513439569832548e-40,0.12960218854448008
-2.1119067671289242,-0.13564385787691946,1.7904989429198257e-39,0.13564385787691946
-2.0908927694460493,-0.14186494012336867,1.0667419063419265e-38,0.14186494012336867
-2.069878771763175,-0.14826693194383275,6.241411493358221e-38,0.14826693194383275
-2.0488647740803,-0.15485117597441062,3.5863375053658875e-37,0.15485117597441062
-2.027850776397425,-0.16161885387942998,2.0238145044160226e-36,0.16161885387942998
-2.00683677871455,-0.16857097947013813,1.1216243255638638e-35,0.16857097947013813
-1.9858227810316753,-0.17570839190630838,6.105017847389606e-35,0.17570839190630838
-1.9648087833488004,-0.18303174899741562,3.26358241662418e-34,0.18303174899741562
-1.9437947856659255,-0.19054152062029223,1.7134656373066158e-33,0.19054152062029223
-1.9227807879830505,-0.19823798227040007,8.835561525469642e-33,0.19823798227040007
-1.9017667903001758,-0.20612120876402926,4.474818018598735e-32,0.20612120876402926
-1.8807527926173009,-0.21419106810887978,2.225888273191277e-31,0.21419106810887978
-1.859738794934426,-0.22244721556057384,1.0874822643329362e-30,0.22244721556057384
-1.838724797251551,-0.23088908788270335,5.218380198116316e-30,0.23088908788270335
-1.8177107995686763,-0.23951589782802093,2.4595046700027507e-29,0.23951589782802093
-1.7966968018858014,-0.24832662885834295,1.1385746054117687e-28,0.24832662885834295
-1.7756828042029265,-0.25732003012064475,5.177028838160732e-28,0.25732003012064475
-1.7546688065200517,-0.2664946116966906,2.312107965400149e-27,0.2664946116966906
-1.7336548088371768,-0.2758486401433538,1.0142548855884297e-26,0.2758486401433538
-1.712640811154302,-0.2853801343405402,4.3701916119859425e-26,0.2853801343405402
-1.691626813471427,-0.29508686166334364,1.8495709315186389e-25,0.29508686166334364
-1.6706128157885523,-0.30496633449471455,7.688848271098724e-25,0.30496633449471455
-1.6495988181056773,-0.3150158070945339,3.1395970145864765e-24,0.3150158070945339
-1.6285848204228024,-0.3252322728405325,1.2592479755262794e-23,0.3252322728405325
-1.6075708227399275,-0.33561246185600213,4.96107358439066e-23,0.33561246185600213
-1.5865568250570528,-0.34615283903869176,1.9198590601327551e-22,0.34615283903869176
-1.5655428273741778,-0.3568496025046802,7.297841439736164e-22,0.3568496025046802
-1.544528829691303,-0.3676986824603621,2.724914828866383e-21,0.3676986824603621
-1.523514832008428,-0.37869574051498256,9.994172203774653e-21,0.37869574051498256
-1.5025008343255533,-0.38983616944540184,3.6006257650275665e-20,0.38983616944540184
-1.4814868366426783,-0.4011150934239681,1.2742310997448807e-19,0.4011150934239681
-1.4604728389598034,-0.41252736871953133,4.429545857192885e-19,0.41252736871953133
-1.4394588412769287,-0.4240675848807332,1.5125601280978144e-18,0.4240675848807332
-1.4184448435940538,-0.43573006640977835,5.073528819431505e-18,0.43573006640977835
-1.3974308459111788,-0.4475088749338973,1.6716801470154294e-17,0.4475088749338973
-1.376416848228304,-0.45939781188071227,5.410573236043498e-17,0.4593978118807124
-1.3554028505454292,-0.4713904216626408,1.7202114469424865e-16,0.47139042166264095
-1.3343888528625543,-0.4834799953743896,5.372423096000113e-16,0.4834799953743901
-1.3133748551796793,-0.495659575006463,1.6481992550880376e-15,0.4956595750064647
-1.2923608574968044,-0.5079219581764517,4.967085246040796e-15,0.5079219581764567
-1.2713468598139297,-0.5202597033786872,1.470439371067915e-14,0.520259703378702
-1.2503328621310548,-0.5326651357516339,4.276095642783941e-14,0.5326651357516767
-1.2293188644481798,-0.5451303533611601,1.2215285010326575e-13,0.5451303533612822
-1.208304866765305,-0.5576472339965749,3.4278103863084185e-13,0.5576472339969177
-1.1872908690824302,-0.5702074424750297,9.44904710840158e-13,0.5702074424759747
-1.1662768713995553,-0.5828024384485608,2.558693607513782e-12,0.5828024384511195
-1.1452628737166803,-0.5954234847066344,6.806260575082137e-12,0.5954234847134406
-1.1242488760338056,-0.6080616559654767,1.7785243441713256e-11,0.6080616559832619
-1.1032348783509307,-0.6207078481334729,4.565337761125696e-11,0.6207078481791263
-1.0822208806680558,-0.633352788039061,1.1511945942053843e-10,0.6333527881541804
-1.0612068829851808,-0.6459870436027519,2.8515969186025774e-10,0.6459870438879116
-1.040192885302306,-0.6586010344260307,6.938920451685098e-10,0.6586010351199227
-1.019178887619431,-0.6711850427525131,1.6586732395301436e-09,0.6711850444111863
-0.9981648899365565,-0.6837292247220886,3.894894306301027e-09,0.6837292286169829
-0.9771508922536816,-0.6962236217699618,8.984566992976206e-09,0.6962236307545288
-0.9561368945708066,-0.7086581718876591,2.035944621010491e-08,0.7086581922471054
-0.9351228968879317,-0.7210227202040259,4.5321343935412735e-08,0.7210227655253699
-0.9141088992050568,-0.7333070278574979,9.91078964902546e-08,0.7333071269653944
-0.8930949015221818,-0.7455007772383041,2.1290360937892373e-07,0.7455009901419134
-0.8720809038393069,-0.7575935700832612,4.4929096016356186e-07,0.7575940193742214
-0.851066906156432,-0.7695749121270667,9.314141041741249e-07,0.7695758435411709
-0.8300529084735575,-0.7814341733083217,1.896832462165841e-06,0.7814360701407838
-0.8090389107906826,-0.7931605047881536,3.794780945012931e-06,0.7931642995690986
-0.7880249131078076,-0.8047426816922547,7.457899785940756e-06,0.8047501395920407
-0.7670109154249327,-0.81616882142631,1.4398557027256645e-05,0.8161832199833372
-0.7459969177420578,-0.8274258990126978,2.7308288078298212e-05,0.8274532073007762
-0.7249829200591829,-0.8384989401920292,5.087958044287282e-05,0.838549819772472
-0.7039689223763079,-0.8493697172066804,9.312505753110086e-05,0.8494628422642115
-0.6829549246934334,-0.8600146994529574,0.00016744184549262545,0.8601821412984499
-0.6619409270105585,-0.870401922247508,0.0002957578475804888,0.8706976800950885
-0.6409269293276836,-0.8804863369996063,0.0005131966041904736,0.8809995336037968
-0.6199129316448087,-0.8902031073285945,0.0008747961687648879,0.8910779034973595
-0.5988989339619337,-0.8994582399881813,0.0014648931071366117,0.9009231330953179
-0.5778849362790588,-0.9081159204578179,0.0024098017292196465,0.9105257221870374
-0.5568709385961839,-0.9159820064864933,0.003894335236799719,0.919876341723293
-0.5358569409133089,-0.922783374013836,0.006182474331644869,0.9289658483454809
-0.5148429432304344,-0.9281432664829576,0.009642032238729965,0.9377852987216875
-0.4938289455475595,-0.9315535181496025,0.0147724455094285,0.946325963659031
-0.4728149478646846,-0.9323455237154887,0.022233818246481914,0.9545793419619706
-0.45180095018180966,-0.9296630789927895,0.03287409501384382,0.9625371740066334
-0.4307869524989347,-0.922441615993271,0.047749839008378446,0.9701914550016494
-0.4097729548160598,-0.9093997075256824,0.0681347403808178,0.9775344479065002
-0.38875895713318487,-0.8890497368665125,0.09550895911247585,0.9845586959789883
-0.3677449594503104,-0.859734962472479,0.13152207245163303,0.9912570349241121
-0.34673096176743545,-0.819699478637395,0.17792312597998883,0.997622604617384
-0.3257169640845605,-0.7671954568726087,0.2364534035038498,1.0036488603764584
-0.3047029664016856,-0.7006283765820878,0.308701207173756,1.0093295837558436
-0.28368896871881066,-0.6187357949879911,0.39592309785244834,1.0146588928404394
-0.26267497103593573,-0.5207889720271398,0.49884227998755104,1.0196312520146908
-0.2416609733530608,-0.4068001198256583,0.6174413613595959,1.0242414811852543
-0.22064697567018587,-0.27771226108715513,0.7507725033490901,1.0284847644362451
-0.1996329779873114,-0.13554490126963606,0.8968117568277291,1.032356658097365
-0.17861898030443646,0.01653185513759539,1.0523849533440957,1.0358530982065004
-0.15760498262156153,0.17421859823665034,1.213189005586368,1.038970407349718
-0.1365909849386866,0.33221925633962013,1.3739245572026006,1.0417053008629806
-0.11557698725581167,0.48448918004731906,1.5285440724286532,1.0440548923813342
-0.09456298957293674,0.6245882641158651,1.6706049628386654,1.0460166987228003
-0.07354899189006181,0.7461135739734968,1.7937022180692148,1.047588644095718
-0.052534994207187324,0.8431726016617491,1.8919416652815766,1.0487690636198275
-0.031520996524312395,0.9108491363854769,1.9604058425384372,1.0495567061529603
-0.010506998841437465,0.9456107156898019,1.9955614521066023,1.0499507364168004
0.010506998841437465,0.9456107156898019,1.9955614521066023,1.0499507364168004
0.031520996524312395,0.9108491363854769,1.9604058425384372,1.0495567061529603
0.052534994207187324,0.8431726016617491,1.8919416652815766,1.0487690636198275
0.07354899189006225,0.7461135739734944,1.7937022180692124,1.047588644095718
0.09456298957293718,0.6245882641158624,1.6706049628386628,1.0460166987228003
0.11557698725581167,0.48448918004731906,1.5285440724286532,1.0440548923813342
0.1365909849386866,0.33221925633962013,1.3739245572026006,1.0417053008629806
0.15760498262156153,0.17421859823665034,1.213189005586368,1.038970407349718
0.17861898030443646,0.01653185513759539,1.0523849533440957,1.0358530982065004
0.1996329779873114,-0.13554490126963606,0.8968117568277291,1.032356658097365
0.22064697567018632,-0.27771226108715785,0.7507725033490873,1.0284847644362451
0.24166097335306125,-0.40680011982566083,0.6174413613595932,1.024241481185254
0.26267497103593573,-0.5207889720271398,0.49884227998755104,1.0196312520146908
0.28368896871881066,-0.6187357949879911,0.39592309785244834,1.0146588928404394
0.3047029664016856,-0.7006283765820878,0.308701207173756,1.0093295837558436
0.3257169640845605,-0.7671954568726087,0.2364534035038498,1.0036488603764584
0.34673096176743545,-0.819699478637395,0.17792312597998883,0.997622604617384
0.3677449594503104,-0.859734962472479,0.13152207245163303,0.9912570349241121
0.3887589571331853,-0.8890497368665129,0.09550895911247521,0.984558695978988
0.40977295481606024,-0.9093997075256828,0.06813474038081728,0.9775344479065
0.4307869524989347,-0.922441615993271,0.047749839008378446,0.9701914550016494
0.45180095018180966,-0.9296630789927895,0.03287409501384382,0.9625371740066334
0.4728149478646846,-0.9323455237154887,0.022233818246481914,0.9545793419619706
0.4938289455475595,-0.9315535181496025,0.0147724455094285,0.946325963659031
0.5148429432304344,-0.9281432664829576,0.009642032238729965,0.9377852987216875
0.5358569409133094,-0.922783374013836,0.006182474331644808,0.9289658483454808
0.5568709385961843,-0.9159820064864931,0.0038943352367996798,0.9198763417232928
0.5778849362790588,-0.9081159204578179,0.0024098017292196465,0.9105257221870374
0.5988989339619337,-0.8994582399881813,0.0014648931071366117,0.9009231330953179
0.6199129316448087,-0.8902031073285945,0.0008747961687648879,0.8910779034973595
0.6409269293276836,-0.8804863369996063,0.0005131966041904736,0.8809995336037968
0.6619409270105585,-0.870401922247508,0.0002957578475804888,0.8706976800950885
0.6829549246934334,-0.8600146994529574,0.00016744184549262545,0.8601821412984499
0.7039689223763084,-0.8493697172066802,9.312505753109969e-05,0.8494628422642113
0.7249829200591833,-0.8384989401920291,5.0879580442872185e-05,0.8385498197724719
0.7459969177420578,-0.8274258990126978,2.7308288078298212e-05,0.8274532073007762
0.7670109154249327,-0.81616882142631,1.4398557027256645e-05,0.8161832199833372
0.7880249131078076,-0.8047426816922547,7.457899785940756e-06,0.8047501395920407
0.8090389107906826,-0.7931605047881536,3.794780945012931e-06,0.7931642995690986
0.8300529084735575,-0.7814341733083217,1.896832462165841e-06,0.7814360701407838
0.8510669061564324,-0.7695749121270664,9.3141410417411e-07,0.7695758435411706
0.8720809038393069,-0.7575935700832612,4.4929096016356186e-07,0.7575940193742214
0.8930949015221818,-0.7455007772383041,2.1290360937892373e-07,0.7455009901419134
0.9141088992050568,-0.7333070278574979,9.91078964902546e-08,0.7333071269653944
0.9351228968879317,-0.7210227202040259,4.5321343935412735e-08,0.7210227655253699
0.9561368945708066,-0.7086581718876591,2.035944621010491e-08,0.7086581922471054
0.9771508922536816,-0.6962236217699618,8.984566992976206e-09,0.6962236307545288
0.9981648899365565,-0.6837292247220886,3.894894306301027e-09,0.6837292286169829
1.0191788876194314,-0.6711850427525128,1.6586732395301138e-09,0.671185044411186
1.0401928853023064,-0.6586010344260306,6.938920451684973e-10,0.6586010351199225
1.0612068829851813,-0.6459870436027516,2.851596918602526e-10,0.6459870438879113
1.0822208806680562,-0.6333527880390608,1.1511945942053638e-10,0.6333527881541803
1.1032348783509311,-0.6207078481334727,4.565337761125598e-11,0.6207078481791259
1.124248876033806,-0.6080616559654766,1.778524344171294e-11,0.6080616559832618
1.1452628737166801,-0.5954234847066346,6.806260575082234e-12,0.5954234847134409
1.166276871399555,-0.5828024384485609,2.5586936075138093e-12,0.5828024384511197
1.18729086908243,-0.57020744247503,9.44904710840168e-13,0.5702074424759749
1.208304866765305,-0.5576472339965749,3.4278103863084185e-13,0.5576472339969177
1.2293188644481798,-0.5451303533611601,1.2215285010326575e-13,0.5451303533612822
1.2503328621310548,-0.5326651357516339,4.276095642783941e-14,0.5326651357516767
1.2713468598139297,-0.5202597033786872,1.470439371067915e-14,0.520259703378702
1.2923608574968046,-0.5079219581764517,4.967085246040726e-15,0.5079219581764566
1.3133748551796796,-0.49565957500646285,1.648199255088014e-15,0.4956595750064645
1.3343888528625545,-0.4834799953743895,5.372423096000075e-16,0.48347999537439007
1.3554028505454294,-0.4713904216626407,1.720211446942462e-16,0.4713904216626409
1.3764168482283043,-0.4593978118807121,5.410573236043382e-17,0.4593978118807122
1.3974308459111793,-0.447508874933897,1.6716801470153816e-17,0.447508874933897
1.4184448435940542,-0.4357300664097781,5.073528819431396e-18,0.4357300664097781
1.4394588412769291,-0.42406758488073304,1.5125601280977712e-18,0.42406758488073304
1.4604728389598032,-0.41252736871953133,4.429545857192947e-19,0.41252736871953133
1.481486836642678,-0.4011150934239682,1.2742310997448896e-19,0.4011150934239682
1.502500834325553,-0.38983616944540184,3.6006257650275923e-20,0.38983616944540184
1.523514832008428,-0.37869574051498256,9.994172203774653e-21,0.37869574051498256
1.544528829691303,-0.3676986824603621,2.724914828866383e-21,0.3676986824603621
1.5655428273741778,-0.3568496025046802,7.297841439736164e-22,0.3568496025046802
1.5865568250570528,-0.34615283903869176,1.9198590601327551e-22,0.34615283903869176
1.6075708227399277,-0.33561246185600196,4.961073584390623e-23,0.33561246185600196
1.6285848204228026,-0.3252322728405324,1.2592479755262613e-23,0.3252322728405324
1.6495988181056775,-0.3150158070945338,3.139597014586431e-24,0.3150158070945338
1.6706128157885525,-0.30496633449471444,7.688848271098615e-25,0.30496633449471444
1.6916268134714274,-0.29508686166334347,1.8495709315185728e-25,0.29508686166334347
1.7126408111543023,-0.2853801343405401,4.370191611985849e-26,0.2853801343405401
1.7336548088371773,-0.27584864014335364,1.0142548855884004e-26,0.27584864014335364
1.7546688065200522,-0.2664946116966904,2.3121079654000828e-27,0.2664946116966904
1.7756828042029262,-0.2573200301206448,5.177028838160807e-28,0.2573200301206448
1.7966968018858012,-0.24832662885834303,1.138574605411785e-28,0.24832662885834303
1.817710799568676,-0.23951589782802105,2.4595046700027863e-29,0.23951589782802105
1.838724797251551,-0.23088908788270335,5.218380198116316e-30,0.23088908788270335
1.859738794934426,-0.22244721556057384,1.0874822643329362e-30,0.22244721556057384
1.8807527926173009,-0.21419106810887978,2.225888273191277e-31,0.21419106810887978
1.9017667903001758,-0.20612120876402926,4.474818018598735e-32,0.20612120876402926
1.9227807879830507,-0.19823798227040001,8.835561525469515e-33,0.19823798227040001
1.9437947856659257,-0.19054152062029214,1.713465637306591e-33,0.19054152062029214
1.9648087833488006,-0.18303174899741545,3.2635824166241323e-34,0.18303174899741545
1.9858227810316755,-0.17570839190630827,6.105017847389518e-35,0.17570839190630827
2.0068367787145505,-0.16857097947013794,1.1216243255638315e-35,0.16857097947013794
2.0278507763974254,-0.16161885387942984,2.0238145044159357e-36,0.16161885387942984
2.0488647740803003,-0.15485117597441053,3.5863375053657343e-37,0.15485117597441053
2.0698787717631753,-0.14826693194383253,6.241411493357865e-38,0.14826693194383253
2.0908927694460493,-0.14186494012336867,1.0667419063419265e-38,0.14186494012336867
2.1119067671289242,-0.13564385787691946,1.7904989429198257e-39,0.13564385787691946
2.132920764811799,-0.12960218854448008,2.9513439569832548e-40,0.12960218854448008
2.153934762494674,-0.12373828844052838,4.777371858672082e-41,0.12373828844052838
2.174948760177549,-0.1180503738872703,7.594053590527301e-42,0.1180503738872703
2.195962757860424,-0.11253652826746025,1.185400343070794e-42,0.11253652826746025
2.216976755543299,-0.10719470908193873,1.8169962325961338e-43,0.10719470908193873
2.237990753226174,-0.10202275499747232,2.7348326855508593e-44,0.10202275499747232
2.2590047509090487,-0.09701839287095203,4.0418921920393206e-45,0.09701839287095203
2.2800187485919237,-0.09217924473649668,5.86549441979923e-46,0.09217924473649668
2.3010327462747986,-0.08750283474251985,8.357537441369819e-47,0.08750283474251985
2.3220467439576735,-0.08298659602634827,1.1692107062016398e-47,0.08298659602634827
2.3430607416405484,-0.07862787751452352,1.6059569746637802e-48,0.07862787751452352
2.3640747393234234,-0.0744239506374784,2.165641129019186e-49,0.0744239506374784
2.3850887370062983,-0.0703720159478484,2.8670421473330365e-50,0.0703720159478484
2.4061027346891724,-0.06646920963225905,3.7261369281873655e-51,0.06646920963225905
2.4271167323720473,-0.06271260990701542,4.753804068326852e-52,0.06271260990701542
2.448130730054922,-0.05909924328871611,5.9533350739457025e-53,0.05909924328871611
2.469144727737797,-0.05562609073140454,7.318007443038e-54,0.05562609073140454
2.490158725420672,-0.05229009362247468,8.829040793335709e-55,0.05229009362247468
2.511172723103547,-0.049088159630141966,1.0454290111240201e-55,0.049088159630141966
2.532186720786422,-0.04601716839588876,1.2148013871528824e-56,0.04601716839588876
2.553200718469297,-0.043073977065885484,1.385197971659861e-57,0.043073977065885484
2.574214716152172,-0.04025542565597736,1.5498036556257105e-58,0.04025542565597736
2.5952287138350467,-0.037558342245407314,1.7012101012630002e-59,0.037558342245407314
2.6162427115179216,-0.034979547995019275,1.8319301375586776e-60,0.034979547995019275
2.6372567092007966,-0.03251586198625047,1.9349825764222547e-61,0.03251586198625047
2.6582707068836715,-0.03016410587777337,2.0044868588421404e-62,0.03016410587777337
2.6792847045665464,-0.027921108377190862,2.0361992704791945e-63,0.027921108377190862
2.7002987022494214,-0.02578370952571502,2.027924517381371e-64,0.02578370952571502
2.7213126999322954,-0.023748764794274884,1.979748723787927e-65,0.023748764794274884
2.7423266976151703,-0.02181314898999696,1.894061023337149e-66,0.02181314898999696
2.7633406952980453,-0.019973759972486405,1.7753577509355485e-67,0.019973759972486405
2.78435469298092,-0.01822752217980094,1.6298515074304703e-68,0.01822752217980094
2.805368690663795,-0.016571389964460167,1.464932406282222e-69,0.016571389964460167
2.82638268834667,-0.015002350740262498,1.288546530254126e-70,0.015002350740262498
2.847396686029545,-0.013517427941093675,1.1085643119670424e-71,0.013517427941093675
2.86841068371242,-0.01211368379330343,9.322083712656835e-73,0.01211368379330343
2.889424681395295,-0.01078822190359986,7.655974330076102e-74,0.01078822190359986
2.9104386790781698,-0.009538189664763753,6.134430922722786e-75,0.009538189664763753
2.9314526767610447,-0.008360780481818257,4.789131615215869e-76,0.008360780481818257
2.9524666744439196,-0.007253235821601375,3.6365308082875154e-77,0.007253235821601375
2.9734806721267946,-0.0062128470889809264,2.679387683952324e-78,0.0062128470889809264
2.9944946698096695,-0.005236957333223199,1.909225571535155e-79,0.005236957333223199
3.0155086674925444,-0.004322962788277395,1.309293210178276e-80,0.004322962788277395
3.0365226651754185,-0.0034683142509690096,8.576201317339337e-82,0.0034683142509690096
3.0575366628582934,-0.0026705183013054517,5.298306646204694e-83,0.0026705183013054517
3.0785506605411683,-0.001927138369288723,3.0148334910217094e-84,0.001927138369288723
3.0995646582240433,-0.0012357956527996713,1.4981313558620753e-85,0.0012357956527996713
3.120578655906918,-0.0005941698912712261,5.485428593609581e-87,0.0005941698912712261
3.141592653589793,-3.328708278775889e-18,2.29993865512933e-102,3.328708278775889e-18


==> Figures/New_ex1_DoG_grad.csv <==
X,Z1,Z2
-3.141592653589793,-2.5694288104064628e-05,1.777202269223147e-16
-3.078760800517997,-2.914459823890464e-05,-0.0005133919075678167
-3.015928947446201,-5.031008564722675e-06,-0.0007800456886927125
-2.9530970943744057,0.00013304452152938968,-0.0005790290581998698
-2.8902652413026098,0.0005361702416641738,0.0002570916808528074
-2.827433388230814,0.0014483730147558018,0.0018129326302868177
-2.764601535159018,0.0031597649474855768,0.004063001632830162
-2.701769682087222,0.005857227477113311,0.006853241659216741
-2.6389378290154264,0.0094058241074394,0.00989956988686173
-2.5761059759436304,0.013203861910798061,0.012810085876621274
-2.5132741228718345,0.016279597913198635,0.015133164862405608
-2.4504422698000385,0.017668207697155918,0.016427155091483153
-2.3876104167282426,0.016876625112255468,0.016340630251694986
-2.324778563656447,0.014118021266477144,0.01468721047765021
-2.2619467105846507,0.01013407027569141,0.011497641339564975
-2.199114857512855,0.005728378494675251,0.007034980877594067
-2.1362830044410592,0.0013523705398784808,0.0017660030528663258
-2.0734511513692633,-0.0029666993813059345,-0.003708341899327748
-2.0106192982974678,-0.007336935803323091,-0.008750822962204832
-1.9477874452256716,-0.011606166143594575,-0.012794449751618663
-1.8849555921538759,-0.015188711734236644,-0.015435373818873898
-1.82212373908208,-0.017274085900242733,-0.016492850407516725
-1.759291886010284,-0.017285709725898296,-0.016024645439246067
-1.6964600329384882,-0.015261073150496107,-0.014296761515032293
-1.6336281798666923,-0.011879853833937429,-0.011716857609217719
-1.5707963267948963,-0.008131362306960967,-0.008748483447430167
-1.5079644737231006,-0.004866816833964421,-0.005826275324402537
-1.4451326206513047,-0.002519527867278021,-0.0032899627223737056
-1.3823007675795087,-0.00110076355206269,-0.0013483345597120689
-1.319468914507713,-0.00037888665216440423,-7.535698714733229e-05
-1.256637061435917,-7.657380862900395e-05,0.0005678687218894604
-1.1938052083641213,1.7447249838863435e-05,0.0006972255737831611
-1.1309733552923253,2.554075800687873e-05,0.0004689649008624612
-1.0681415022205294,4.820127120948314e-06,5.246279125736853e-05
-1.0053096491487334,-1.9368063415677733e-05,-0.0003835932023111845
-0.9424777960769379,-2.6111581686314236e-05,-0.0006742511532337508
-0.879645943005142,2.6351659943787964e-05,-0.0006581837710357653
-0.816814089933346,0.00023315711946994035,-0.00018340666018952333
-0.7539822368615501,0.0007745782473036356,0.000874895388199662
-0.6911503837897541,0.0019158728783728006,0.0025840212044669427
-0.6283185307179586,0.003931151638580054,0.0049174014773098185
-0.5654866776461627,0.006926387744317849,0.007724175754233521
-0.5026548245743667,0.010627748154593865,0.010718339689346792
-0.43982297150257077,0.014297962056756729,0.013498046728173747
-0.3769911184307748,0.016923649691263178,0.01559832081692546
-0.31415926535897887,0.017645889446936944,0.016570804225250813
-0.25132741228718336,0.016184867707679036,0.01607510039647738
-0.1884955592153874,0.012954395452731325,0.013960680234875407
-0.12566370614359146,0.008768662325505383,0.010318217149173251
-0.06283185307179551,0.00435054094277762,0.005485056723014975
4.440892098500626e-16,9.506284648352903e-16,1.2659614857412939e-15
0.06283185307179595,-0.004350540942775184,-0.005485056723012535
0.1256637061435919,-0.008768662325504148,-0.010318217149171187
0.18849555921538785,-0.01295439545273079,-0.013960680234873922
0.2513274122871838,-0.016184867707675996,-0.016075100396476603
0.31415926535897976,-0.01764588944693469,-0.01657080422525079
0.3769911184307757,-0.01692364969126463,-0.01559832081692611
0.4398229715025712,-0.014297962056758703,-0.013498046728174935
0.5026548245743672,-0.010627748154596413,-0.01071833968934827
0.5654866776461631,-0.006926387744319752,-0.00772417575423503
0.6283185307179591,-0.003931151638582904,-0.004917401477311115
0.691150383789755,-0.0019158728783727815,-0.0025840212044678417
0.7539822368615505,-0.0007745782472996267,-0.0008748953882001262
0.8168140899333465,-0.00023315711947185548,0.00018340666018946874
0.8796459430051424,-2.6351659945062986e-05,0.0006581837710359807
0.9424777960769379,2.61115816858927e-05,0.0006742511532340486
1.0053096491487343,1.936806341760154e-05,0.0003835932023113712
1.0681415022205298,-4.8201271193662465e-06,-5.246279125742375e-05
1.1309733552923262,-2.5540758010167766e-05,-0.00046896490086282086
1.1938052083641217,-1.7447249840898266e-05,-0.0006972255737837866
1.2566370614359172,7.657380862965447e-05,-0.0005678687218902622
1.3194689145077136,0.00037888665216515537,7.535698714646954e-05
1.3823007675795091,0.0011007635520619789,0.001348334559711238
1.4451326206513055,0.0025195278672769557,0.0032899627223730034
1.507964473723101,0.004866816833963245,0.005826275324401931
1.5707963267948966,0.008131362306960627,0.008748483447429636
1.633628179866693,0.011879853833936681,0.011716857609217271
1.6964600329384885,0.015261073150496235,0.014296761515031911
1.7592918860102849,0.01728570972589699,0.016024645439245845
1.8221237390820804,0.017274085900242542,0.01649285040751674
1.8849555921538759,0.01518871173423825,0.01543537381887429
1.9477874452256723,0.011606166143595577,0.012794449751619481
2.0106192982974678,0.0073369358033246665,0.008750822962206148
2.073451151369264,0.002966699381307558,0.0037083418993293597
2.1362830044410597,-0.0013523705398765032,-0.0017660030528645185
2.199114857512856,-0.005728378494674113,-0.007034980877592361
2.2619467105846516,-0.010134070275692013,-0.011497641339563604
2.324778563656447,-0.014118021266475753,-0.01468721047764934
2.3876104167282435,-0.016876625112252998,-0.016340630251694785
2.450442269800039,-0.017668207697156664,-0.01642715509148356
2.5132741228718354,-0.016279597913199967,-0.015133164862406479
2.576105975943631,-0.013203861910797325,-0.01281008587662243
2.6389378290154264,-0.009405824107442064,-0.009899569886862924
2.701769682087223,-0.005857227477116442,-0.006853241659217744
2.7646015351590183,-0.0031597649474848777,-0.004063001632830871
2.8274333882308147,-0.001448373014756435,-0.0018129326302872089
2.89026524130261,-0.0005361702416639951,-0.00025709168085291504
2.9530970943744057,-0.00013304452152872528,0.0005790290581999874
3.015928947446202,5.031008567024653e-06,0.0007800456886929684
3.0787608005179976,2.914459823947016e-05,0.0005133919075681458
3.141592653589793,2.5694288099686186e-05,1.7988510738025653e-16


==> Figures/New_ex1_trig_Kernel.csv <==
X,T,Z1,Z2,Z3
-3.141592653589793,0.0,-0.004017078478345429
-3.078760800517997,0.0,-0.004369128925703615
-3.015928947446201,0.0,-0.005518626796208094
-2.9530970943744057,0.0,0.006546219122836095
-2.8902652413026098,0.0,0.0018235562767681855
-2.827433388230814,0.0,-0.0016404922289764015
-2.764601535159018,0.0,-0.0077489718780059304
-2.701769682087222,0.0,0.009051691939718741
-2.6389378290154264,0.0,-0.005165844344736394
-2.5761059759436304,0.0,-0.002937775078700543
-2.5132741228718345,0.0,-0.008186829817126205
-2.4504422698000385,0.0,0.003972281312114558
-2.3876104167282426,0.0,-0.0061743016872811965
-2.324778563656447,0.0,-0.0023771776513030855
-2.2619467105846507,0.0,-0.004501529750377309
-2.199114857512855,0.0,-0.0003416842603086873
-2.1362830044410592,0.0,0.00502522488032018
-2.0734511513692633,0.0,-0.004206868904760609
-2.0106192982974678,0.0,0.0024803616798037705
-1.9477874452256716,0.0,0.0006664532840001695
-1.8849555921538759,0.0,-0.0018609361999468708
-1.82212373908208,0.0,-0.0017921123598758268
-1.759291886010284,0.0,0.001162235377419856
-1.6964600329384882,0.0,-0.0033980674892221847
-1.6336281798666923,0.0,-0.001595265190976055
-1.5707963267948963,0.0,0.005345525511993638
-1.5079644737231006,0.0,0.0021311330941568537
-1.4451326206513047,0.0,0.0004906197599899137
-1.3823007675795087,0.0,-0.004605795839429213
-1.319468914507713,0.0,-0.00305862577389602
-1.256637061435917,0.0,0.002711147185988119
-1.1938052083641213,0.0,0.0066682154311247166
-1.1309733552923253,0.0,0.008124322382684776
-1.0681415022205294,0.0,0.004649710362230813
-1.0053096491487334,0.0,-0.004844139459202043
-0.9424777960769379,0.0,-0.002312304362999545
-0.879645943005142,0.0,0.0032334252298543455
-0.816814089933346,0.0,0.005070736406860018
-0.7539822368615501,0.0,-0.0035400858690234067
-0.6911503837897541,0.0,-0.0009789687706926147
-0.6283185307179586,0.0,0.0023632577370815027
-0.5654866776461627,0.0,-0.001879427962545112
-0.5026548245743667,0.0,-0.004434888485412041
-0.43982297150257077,0.0,0.0003797330306333316
-0.3769911184307748,0.0,-0.004519376918380801
-0.31415926535897887,0.0,-0.0032943398250061097
-0.25132741228718336,0.0,0.002058621622315101
-0.1884955592153874,0.0,-0.008476604847137744
-0.12566370614359146,0.0,-0.0011619341191099408
-0.06283185307179551,0.0,-0.0032850958599706815
4.440892098500626e-16,0.0,0.0004535670290449269
0.06283185307179595,0.0,0.0030224100373688807
0.1256637061435919,0.0,-0.00023286296230068762
0.18849555921538785,0.0,0.0017950858152774303
0.2513274122871838,0.0,0.0089127170919269
0.31415926535897976,0.0,0.008277104825441169
0.3769911184307757,0.0,-0.001990877195217959
0.4398229715025712,0.0,0.00210854218584639
0.5026548245743672,0.0,0.0038779606408727496
0.5654866776461631,0.0,0.008223708541801164
0.6283185307179591,0.0,0.0031766908139216443
0.691150383789755,0.0,0.007782860940267901
0.7539822368615505,0.0,-0.007590218816370647
0.8168140899333465,0.0,0.0016031365907287615
0.8796459430051424,0.0,-0.002674751727591329
0.9424777960769379,0.0,-0.0015690198531748926
1.0053096491487343,0.0,0.004140027918214991
1.0681415022205298,0.0,-0.0038789024194009493
1.1309733552923262,0.0,-0.0030794209177336185
1.1938052083641217,0.0,-0.0037666211738350904
1.2566370614359172,0.0,0.0013731058694839294
1.3194689145077136,0.0,0.0007321152312776839
1.3823007675795091,0.0,0.007827470515555737
1.4451326206513055,0.0,0.007095917242687935
1.507964473723101,0.0,0.004221634717313525
1.5707963267948966,0.0,0.0029439306118366673
1.633628179866693,0.0,0.0007798306369460472
1.6964600329384885,0.0,-0.0007382516277729117
1.7592918860102849,0.0,-0.004654700408209877
1.8221237390820804,0.0,0.0008959651329113
1.8849555921538759,0.0,0.007815849100880989
1.9477874452256723,0.0,0.0010599862426515381
2.0106192982974678,0.0,0.001952645442000097
2.073451151369264,0.0,-0.0008250180343303395
2.1362830044410597,0.0,0.0037981279417243136
2.199114857512856,0.0,-0.006910412394529469
2.2619467105846516,0.0,0.00631383672313959
2.324778563656447,0.0,-0.0024127355597031775
2.3876104167282435,0.0,-0.0016776311106926466
2.450442269800039,0.0,-0.0015318816969377474
2.5132741228718354,0.0,-0.005227523585948757
2.576105975943631,0.0,0.006596733006191216
2.6389378290154264,0.0,-0.0009060115711915808
2.701769682087223,0.0,0.004309580372976858
2.7646015351590183,0.0,0.007225393418947591
2.8274333882308147,0.0,-0.005007055318548349
2.89026524130261,0.0,0.000819327499704055
2.9530970943744057,0.0,0.003686511198204629
3.015928947446202,0.0,-0.003130607286091225
3.0787608005179976,0.0,-0.00473621375036757
3.141592653589793,0.0,-0.003983531357466005
-3.141592653589793,7.5037518759379696,-0.12862817171499286
-3.078760800517997,7.5037518759379696,-0.1341390318210238
-3.015928947446201,7.5037518759379696,-0.13945291631403114
-2.9530970943744057,7.5037518759379696,-0.14451496559732316
-2.8902652413026098,7.5037518759379696,-0.1492968110393171
-2.827433388230814,7.5037518759379696,-0.15374615339962694
-2.764601535159018,7.5037518759379696,-0.15782561159220504
-2.701769682087222,7.5037518759379696,-0.16148490022808573
-2.6389378290154264,7.5037518759379696,-0.16472122456758842
-2.5761059759436304,7.5037518759379696,-0.16747982614572185
-2.5132741228718345,7.5037518759379696,-0.1697493963702398
-2.4504422698000385,7.5037518759379696,-0.1714961105183137
-2.3876104167282426,7.5037518759379696,-0.17272623152845512
-2.324778563656447,7.5037518759379696,-0.17340888628272852
-2.2619467105846507,7.5037518759379696,-0.17354897928013197
-2.199114857512855,7.5037518759379696,-0.17313853877162888
-2.1362830044410592,7.5037518759379696,-0.17218403183601302
-2.0734511513692633,7.5037518759379696,-0.17070260399659812
-2.0106192982974678,7.5037518759379696,-0.1686905923093494
-1.9477874452256716,7.5037518759379696,-0.16617928019517678
-1.8849555921538759,7.5037518759379696,-0.16318670231967267
-1.82212373908208,7.5037518759379696,-0.1597376344391688
-1.759291886010284,7.5037518759379696,-0.15586256665423145
-1.6964600329384882,7.5037518759379696,-0.15160164418173994
-1.6336281798666923,7.5037518759379696,-0.14698503280554742
-1.5707963267948963,7.5037518759379696,-0.14205433965290343
-1.5079644737231006,7.5037518759379696,-0.13686168598767443
-1.4451326206513047,7.5037518759379696,-0.131446670421746
-1.3823007675795087,7.5037518759379696,-0.12586006989981272
-1.319468914507713,7.5037518759379696,-0.12014590602006824
-1.256637061435917,7.5037518759379696,-0.11435626995478344
-1.1938052083641213,7.5037518759379696,-0.10854575847823555
-1.1309733552923253,7.5037518759379696,-0.10276604478481928
-1.0681415022205294,7.5037518759379696,-0.09698793665645705
-1.0053096491487334,7.5037518759379696,-0.09092774795185866
-0.9424777960769379,7.5037518759379696,-0.08412773174221634
-0.879645943005142,7.5037518759379696,-0.07616839676936221
-0.816814089933346,7.5037518759379696,-0.066768051413277
-0.7539822368615501,7.5037518759379696,-0.055894587888853715
-0.6911503837897541,7.5037518759379696,-0.043632247732428756
-0.6283185307179586,7.5037518759379696,-0.030095410975258124
-0.5654866776461627,7.5037518759379696,-0.015408806806075643
-0.5026548245743667,7.5037518759379696,0.00030231058088747335
-0.43982297150257077,7.5037518759379696,0.01690166470912403
-0.3769911184307748,7.5037518759379696,0.03423250398677386
-0.31415926535897887,7.5037518759379696,0.05214977583064025
-0.25132741228718336,7.5037518759379696,0.07049340632553822
-0.1884955592153874,7.5037518759379696,0.08908953785759276
-0.12566370614359146,7.5037518759379696,0.10779167735485491
-0.06283185307179551,7.5037518759379696,0.12641887229976592
4.440892098500626e-16,7.5037518759379696,0.14481423524959422
0.06283185307179595,7.5037518759379696,0.16281065137210624
0.1256637061435919,7.5037518759379696,0.18024581402855175
0.18849555921538785,7.5037518759379696,0.19697105919735633
0.2513274122871838,7.5037518759379696,0.21283778478430404
0.31415926535897976,7.5037518759379696,0.22769808226416458
0.3769911184307757,7.5037518759379696,0.24141905212200798
0.4398229715025712,7.5037518759379696,0.2538921212947794
0.5026548245743672,7.5037518759379696,0.2649973449573472
0.5654866776461631,7.5037518759379696,0.2746388538468986
0.6283185307179591,7.5037518759379696,0.2827245522964724
0.691150383789755,7.5037518759379696,0.28919315146356034
0.7539822368615505,7.5037518759379696,0.29397089577065344
0.8168140899333465,7.5037518759379696,0.2970398385485427
0.8796459430051424,7.5037518759379696,0.2983518537538968
0.9424777960769379,7.5037518759379696,0.29790565427481813
1.0053096491487343,7.5037518759379696,0.29570476202687346
1.0681415022205298,7.5037518759379696,0.2917585864618158
1.1309733552923262,7.5037518759379696,0.2861145515421366
1.1938052083641217,7.5037518759379696,0.2788170858519207
1.2566370614359172,7.5037518759379696,0.269934955600151
1.3194689145077136,7.5037518759379696,0.25954064254106507
1.3823007675795091,7.5037518759379696,0.24773385528956351
1.4451326206513055,7.5037518759379696,0.23461082207740727
1.507964473723101,7.5037518759379696,0.22029115002003077
1.5707963267948966,7.5037518759379696,0.20490399229176898
1.633628179866693,7.5037518759379696,0.1885844854613859
1.6964600329384885,7.5037518759379696,0.171478279891107
1.7592918860102849,7.5037518759379696,0.15373554370974374
1.8221237390820804,7.5037518759379696,0.13552031008534077
1.8849555921538759,7.5037518759379696,0.11698983126676299
1.9477874452256723,7.5037518759379696,0.09830026312167535
2.0106192982974678,7.5037518759379696,0.07962912579785653
2.073451151369264,7.5037518759379696,0.061135852865877666
2.1362830044410597,7.5037518759379696,0.04299067145360196
2.199114857512856,7.5037518759379696,0.025342211088135752
2.2619467105846516,7.5037518759379696,0.008368731550270337
2.324778563656447,7.5037518759379696,-0.007804422074465384
2.3876104167282435,7.5037518759379696,-0.02301653242839677
2.450442269800039,7.5037518759379696,-0.037138101071264404
2.5132741228718354,7.5037518759379696,-0.050045593680216126
2.576105975943631,7.5037518759379696,-0.06161397791638024
2.6389378290154264,7.5037518759379696,-0.07175996506044256
2.701769682087223,7.5037518759379696,-0.08038563688198301
2.7646015351590183,7.5037518759379696,-0.08766501066943541
2.8274333882308147,7.5037518759379696,-0.09401566842745047
2.89026524130261,7.5037518759379696,-0.099856354551358
2.9530970943744057,7.5037518759379696,-0.10560098637195323
3.015928947446202,7.5037518759379696,-0.11140585301689712
3.0787608005179976,7.5037518759379696,-0.11721175162822535
3.141592653589793,7.5037518759379696,-0.12296895050308025
-3.141592653589793,15.007503751875939,-0.12839014863342
-3.078760800517997,15.007503751875939,-0.13391944584207055
-3.015928947446201,15.007503751875939,-0.13925462324941612
-2.9530970943744057,15.007503751875939,-0.14434832114965518
-2.8902652413026098,15.007503751875939,-0.14915533676286424
-2.827433388230814,15.007503751875939,-0.15363299717810744
-2.764601535159018,15.007503751875939,-0.15774155954299254
-2.701769682087222,15.007503751875939,-0.1614445481116223
-2.6389378290154264,15.007503751875939,-0.1647091114622199
-2.5761059759436304,15.007503751875939,-0.16750625857100315
-2.5132741228718345,15.007503751875939,-0.16981116911604985
-2.4504422698000385,15.007503751875939,-0.17160337691368882
-2.3876104167282426,15.007503751875939,-0.1728669863483731
-2.324778563656447,15.007503751875939,-0.17359077039704401
-2.2619467105846507,15.007503751875939,-0.17376831081995497
-2.199114857512855,15.007503751875939,-0.17339802800080592
-2.1362830044410592,15.007503751875939,-0.17248321017212978
-2.0734511513692633,15.007503751875939,-0.17103198216213447
-2.0106192982974678,15.007503751875939,-0.16905721579076485
-1.9477874452256716,15.007503751875939,-0.1665764467162151
-1.8849555921538759,15.007503751875939,-0.16361169204525694
-1.82212373908208,15.007503751875939,-0.16018926615317725
-1.759291886010284,15.007503751875939,-0.15633954666523958
-1.6964600329384882,15.007503751875939,-0.15209670717304546
-1.6336281798666923,15.007503751875939,-0.14749840314846493
-1.5707963267948963,15.007503751875939,-0.1425854498150091
-1.5079644737231006,15.007503751875939,-0.13740145955766284
-1.4451326206513047,15.007503751875939,-0.13199244221800752
-1.3823007675795087,15.007503751875939,-0.12640641013089013
-1.319468914507713,15.007503751875939,-0.12069294220658003
-1.256637061435917,15.007503751875939,-0.1149027523564579
-1.1938052083641213,15.007503751875939,-0.10908723650562606
-1.1309733552923253,15.007503751875939,-0.10329801363955256
-1.0681415022205294,15.007503751875939,-0.097523819229534
-1.0053096491487334,15.007503751875939,-0.09149641526456509
-0.9424777960769379,15.007503751875939,-0.0847626276383413
-0.879645943005142,15.007503751875939,-0.07689180305965795
-0.816814089933346,15.007503751875939,-0.06758204240834394
-0.7539822368615501,15.007503751875939,-0.05678481566222001
-0.6911503837897541,15.007503751875939,-0.044595952921410054
-0.6283185307179586,15.007503751875939,-0.031123646485515997
-0.5654866776461627,15.007503751875939,-0.016487480053599592
-0.5026548245743667,15.007503751875939,-0.0008173624259650647
-0.43982297150257077,15.007503751875939,0.015747619096736117
-0.3769911184307748,15.007503751875939,0.03306042731170677
-0.31415926535897887,15.007503751875939,0.05096739740598459
-0.25132741228718336,15.007503751875939,0.06930958526549343
-0.1884955592153874,15.007503751875939,0.08792417817201473
-0.12566370614359146,15.007503751875939,0.1066459620433281
-0.06283185307179551,15.007503751875939,0.12530875265649924
4.440892098500626e-16,15.007503751875939,0.14374690247600191
0.06283185307179595,15.007503751875939,0.16179675103776212
0.1256637061435919,15.007503751875939,0.17929808517431395
0.18849555921538785,15.007503751875939,0.19609556520455984
0.2513274122871838,15.007503751875939,0.21204009542420132
0.31415926535897976,15.007503751875939,0.22699014710615992
0.3769911184307757,15.007503751875939,0.2408130219761097
0.4398229715025712,15.007503751875939,0.25338603459333386
0.5026548245743672,15.007503751875939,0.2645975808549779
0.5654866776461631,15.007503751875939,0.2743481477903708
0.6283185307179591,15.007503751875939,0.28255118504011195
0.691150383789755,15.007503751875939,0.2891338877137785
0.7539822368615505,15.007503751875939,0.29403781815743607
0.8168140899333465,15.007503751875939,0.2972194623885339
0.8796459430051424,15.007503751875939,0.2986505682515695
0.9424777960769379,15.007503751875939,0.29831843893045473
1.0053096491487343,15.007503751875939,0.296226022183791
1.0681415022205298,15.007503751875939,0.2923918847996986
1.1309733552923262,15.007503751875939,0.2868500657718302
1.1938052083641217,15.007503751875939,0.2796497515148373
1.2566370614359172,15.007503751875939,0.27085485475644533
1.3194689145077136,15.007503751875939,0.260543436075359
1.3823007675795091,15.007503751875939,0.24880702451035674
1.4451326206513055,15.007503751875939,0.2357497884987777
1.507964473723101,15.007503751875939,0.22148762673648115
1.5707963267948966,15.007503751875939,0.20614713232543252
1.633628179866693,15.007503751875939,0.18986446777587643
1.6964600329384885,15.007503751875939,0.17278415961600696
1.7592918860102849,15.007503751875939,0.15505781293948107
1.8221237390820804,15.007503751875939,0.13684277170830245
1.8849555921538759,15.007503751875939,0.11830071144706344
1.9477874452256723,15.007503751875939,0.09959620815095141
2.0106192982974678,15.007503751875939,0.08089529080601685
2.073451151369264,15.007503751875939,0.062363946566635284
2.1362830044410597,15.007503751875939,0.04416666434906374
2.199114857512856,15.007503751875939,0.026464957582445044
2.2619467105846516,15.007503751875939,0.009415959929836971
2.324778563656447,15.007503751875939,-0.006829014625239071
2.3876104167282435,15.007503751875939,-0.02212576496003599
2.450442269800039,15.007503751875939,-0.036338519119259886
2.5132741228718354,15.007503751875939,-0.049341124700792695
2.576105975943631,15.007503751875939,-0.06101816381691392
2.6389378290154264,15.007503751875939,-0.07126600106471986
2.701769682087223,15.007503751875939,-0.07999367465940005
2.7646015351590183,15.007503751875939,-0.08734773295328943
2.8274333882308147,15.007503751875939,-0.09373137322981039
2.89026524130261,15.007503751875939,-0.09958522700044932
2.9530970943744057,15.007503751875939,-0.10532994645532918
3.015928947446202,15.007503751875939,-0.11113431070858358
3.0787608005179976,15.007503751875939,-0.11694679552697208
3.141592653589793,15.007503751875939,-0.12271580988934896
-3.141592653589793,22.51125562781391,-0.12820824068416461
-3.078760800517997,22.51125562781391,-0.1337548656976689
-3.015928947446201,22.51125562781391,-0.13910883224116838
-2.9530970943744057,22.51125562781391,-0.14422261812827922
-2.8902652413026098,22.51125562781391,-0.14905083303412495
-2.827433388230814,22.51125562781391,-0.15355062138098713
-2.764601535159018,22.51125562781391,-0.15768204272902872
-2.701769682087222,22.51125562781391,-0.1614084262893053
-2.6389378290154264,22.51125562781391,-0.1646966964187542
-2.5761059759436304,22.51125562781391,-0.16751766619784478
-2.5132741228718345,22.51125562781391,-0.16984629649965308
-2.4504422698000385,22.51125562781391,-0.1716619182362037
-2.3876104167282426,22.51125562781391,-0.17294841582132572
-2.324778563656447,22.51125562781391,-0.17369437021055473
-2.2619467105846507,22.51125562781391,-0.17389316026037477
-2.199114857512855,22.51125562781391,-0.1735430214959537
-2.1362830044410592,22.51125562781391,-0.17264706177386818
-2.0734511513692633,22.51125562781391,-0.17121323369639746
-2.0106192982974678,22.51125562781391,-0.16925426402237037
-1.9477874452256716,22.51125562781391,-0.16678754070584978
-1.8849555921538759,22.51125562781391,-0.16383495855744695
-1.82212373908208,22.51125562781391,-0.16042272490526163
-1.759291886010284,22.51125562781391,-0.1565811269767508
-1.6964600329384882,22.51125562781391,-0.15234426306732637
-1.6336281798666923,22.51125562781391,-0.147749739880677
-1.5707963267948963,22.51125562781391,-0.1428383387298969
-1.5079644737231006,22.51125562781391,-0.13765365355964218
-1.4451326206513047,22.51125562781391,-0.1322417040022597
-1.3823007675795087,22.51125562781391,-0.12665052690526576
-1.319468914507713,22.51125562781391,-0.12092974995216427
-1.256637061435917,22.51125562781391,-0.11513015116424383
-1.1938052083641213,22.51125562781391,-0.10930320819105366
-1.1309733552923253,22.51125562781391,-0.10350064139093994
-1.0681415022205294,22.51125562781391,-0.09772246515231826
-1.0053096491487334,22.51125562781391,-0.09171143468268805
-0.9424777960769379,22.51125562781391,-0.08501373405083103
-0.879645943005142,22.51125562781391,-0.07719769263879704
-0.816814089933346,22.51125562781391,-0.06795026291866411
-0.7539822368615501,22.51125562781391,-0.057212094775314956
-0.6911503837897541,22.51125562781391,-0.04507850094887996
-0.6283185307179586,22.51125562781391,-0.03165718007737488
-0.5654866776461627,22.51125562781391,-0.01706726075519049
-0.5026548245743667,22.51125562781391,-0.0014382441388964113
-0.43982297150257077,22.51125562781391,0.015091145513713837
-0.3769911184307748,22.51125562781391,0.03237419216951673
-0.31415926535897887,22.51125562781391,0.05025749028322393
-0.25132741228718336,22.51125562781391,0.06858230643470792
-0.1884955592153874,22.51125562781391,0.08718598825806906
-0.12566370614359146,22.51125562781391,0.10590340815718255
-0.06283185307179551,22.51125562781391,0.12456842898732948
4.440892098500626e-16,22.51125562781391,0.14301537870260134
0.06283185307179595,22.51125562781391,0.16108052087123648
0.1256637061435919,22.51125562781391,0.17860350801233996
0.18849555921538785,22.51125562781391,0.19542880485177858
0.2513274122871838,22.51125562781391,0.21140706886367197
0.31415926535897976,22.51125562781391,0.22639647584519634
0.3769911184307757,22.51125562781391,0.24026397875878497
0.4398229715025712,22.51125562781391,0.2528864886673877
0.5026548245743672,22.51125562781391,0.264151967279079
0.5654866776461631,22.51125562781391,0.27396042140828697
0.6283185307179591,22.51125562781391,0.28222479052151367
0.691150383789755,22.51125562781391,0.2888717194938755
0.7539822368615505,22.51125562781391,0.29384220971257874
0.8168140899333465,22.51125562781391,0.29709214275557044
0.8796459430051424,22.51125562781391,0.29859267198622486
0.9424777960769379,22.51125562781391,0.29833047860128964
1.0053096491487343,22.51125562781391,0.29630788984779227
1.0681415022205298,22.51125562781391,0.2925428583662792
1.1309733552923262,22.51125562781391,0.28706880284323194
1.1938052083641217,22.51125562781391,0.27993431138276875
1.2566370614359172,22.51125562781391,0.27120271023633574
1.3194689145077136,22.51125562781391,0.2609515017135899
1.3823007675795091,22.51125562781391,0.24927167626740843
1.4451326206513055,22.51125562781391,0.23626690485495835
1.507964473723101,22.51125562781391,0.22205261874808296
1.5707963267948966,22.51125562781391,0.20675498495663558
1.633628179866693,22.51125562781391,0.19050978636106752
1.6964600329384885,22.51125562781391,0.17346121649420626
1.7592918860102849,22.51125562781391,0.15576059966905484
1.8221237390820804,22.51125562781391,0.1375650478139178
1.8849555921538759,22.51125562781391,0.11903606593501209
1.9477874452256723,22.51125562781391,0.10033811858688929
2.0106192982974678,22.51125562781391,0.08163717007439053
2.073451151369264,22.51125562781391,0.06309921134016512
2.1362830044410597,22.51125562781391,0.044888786618561896
2.199114857512856,22.51125562781391,0.027167532928083524
2.2619467105846516,22.51125562781391,0.010092745371933054
2.324778563656447,22.51125562781391,-0.006184019027794767
2.3876104167282435,22.51125562781391,-0.02151828655728568
2.450442269800039,22.51125562781391,-0.0357739491726043
2.5132741228718354,22.51125562781391,-0.0488244726032383
2.576105975943631,22.51125562781391,-0.06055401947888947
2.6389378290154264,22.51125562781391,-0.07085847751190909
2.701769682087223,22.51125562781391,-0.07964638360321137
2.7646015351590183,22.51125562781391,-0.08705377523000318
2.8274333882308147,22.51125562781391,-0.09347296097009805
2.89026524130261,22.51125562781391,-0.09934346272356509
2.9530970943744057,22.51125562781391,-0.10509619952419172
3.015928947446202,22.51125562781391,-0.11091065420478742
3.0787608005179976,22.51125562781391,-0.11673521725366426
3.141592653589793,22.51125562781391,-0.12251818943693063
-3.141592653589793,30.015007503751878,-0.1281007507227091
-3.078760800517997,30.015007503751878,-0.1336576385741768
-3.015928947446201,30.015007503751878,-0.13902273093794307
-2.9530970943744057,30.015007503751878,-0.1441484067677644
-2.8902652413026098,30.015007503751878,-0.14898917043160181
-2.827433388230814,30.015007503751878,-0.153502054831932
-2.764601535159018,30.015007503751878,-0.15764700331658427
-2.701769682087222,30.015007503751878,-0.16138722483434406
-2.6389378290154264,30.015007503751878,-0.16468952132554712
-2.5761059759436304,30.015007503751878,-0.16752458101205067
-2.5132741228718345,30.015007503751878,-0.1698672398859539
-2.4504422698000385,30.015007503751878,-0.1716967041516981
-2.3876104167282426,30.015007503751878,-0.17299673565654536
-2.324778563656447,30.015007503751878,-0.17375579495233687
-2.2619467105846507,30.015007503751878,-0.17396714472694363
-2.199114857512855,30.015007503751878,-0.1736289089315687
-2.1362830044410592,30.015007503751878,-0.17274408981021636
-2.0734511513692633,30.015007503751878,-0.17132054120021734
-2.0106192982974678,30.015007503751878,-0.16937089838686337
-1.9477874452256716,30.015007503751878,-0.16691246672380472
-1.8849555921538759,30.015007503751878,-0.16396706736554606
-1.82212373908208,30.015007503751878,-0.1605608438605594
-1.759291886010284,30.015007503751878,-0.15672403008809707
-1.6964600329384882,30.015007503751878,-0.1524906819584879
-1.6336281798666923,30.015007503751878,-0.14789837486337296
-1.5707963267948963,30.015007503751878,-0.14298787045435837
-1.5079644737231006,30.015007503751878,-0.13780275483199356
-1.4451326206513047,30.015007503751878,-0.13238905135966644
-1.3823007675795087,30.015007503751878,-0.12679481249024668
-1.319468914507713,30.015007503751878,-0.12106969300685731
-1.256637061435917,30.015007503751878,-0.11526450949435108
-1.1938052083641213,30.015007503751878,-0.10943078921699707
-1.1309733552923253,30.015007503751878,-0.10362031269033252
-1.0681415022205294,30.015007503751878,-0.09783976184061266
-1.0053096491487334,30.015007503751878,-0.091838392654105
-0.9424777960769379,30.015007503751878,-0.08516201053811523
-0.879645943005142,30.015007503751878,-0.07737834947889169
-0.816814089933346,30.015007503751878,-0.06816777006950415
-0.7539822368615501,30.015007503751878,-0.05746452172648497
-0.6911503837897541,30.015007503751878,-0.04536360706981109
-0.6283185307179586,30.015007503751878,-0.03197243475138808
-0.5654866776461627,30.015007503751878,-0.01740986582812213
-0.5026548245743667,30.015007503751878,-0.0018051586219796428
-0.43982297150257077,30.015007503751878,0.014703178425174232
-0.3769911184307748,30.015007503751878,0.031968616014573875
-0.31415926535897887,30.015007503751878,0.04983790502150327
-0.25132741228718336,30.015007503751878,0.0681524363573075
-0.1884955592153874,30.015007503751878,0.08674964879234937
-0.12566370614359146,30.015007503751878,0.10546447240975419
-0.06283185307179551,30.015007503751878,0.12413079290304199
4.440892098500626e-16,30.015007503751878,0.1425829268071196
0.06283185307179595,30.015007503751878,0.16065709162200498
0.1256637061435919,30.015007503751878,0.1781928597456579
0.18849555921538785,30.015007503751878,0.19503458254319708
0.2513274122871838,30.015007503751878,0.21103277168873827
0.31415926535897976,30.015007503751878,0.22604542602482958
0.3769911184307757,30.015007503751878,0.23993929215494278
0.4398229715025712,30.015007503751878,0.2525910473228183
0.5026548245743672,30.015007503751878,0.26388839352599125
0.5654866776461631,30.015007503751878,0.27373105475720644
0.6283185307179591,30.015007503751878,0.2820316667682763
0.691150383789755,30.015007503751878,0.2887165528845807
0.7539822368615505,30.015007503751878,0.29372637735729684
0.8168140899333465,30.015007503751878,0.297016672968666
0.8796459430051424,30.015007503751878,0.29855823453251473
0.9424777960769379,30.015007503751878,0.2983373791828001
1.0053096491487343,30.015007503751878,0.29635606724116115
1.0681415022205298,30.015007503751878,0.2926318848323541
1.1309733552923262,30.015007503751878,0.28719788823486786
1.1938052083641217,30.015007503751878,0.2801023099086549
1.2566370614359172,30.015007503751878,0.27140813076459075
1.3194689145077136,30.015007503751878,0.26119252086418004
1.3823007675795091,30.015007503751878,0.24954615478729814
1.4451326206513055,30.015007503751878,0.23657240638499402
1.507964473723101,30.015007503751878,0.22238643160986404
1.5707963267948966,30.015007503751878,0.2071141462067043
1.633628179866693,30.015007503751878,0.1908911080419758
1.6964600329384885,30.015007503751878,0.17386131396196153
1.7592918860102849,30.015007503751878,0.15617592160141608
1.8221237390820804,30.015007503751878,0.1379919078456672
1.8849555921538759,30.015007503751878,0.11947067522677891
1.9477874452256723,30.015007503751878,0.10077661940136055
2.0106192982974678,30.015007503751878,0.08207567029348582
2.073451151369264,30.015007503751878,0.06353381876415887
2.1362830044410597,30.015007503751878,0.0453156436844398
2.199114857512856,30.015007503751878,0.027582850693864902
2.2619467105846516,30.015007503751878,0.010492837617826647
2.324778563656447,30.015007503751878,-0.0058027037284737815
2.3876104167282435,30.015007503751878,-0.021159132728612258
2.450442269800039,30.015007503751878,-0.03544014470819784
2.5132741228718354,30.015007503751878,-0.04851898041896895
2.576105975943631,30.015007503751878,-0.06027955104426035
2.6389378290154264,30.015007503751878,-0.07061746919533529
2.701769682087223,30.015007503751878,-0.07944097474763973
2.7646015351590183,30.015007503751878,-0.08687989998626358
2.8274333882308147,30.015007503751878,-0.09332011682216364
2.89026524130261,30.015007503751878,-0.09920048020755418
2.9530970943744057,30.015007503751878,-0.10495797843336922
3.015928947446202,30.015007503751878,-0.11077842144075431
3.0787608005179976,30.015007503751878,-0.11661014645912558
3.141592653589793,30.015007503751878,-0.1224013907093406
-3.141592653589793,37.51875937968985,-0.12803721313289315
-3.078760800517997,37.51875937968985,-0.1336001668263647
-3.015928947446201,37.51875937968985,-0.13897183516952985
-2.9530970943744057,37.51875937968985,-0.14410453886688673
-2.8902652413026098,37.51875937968985,-0.1489527196490958
-2.827433388230814,37.51875937968985,-0.1534733447369439
-2.764601535159018,37.51875937968985,-0.15762628873855775
-2.701769682087222,37.51875937968985,-0.16137468985273157
-2.6389378290154264,37.51875937968985,-0.16468527695571072
-2.5761059759436304,37.51875937968985,-0.16752866508593967
-2.5132741228718345,37.51875937968985,-0.16987961610683694
-2.4504422698000385,37.51875937968985,-0.17171726283379743
-2.3876104167282426,37.51875937968985,-0.17302529414764156
-2.324778563656447,37.51875937968985,-0.17379209990350597
-2.2619467105846507,37.51875937968985,-0.17401087386070946
-2.199114857512855,37.51875937968985,-0.17367967417748165
-2.1362830044410592,37.51875937968985,-0.17280144060088606
-2.0734511513692633,37.51875937968985,-0.17138396837968528
-2.0106192982974678,37.51875937968985,-0.16943983912603877
-1.9477874452256716,37.51875937968985,-0.16698630904617426
-1.8849555921538759,37.51875937968985,-0.16404515585396331
-1.82212373908208,37.51875937968985,-0.16064248543636592
-1.759291886010284,37.51875937968985,-0.1568085001371081
-1.6964600329384882,37.51875937968985,-0.15257723067142487
-1.6336281798666923,37.51875937968985,-0.1479862340995602
-1.5707963267948963,37.51875937968985,-0.14307626043103613
-1.5079644737231006,37.51875937968985,-0.13789089092562842
-1.4451326206513047,37.51875937968985,-0.1324761513011153
-1.3823007675795087,37.51875937968985,-0.12688010316515572
-1.319468914507713,37.51875937968985,-0.12115241744656319
-1.256637061435917,37.51875937968985,-0.11534393348694567
-1.1938052083641213,37.51875937968985,-0.10950620779571801
-1.1309733552923253,37.51875937968985,-0.10369105643922787
-1.0681415022205294,37.51875937968985,-0.09790910252597586
-1.0053096491487334,37.51875937968985,-0.091913444579354
-0.9424777960769379,37.51875937968985,-0.08524966426588268
-0.879645943005142,37.51875937968985,-0.07748514335883316
-0.816814089933346,37.51875937968985,-0.06829634597230104
-0.7539822368615501,37.51875937968985,-0.057613738292546846
-0.6911503837897541,37.51875937968985,-0.04553213992230958
-0.6283185307179586,37.51875937968985,-0.03215878797467941
-0.5654866776461627,37.51875937968985,-0.017612385260571888
-0.5026548245743667,37.51875937968985,-0.0020220466888890504
-0.43982297150257077,37.51875937968985,0.01447384678614473
-0.3769911184307748,37.51875937968985,0.03172887646212752
-0.31415926535897887,37.51875937968985,0.04958988545929205
-0.25132741228718336,37.51875937968985,0.06789833819908288
-0.1884955592153874,37.51875937968985,0.08649172757748569
-0.12566370614359146,37.51875937968985,0.10520501732274389
-0.06283185307179551,37.51875937968985,0.12387210697552598
4.440892098500626e-16,37.51875937968985,0.14232730611229988
0.06283185307179595,37.51875937968985,0.16040680508548572
0.1256637061435919,37.51875937968985,0.17795012898661994
0.18849555921538785,37.51875937968985,0.19480156202051335
0.2513274122871838,37.51875937968985,0.2108115296748285
0.31415926535897976,37.51875937968985,0.22583792635519825
0.3769911184307757,37.51875937968985,0.23974737670259835
0.4398229715025712,37.51875937968985,0.25241641942873566
0.5026548245743672,37.51875937968985,0.2637326032290655
0.5654866776461631,37.51875937968985,0.2735954848505035
0.6283185307179591,37.51875937968985,0.2819175206685447
0.691150383789755,37.51875937968985,0.28862484368642793
0.7539822368615505,37.51875937968985,0.29365791925778967
0.8168140899333465,37.51875937968985,0.2969720734062628
0.8796459430051424,37.51875937968985,0.2985378895002554
0.9424777960769379,37.51875937968985,0.2983414692277828
1.0053096491487343,37.51875937968985,0.296384556029828
1.0681415022205298,37.51875937968985,0.29268451962356673
1.1309733552923262,37.51875937968985,0.28727420177315494
1.1938052083641217,37.51875937968985,0.28020162485241673
1.2566370614359172,37.51875937968985,0.2715295655480572
1.3194689145077136,37.51875937968985,0.26133499768311746
1.3823007675795091,37.51875937968985,0.2497084089511076
1.4451326206513055,37.51875937968985,0.23675299779116943
1.507964473723101,37.51875937968985,0.22258375734464425
1.5707963267948966,37.51875937968985,0.20732645478937078
1.633628179866693,37.51875937968985,0.19111651502538204
1.6964600329384885,37.51875937968985,0.1740978186242448
1.7592918860102849,37.51875937968985,0.15642142474284673
1.8221237390820804,37.51875937968985,0.13824423029360847
1.8849555921538759,37.51875937968985,0.1197275773487695
1.9477874452256723,37.51875937968985,0.10103582104477635
2.0106192982974678,37.51875937968985,0.08233487071421731
2.073451151369264,37.51875937968985,0.06379071732675803
2.1362830044410597,37.51875937968985,0.0455679600904166
2.199114857512856,37.51875937968985,0.02782834550945822
2.2619467105846516,37.51875937968985,0.010729331622284833
2.324778563656447,37.51875937968985,-0.005577309470614329
2.3876104167282435,37.51875937968985,-0.020946838897454887
2.450442269800039,37.51875937968985,-0.035242835617653775
2.5132741228718354,37.51875937968985,-0.048338407349197254
2.576105975943631,37.51875937968985,-0.06011731688797315
2.6389378290154264,37.51875937968985,-0.07047501376630926
2.701769682087223,37.51875937968985,-0.0793195623372511
2.7646015351590183,37.51875937968985,-0.0867771266792191
2.8274333882308147,37.51875937968985,-0.09322977415817249
2.89026524130261,37.51875937968985,-0.09911596610859431
2.9530970943744057,37.51875937968985,-0.10487627817007487
3.015928947446202,37.51875937968985,-0.1107002601438475
3.0787608005179976,37.51875937968985,-0.11653621796657684
3.141592653589793,37.51875937968985,-0.12233235126043282
-3.141592653589793,45.02251125562782,-0.12799966136593457
-3.078760800517997,45.02251125562782,-0.13356620064140592
-3.015928947446201,45.02251125562782,-0.13894175605228104
-2.9530970943744057,45.02251125562782,-0.14407861379641274
-2.8902652413026098,45.02251125562782,-0.1489311787430678
-2.827433388230814,45.02251125562782,-0.1534563791928043
-2.764601535159018,45.02251125562782,-0.15761404914380833
-2.701769682087222,45.02251125562782,-0.16136728483834362
-2.6389378290154264,45.02251125562782,-0.16468277225886793
-2.5761059759436304,45.02251125562782,-0.16753108293222066
-2.5132741228718345,45.02251125562782,-0.16988693503709892
-2.4504422698000385,45.02251125562782,-0.17172941787809717
-2.3876104167282426,45.02251125562782,-0.1730421774237578
-2.324778563656447,45.02251125562782,-0.17381356154880553
-2.2619467105846507,45.02251125562782,-0.17403672338138534
-2.199114857512855,45.02251125562782,-0.1737096821284836
-2.1362830044410592,45.02251125562782,-0.17283534062838635
-2.0734511513692633,45.02251125562782,-0.1714214595888534
-2.0106192982974678,45.02251125562782,-0.16948058873609664
-1.9477874452256716,45.02251125562782,-0.1670299553628286
-1.8849555921538759,45.02251125562782,-0.16409131146891787
-1.82212373908208,45.02251125562782,-0.1606907406675214
-1.759291886010284,45.02251125562782,-0.15685842666593594
-1.6964600329384882,45.02251125562782,-0.1526283853483923
-1.6336281798666923,45.02251125562782,-0.14803816286928584
-1.5707963267948963,45.02251125562782,-0.14312850236762037
-1.5079644737231006,45.02251125562782,-0.13794298232863544
-1.4451326206513047,45.02251125562782,-0.13252762980225352
-1.3823007675795087,45.02251125562782,-0.1269305118379649
-1.319468914507713,45.02251125562782,-0.1212013088570238
-1.256637061435917,45.02251125562782,-0.11539087366921442
-1.1938052083641213,45.02251125562782,-0.10955078010516672
-1.1309733552923253,45.02251125562782,-0.10373286524869683
-1.0681415022205294,45.02251125562782,-0.09795008157487871
-1.0053096491487334,45.02251125562782,-0.09195779872419674
-0.9424777960769379,45.02251125562782,-0.08530146613201538
-0.879645943005142,45.02251125562782,-0.07754825755862417
-0.816814089933346,45.02251125562782,-0.0683723341430195
-0.7539822368615501,45.02251125562782,-0.057701925962204824
-0.6911503837897541,45.02251125562782,-0.0456317443277353
-0.6283185307179586,45.02251125562782,-0.03226892502036092
-0.5654866776461627,45.02251125562782,-0.017732077365357524
-0.5026548245743667,45.02251125562782,-0.0021502314571005808
-0.43982297150257077,45.02251125562782,0.014338307133627314
-0.3769911184307748,45.02251125562782,0.031587184981094016
-0.31415926535897887,45.02251125562782,0.04944329981500777
-0.25132741228718336,45.02251125562782,0.0677481594971133
-0.1884955592153874,45.02251125562782,0.08633928880882587
-0.12566370614359146,45.02251125562782,0.1050516715503459
-0.06283185307179551,45.02251125562782,0.12371921530375506
4.440892098500626e-16,45.02251125562782,0.14217622562010016
0.06283185307179595,45.02251125562782,0.16025887677327938
0.1256637061435919,45.02251125562782,0.17780666587427227
0.18849555921538785,45.02251125562782,0.19466383749821473
0.2513274122871838,45.02251125562782,0.2106807661965447
0.31415926535897976,45.02251125562782,0.22571528458381845
0.3769911184307757,45.02251125562782,0.23963394521154502
0.4398229715025712,45.02251125562782,0.25231320504848637
0.5026548245743672,45.02251125562782,0.26364052209659955
0.5654866776461631,45.02251125562782,0.2735153542849729
0.6283185307179591,45.02251125562782,0.2818500519110044
0.691150383789755,45.02251125562782,0.28857063559729346
0.7539822368615505,45.02251125562782,0.29361745298476544
0.8168140899333465,45.02251125562782,0.29694570813880666
0.8796459430051424,45.02251125562782,0.2985258592534249
0.9424777960769379,45.02251125562782,0.2983438807843589
1.0053096491487343,45.02251125562782,0.29640138798585675
1.0681415022205298,45.02251125562782,0.29271562257236333
1.1309733552923262,45.02251125562782,0.28731929964533254
1.1938052083641217,45.02251125562782,0.28026031735516954
1.2566370614359172,45.02251125562782,0.27160133172413475
1.3194689145077136,45.02251125562782,0.26141920052849615
1.3823007675795091,45.02251125562782,0.2498043010776047
1.4451326206513055,45.02251125562782,0.23685972805043054
1.507964473723101,45.02251125562782,0.22270037839020654
1.5707963267948966,45.02251125562782,0.20745193148471797
1.633628179866693,45.02251125562782,0.19124973362973594
1.6964600329384885,45.02251125562782,0.1742375966795836
1.7592918860102849,45.02251125562782,0.15656652156797288
1.8221237390820804,45.02251125562782,0.1383933580015809
1.8849555921538759,45.02251125562782,0.11987941227151615
1.9477874452256723,45.02251125562782,0.10118901547966559
2.0106192982974678,45.02251125562782,0.08248806489866067
2.073451151369264,45.02251125562782,0.06394255149651137
2.1362830044410597,45.02251125562782,0.045717086556570814
2.199114857512856,45.02251125562782,0.02797344060921
2.2619467105846516,45.02251125562782,0.01086910748884722
2.324778563656447,45.02251125562782,-0.00544409350574335
2.3876104167282435,45.02251125562782,-0.02082136526604194
2.450442269800039,45.02251125562782,-0.0351262180333722
2.5132741228718354,45.02251125562782,-0.048231680919940186
2.576105975943631,45.02251125562782,-0.06002142892058168
2.6389378290154264,45.02251125562782,-0.07039081537663391
2.701769682087223,45.02251125562782,-0.07924780088223163
2.7646015351590183,45.02251125562782,-0.08671638169818591
2.8274333882308147,45.02251125562782,-0.09317637656880581
2.89026524130261,45.02251125562782,-0.09906601388942003
2.9530970943744057,45.02251125562782,-0.10482798955768094
3.015928947446202,45.02251125562782,-0.1106540637532311
3.0787608005179976,45.02251125562782,-0.11649252383728011
3.141592653589793,45.02251125562782,-0.12229154722286663
-3.141592653589793,52.526263131565784,-0.12797746022364484
-3.078760800517997,52.526263131565784,-0.13354611878588735
-3.015928947446201,52.526263131565784,-0.1389239717123625
-2.9530970943744057,52.526263131565784,-0.14406328464591422
-2.8902652413026098,52.526263131565784,-0.1489184410123954
-2.827433388230814,52.526263131565784,-0.15344634590305872
-2.764601535159018,52.526263131565784,-0.15760680935581448
-2.701769682087222,52.526263131565784,-0.16136290252087646
-2.6389378290154264,52.526263131565784,-0.16468128664334142
-2.5761059759436304,52.526263131565784,-0.16753250698992653
-2.5132741228718345,52.526263131565784,-0.16989125619066014
-2.4504422698000385,52.526263131565784,-0.1717365975469767
-2.3876104167282426,52.526263131565784,-0.1730521521138487
-2.324778563656447,52.526263131565784,-0.17382624253651863
-2.2619467105846507,52.526263131565784,-0.1740519981529993
-2.199114857512855,52.526263131565784,-0.17372741500581163
-2.1362830044410592,52.526263131565784,-0.17285537417447663
-2.0734511513692633,52.526263131565784,-0.17144361612866313
-2.0106192982974678,52.526263131565784,-0.16950467139640765
-1.9477874452256716,52.526263131565784,-0.16705575045694168
-1.8849555921538759,52.526263131565784,-0.16411859002075352
-1.82212373908208,52.526263131565784,-0.1607192604960566
-1.759291886010284,52.526263131565784,-0.15688793456997568
-1.6964600329384882,52.526263131565784,-0.15265861947758794
-1.6336281798666923,52.526263131565784,-0.14806885476595116
-1.5707963267948963,52.526263131565784,-0.14315937952422558
-1.5079644737231006,52.526263131565784,-0.13797377076932332
-1.4451326206513047,52.526263131565784,-0.13255805620181219
-1.3823007675795087,52.526263131565784,-0.12696030614187231
-1.319468914507713,52.526263131565784,-0.12123020650399699
-1.256637061435917,52.526263131565784,-0.11541861808563511
-1.1938052083641213,52.526263131565784,-0.10957712502123547
-1.1309733552923253,52.526263131565784,-0.10375757681868203
-1.0681415022205294,52.526263131565784,-0.09797430280020641
-1.0053096491487334,52.526263131565784,-0.09198401512681625
-0.9424777960769379,52.526263131565784,-0.08533208503684661
-0.879645943005142,52.526263131565784,-0.07758556362496459
-0.816814089933346,52.526263131565784,-0.0684172507436099
-0.7539822368615501,52.526263131565784,-0.05775405456428899
-0.6911503837897541,52.526263131565784,-0.04569062212573118
-0.6283185307179586,52.526263131565784,-0.03233402941905319
-0.5654866776461627,52.526263131565784,-0.017802830598218997
-0.5026548245743667,52.526263131565784,-0.002226005510540424
-0.43982297150257077,52.526263131565784,0.014258184905298888
-0.3769911184307748,52.526263131565784,0.03150342561985471
-0.31415926535897887,52.526263131565784,0.049356646831268156
-0.25132741228718336,52.526263131565784,0.06765938206338473
-0.1884955592153874,52.526263131565784,0.08624917472175304
-0.12566370614359146,52.526263131565784,0.10496102086212211
-0.06283185307179551,52.526263131565784,0.12362883251438844
4.440892098500626e-16,52.526263131565784,0.14208691302976487
0.06283185307179595,52.526263131565784,0.1601714271021557
0.1256637061435919,52.526263131565784,0.17772185525294093
0.18849555921538785,52.526263131565784,0.19458241876128773
0.2513274122871838,52.526263131565784,0.21060346206894331
0.31415926535897976,52.526263131565784,0.22564278111975433
0.3769911184307757,52.526263131565784,0.23956688583319957
0.4398229715025712,52.526263131565784,0.2522521851344007
0.5026548245743672,52.526263131565784,0.26358608322410704
0.5654866776461631,52.526263131565784,0.2734679796744754
0.6283185307179591,52.526263131565784,0.28181016194268904
0.691150383789755,52.526263131565784,0.28853858443802327
0.7539822368615505,52.526263131565784,0.2935935248792397
0.8168140899333465,52.526263131565784,0.29693011574638367
0.8796459430051424,52.526263131565784,0.2985187408048989
0.9424777960769379,52.526263131565784,0.29834529951359084
1.0053096491487343,52.526263131565784,0.29641133134081393
1.0681415022205298,52.526263131565784,0.2927340021224118
1.1309733552923262,52.526263131565784,0.2873459523409102
1.1938052083641217,52.526263131565784,0.28029500659415624
1.2566370614359172,52.526263131565784,0.27164374965565563
1.3194689145077136,52.526263131565784,0.2614689705673633
1.3823007675795091,52.526263131565784,0.2498609815377064
1.4451326206513055,52.526263131565784,0.23692281572765733
1.507964473723101,52.526263131565784,0.22276931327546012
1.5707963267948966,52.526263131565784,0.20752610171184818
1.633628179866693,52.526263131565784,0.1913284808329862
1.6964600329384885,52.526263131565784,0.17432022188441856
1.7592918860102849,52.526263131565784,0.15665229134328323
1.8221237390820804,52.526263131565784,0.13848151114285037
1.8849555921538759,52.526263131565784,0.11996916632596076
1.9477874452256723,52.526263131565784,0.1012795736093187
2.0106192982974678,52.526263131565784,0.08257862337362057
2.073451151369264,52.526263131565784,0.06403230645119255
2.1362830044410597,52.526263131565784,0.045805241385620095
2.199114857512856,52.526263131565784,0.0280592126481749
2.2619467105846516,52.526263131565784,0.010951735678548728
2.324778563656447,52.526263131565784,-0.005365342852927891
2.3876104167282435,52.526263131565784,-0.020747191058770566
2.450442269800039,52.526263131565784,-0.03505727867585381
2.5132741228718354,52.526263131565784,-0.04816858838959429
2.576105975943631,52.526263131565784,-0.059964743077516314
2.6389378290154264,52.526263131565784,-0.07034103962337517
2.701769682087223,52.526263131565784,-0.07920537723947622
2.7646015351590183,52.526263131565784,-0.08668047084907501
2.8274333882308147,52.526263131565784,-0.09314480961751727
2.89026524130261,52.526263131565784,-0.09903648361312348
2.9530970943744057,52.526263131565784,-0.10479944245356303
3.015928947446202,52.526263131565784,-0.11062675327054612
3.0787608005179976,52.526263131565784,-0.11646669228716931
3.141592653589793,52.526263131565784,-0.12226742382732385
-3.141592653589793,60.030015007503756,-0.1279643410965335
-3.078760800517997,60.030015007503756,-0.1335342526068626
-3.015928947446201,60.030015007503756,-0.1389134638246518
-2.9530970943744057,60.030015007503756,-0.14405422849044253
-2.8902652413026098,60.030015007503756,-0.14891091681285643
-2.827433388230814,60.030015007503756,-0.153440420482681
-2.764601535159018,60.030015007503756,-0.15760253530464752
-2.701769682087222,60.030015007503756,-0.16136031805317358
-2.6389378290154264,60.030015007503756,-0.16468041438207123
-2.5761059759436304,60.030015007503756,-0.16753335488170748
-2.5132741228718345,60.030015007503756,-0.16989381665002204
-2.4504422698000385,60.030015007503756,-0.17174084806147633
-2.3876104167282426,60.030015007503756,-0.1730580547341486
-2.324778563656447,60.030015007503756,-0.17383374504868795
-2.2619467105846507,60.030015007503756,-0.1740610339227692
-2.199114857512855,60.030015007503756,-0.1737379039243654
-2.1362830044410592,60.030015007503756,-0.17286722317817177
-2.0734511513692633,60.030015007503756,-0.1714567199079888
-2.0106192982974678,60.030015007503756,-0.16951891384097204
-1.9477874452256716,60.030015007503756,-0.16707100508073794
-1.8849555921538759,60.030015007503756,-0.16413472143880864
-1.82212373908208,60.030015007503756,-0.16073612557668987
-1.759291886010284,60.030015007503756,-0.1569053836718555
-1.6964600329384882,60.030015007503756,-0.15267649766055186
-1.6336281798666923,60.030015007503756,-0.1480870034345194
-1.5707963267948963,60.030015007503756,-0.1431776376694059
-1.5079644737231006,60.030015007503756,-0.13799197624315906
-1.4451326206513047,60.030015007503756,-0.13257604745381707
-1.3823007675795087,60.030015007503756,-0.12697792346868425
-1.319468914507713,60.030015007503756,-0.1212472936326561
-1.256637061435917,60.030015007503756,-0.11543502342182818
-1.1938052083641213,60.030015007503756,-0.10959270295801232
-1.1309733552923253,60.030015007503756,-0.10377218909124415
-1.0681415022205294,60.030015007503756,-0.09798862518605445
-1.0053096491487334,60.030015007503756,-0.09199951697483802
-0.9424777960769379,60.030015007503756,-0.08535018949542994
-0.879645943005142,60.030015007503756,-0.0776076208414477
-0.816814089933346,60.030015007503756,-0.0684438061065053
-0.7539822368615501,60.030015007503756,-0.057784872223661396
-0.6911503837897541,60.030015007503756,-0.045725428644847216
-0.6283185307179586,60.030015007503756,-0.032372515844912304
-0.5654866776461627,60.030015007503756,-0.017844655223098138
-0.5026548245743667,60.030015007503756,-0.0022707970988503265
-0.43982297150257077,60.030015007503756,0.014210823860535253
-0.3769911184307748,60.030015007503756,0.031453915620779524
-0.31415926535897887,60.030015007503756,0.049305427278570575
-0.25132741228718336,60.030015007503756,0.0676069075526738
-0.1884955592153874,60.030015007503756,0.0861959112087244
-0.12566370614359146,60.030015007503756,0.10490744093398117
-0.06283185307179551,60.030015007503756,0.12357541186618576
4.440892098500626e-16,60.030015007503756,0.14203412577362876
0.06283185307179595,60.030015007503756,0.16011974180496677
0.1256637061435919,60.030015007503756,0.1776717307519978
0.18849555921538785,60.030015007503756,0.1945342999181556
0.2513274122871838,60.030015007503756,0.2105577759457578
0.31415926535897976,60.030015007503756,0.2255999333273354
0.3769911184307757,60.030015007503756,0.23952725680909392
0.4398229715025712,60.030015007503756,0.2522161264816247
0.5026548245743672,60.030015007503756,0.2635539150395713
0.5654866776461631,60.030015007503756,0.27343998746900366
0.6283185307179591,60.030015007503756,0.2817865942912716
0.691150383789755,60.030015007503756,0.2885196504331611
0.7539822368615505,60.030015007503756,0.2935793928119647
0.8168140899333465,60.030015007503756,0.2969209107957303
0.8796459430051424,60.030015007503756,0.2985145448346157
0.9424777960769379,60.030015007503756,0.2983461497199036
1.0053096491487343,60.030015007503756,0.29641722013856053
1.0681415022205298,60.030015007503756,0.292744877406272
1.1309733552923262,60.030015007503756,0.28736171749690675
1.1938052083641217,60.030015007503756,0.2803155217190076
1.2566370614359172,60.030015007503756,0.27166883260506103
1.3194689145077136,60.030015007503756,0.26149839877987846
1.3823007675795091,60.030015007503756,0.24989449373397485
1.4451326206513055,60.030015007503756,0.23696011455016247
1.507964473723101,60.030015007503756,0.2228100676937002
1.5707963267948966,60.030015007503756,0.20756994998218864
1.633628179866693,60.030015007503756,0.19137503377936518
1.6964600329384885,60.030015007503756,0.17436906630793336
1.7592918860102849,60.030015007503756,0.1567029937391145
1.8221237390820804,60.030015007503756,0.13853362138357178
1.8849555921538759,60.030015007503756,0.12002222187668492
1.9477874452256723,60.030015007503756,0.10133310371110585
2.0106192982974678,60.030015007503756,0.08263215282255687
2.073451151369264,60.030015007503756,0.06408536017513965
2.1362830044410597,60.030015007503756,0.045857348413292004
2.199114857512856,60.030015007503756,0.02810991066004592
2.2619467105846516,60.030015007503756,0.011000574428955879
2.324778563656447,60.030015007503756,-0.005318796599942376
2.3876104167282435,60.030015007503756,-0.020703350534365447
2.450442269800039,60.030015007503756,-0.03501653298436955
2.5132741228718354,60.030015007503756,-0.04813129912921388
2.576105975943631,60.030015007503756,-0.05993124137632275
2.6389378290154264,60.030015007503756,-0.07031162260263127
2.701769682087223,60.030015007503756,-0.0791803058095443
2.7646015351590183,60.030015007503756,-0.08665924825190996
2.8274333882308147,60.030015007503756,-0.09312615366946472
2.89026524130261,60.030015007503756,-0.09901903137651452
2.9530970943744057,60.030015007503756,-0.10478257154419855
3.015928947446202,60.030015007503756,-0.110610613375833
3.0787608005179976,60.030015007503756,-0.1164514267596563
3.141592653589793,60.030015007503756,-0.12225316822255043
-3.141592653589793,67.53376688344173,-0.12795658449200342
-3.078760800517997,67.53376688344173,-0.13352723590499138
-3.015928947446201,67.53376688344173,-0.13890724929022644
-2.9530970943744057,67.53376688344173,-0.14404887113247397
-2.8902652413026098,67.53376688344173,-0.14890646432395233
-2.827433388230814,67.53376688344173,-0.15343691235017018
-2.764601535159018,67.53376688344173,-0.15760000267070018
-2.701769682087222,67.53376688344173,-0.16135878315343932
-2.6389378290154264,67.53376688344173,-0.16467989111944456
-2.5761059759436304,67.53376688344173,-0.16753384772075958
-2.5132741228718345,67.53376688344173,-0.16989532126866586
-2.4504422698000385,67.53376688344173,-0.1717433509159496
-2.3876104167282426,67.53376688344173,-0.17306153380397185
-2.324778563656447,67.53376688344173,-0.17383816929642612
-2.2619467105846507,67.53376688344173,-0.17406636411506157
-2.199114857512855,67.53376688344173,-0.1737440926678829
-2.1362830044410592,67.53376688344173,-0.1728742155088747
-2.0734511513692633,67.53376688344173,-0.17146445388192455
-2.0106192982974678,67.53376688344173,-0.16952732063507053
-1.9477874452256716,67.53376688344173,-0.16708001013644502
-1.8849555921538759,67.53376688344173,-0.16414424481252254
-1.82212373908208,67.53376688344173,-0.16074608269249369
-1.759291886010284,67.53376688344173,-0.15691568610184808
-1.6964600329384882,67.53376688344173,-0.15268705401315694
-1.6336281798666923,67.53376688344173,-0.14809771992927526
-1.5707963267948963,67.53376688344173,-0.14318841911559646
-1.5079644737231006,67.53376688344173,-0.13800272702087416
-1.4451326206513047,67.53376688344173,-0.1325866721008633
-1.3823007675795087,67.53376688344173,-0.12698832769032356
-1.319468914507713,67.53376688344173,-0.1212573849925254
-1.256637061435917,67.53376688344173,-0.11544471228472847
-1.1938052083641213,67.53376688344173,-0.10960190331785546
-1.1309733552923253,67.53376688344173,-0.10378081927959347
-1.0681415022205294,67.53376688344173,-0.09799708431179227
-1.0053096491487334,67.53376688344173,-0.09200867302145231
-0.9424777960769379,67.53376688344173,-0.08536088316765923
-0.879645943005142,67.53376688344173,-0.07762065020285816
-0.816814089933346,67.53376688344173,-0.06845949380775546
-0.7539822368615501,67.53376688344173,-0.057803079145335154
-0.6911503837897541,67.53376688344173,-0.04574599309026491
-0.6283185307179586,67.53376688344173,-0.03239525528954174
-0.5654866776461627,67.53376688344173,-0.017869367917636127
-0.5026548245743667,67.53376688344173,-0.0022972636892227695
-0.43982297150257077,67.53376688344173,0.014182838352084743
-0.3769911184307748,67.53376688344173,0.031424659488046
-0.31415926535897887,67.53376688344173,0.04927516024820382
-0.25132741228718336,67.53376688344173,0.06757589830584197
-0.1884955592153874,67.53376688344173,0.08616443481997921
-0.12566370614359146,67.53376688344173,0.10487577695153581
-0.06283185307179551,67.53376688344173,0.12354384123983315
4.440892098500626e-16,67.53376688344173,0.1420029287734336
0.06283185307179595,67.53376688344173,0.16008919531708538
0.1256637061435919,67.53376688344173,0.17764210584321988
0.18849555921538785,67.53376688344173,0.19450585958264657
0.2513274122871838,67.53376688344173,0.21053077266087625
0.31415926535897976,67.53376688344173,0.2255746066902443
0.3769911184307757,67.53376688344173,0.23950383151734173
0.4398229715025712,67.53376688344173,0.25219481058914284
0.5026548245743672,67.53376688344173,0.26353489771458105
0.5654866776461631,67.53376688344173,0.2734234375248801
0.6283185307179591,67.53376688344173,0.281772658525983
0.691150383789755,67.53376688344173,0.2885084526258051
0.7539822368615505,67.53376688344173,0.293571032151265
0.8168140899333465,67.53376688344173,0.296915461718791
0.8796459430051424,67.53376688344173,0.29851205556705124
0.9424777960769379,67.53376688344173,0.29834664239834957
1.0053096491487343,67.53376688344173,0.29642069042408614
1.0681415022205298,67.53376688344173,0.2927512943519855
1.1309733552923262,67.53376688344173,0.2873710242196027
1.1938052083641217,67.53376688344173,0.28032763558571494
1.2566370614359172,67.53376688344173,0.27168364613681384
1.3194689145077136,67.53376688344173,0.26151578042325124
1.3823007675795091,67.53376688344173,0.2499142892720609
1.4451326206513055,67.53376688344173,0.23698214818915236
1.507964473723101,67.53376688344173,0.22283414382929417
1.5707963267948966,67.53376688344173,0.20759585491694066
1.633628179866693,67.53376688344173,0.19140253755783532
1.6964600329384885,67.53376688344173,0.17439792479730032
1.7592918860102849,67.53376688344173,0.15673295075264734
1.8221237390820804,67.53376688344173,0.13856441109933873
1.8849555921538759,67.53376688344173,0.12005357100363108
1.9477874452256723,67.53376688344173,0.10136473384613166
2.0106192982974678,67.53376688344173,0.08266378327327564
2.073451151369264,67.53376688344173,0.06411671013546136
2.1362830044410597,67.53376688344173,0.04588813967392911
2.199114857512856,67.53376688344173,0.028139869751720715
2.2619467105846516,67.53376688344173,0.011029435649655982
2.324778563656447,67.53376688344173,-0.005291289653548642
2.3876104167282435,67.53376688344173,-0.020677441942491104
2.450442269800039,67.53376688344173,-0.03499245273755542
2.5132741228718354,67.53376688344173,-0.04810926102131862
2.576105975943631,67.53376688344173,-0.05991144089054136
2.6389378290154264,67.53376688344173,-0.07029423570279317
2.701769682087223,67.53376688344173,-0.0791654869965931
2.7646015351590183,67.53376688344173,-0.08664670454563844
2.8274333882308147,67.53376688344173,-0.09311512748583235
2.89026524130261,67.53376688344173,-0.0990087164355922
2.9530970943744057,67.53376688344173,-0.10477259968543957
3.015928947446202,67.53376688344173,-0.11060107316290303
3.0787608005179976,67.53376688344173,-0.11644240278976835
3.141592653589793,67.53376688344173,-0.1222447405424001
-3.141592653589793,75.0375187593797,-0.12795200225891543
-3.078760800517997,75.0375187593797,-0.13352309183376126
-3.015928947446201,75.0375187593797,-0.13890358017991486
-2.9530970943744057,75.0375187593797,-0.14404570970234384
-2.8902652413026098,75.0375187593797,-0.14890383849444463
-2.827433388230814,75.0375187593797,-0.15343484546168673
-2.764601535159018,75.0375187593797,-0.15759851306534328
-2.701769682087222,75.0375187593797,-0.16135788429779266
-2.6389378290154264,75.0375187593797,-0.16467959071216745
-2.5761059759436304,75.0375187593797,-0.1675341486086402
-2.5132741228718345,75.0375187593797,-0.16989622072849647
-2.4504422698000385,75.0375187593797,-0.17174484115314845
-2.3876104167282426,75.0375187593797,-0.17306360139561283
-2.324778563656447,75.0375187593797,-0.17384079604773947
-2.2619467105846507,75.0375187593797,-0.1740695266741584
-2.199114857512855,75.0375187593797,-0.17374776304601564
-2.1362830044410592,75.0375187593797,-0.17287836115989466
-2.0734511513692633,75.0375187593797,-0.1714690378879975
-2.0106192982974678,75.0375187593797,-0.16953230248440124
-1.9477874452256716,75.0375187593797,-0.16708534554890353
-1.8849555921538759,75.0375187593797,-0.16414988644473172
-1.82212373908208,75.0375187593797,-0.1607519805148079
-1.759291886010284,75.0375187593797,-0.15692178781272353
-1.6964600329384882,75.0375187593797,-0.15269330539973305
-1.6336281798666923,75.0375187593797,-0.1481040655855155
-1.5707963267948963,75.0375187593797,-0.14319480278751573
-1.5079644737231006,75.0375187593797,-0.1380090919694053
-1.4451326206513047,75.0375187593797,-0.13259296186788636
-1.3823007675795087,75.0375187593797,-0.12699448643701647
-1.319468914507713,75.0375187593797,-0.12126335814137036
-1.256637061435917,75.0375187593797,-0.11545044688135137
-1.1938052083641213,75.0375187593797,-0.10960734846864219
-1.1309733552923253,75.0375187593797,-0.10378592665840342
-1.0681415022205294,75.0375187593797,-0.0980020901884775
-1.0053096491487334,75.0375187593797,-0.09201409101889546
-0.9424777960769379,75.0375187593797,-0.08536721072984807
-0.879645943005142,75.0375187593797,-0.07762835905348693
-0.816814089933346,75.0375187593797,-0.06846877439077118
-0.7539822368615501,75.0375187593797,-0.057813848959610455
-0.6911503837897541,75.0375187593797,-0.0457581566331254
-0.6283185307179586,75.0375187593797,-0.032408704589563055
-0.5654866776461627,75.0375187593797,-0.0178839835100637
-0.5026548245743667,75.0375187593797,-0.0023129158474768105
-0.43982297150257077,75.0375187593797,0.014166288499109994
-0.3769911184307748,75.0375187593797,0.031407358945819724
-0.31415926535897887,75.0375187593797,0.0492572625303124
-0.25132741228718336,75.0375187593797,0.06755756224476737
-0.1884955592153874,75.0375187593797,0.08614582333399082
-0.12566370614359146,75.0375187593797,0.10485705507557706
-0.06283185307179551,75.0375187593797,0.12352517525278806
4.440892098500626e-16,75.0375187593797,0.14198448430886793
0.06283185307179595,75.0375187593797,0.1600711361100454
0.1256637061435919,75.0375187593797,0.17762459225465393
0.18849555921538785,75.0375187593797,0.19448904702293526
0.2513274122871838,75.0375187593797,0.21051481032047464
0.31415926535897976,75.0375187593797,0.2255596363381155
0.3769911184307757,75.0375187593797,0.2394899861351003
0.4398229715025712,75.0375187593797,0.2521822129397055
0.5026548245743672,75.0375187593797,0.2635236596488008
0.5654866776461631,75.0375187593797,0.2734136587783397
0.6283185307179591,75.0375187593797,0.28176442599626356
0.691150383789755,75.0375187593797,0.2885018393009747
0.7539822368615505,75.0375187593797,0.29356609693593094
0.8168140899333465,75.0375187593797,0.296912248190472
0.8796459430051424,75.0375187593797,0.2985105923903488
0.9424777960769379,75.0375187593797,0.29834694251870897
1.0053096491487343,75.0375187593797,0.2964227511434225
1.0681415022205298,75.0375187593797,0.29275509752392653
1.1309733552923262,75.0375187593797,0.28737653601269886
1.1938052083641217,75.0375187593797,0.2803348071028
1.2566370614359172,75.0375187593797,0.27169241367832125
1.3194689145077136,75.0375187593797,0.26152606623548347
1.3823007675795091,75.0375187593797,0.24992600199348572
1.4451326206513055,75.0375187593797,0.2369951839442344
1.507964473723101,75.0375187593797,0.22284838694398157
1.5707963267948966,75.0375187593797,0.20761117896429188
1.633628179866693,75.0375187593797,0.19141880654197496
1.6964600329384885,75.0375187593797,0.1744149943209263
1.7592918860102849,75.0375187593797,0.15675066934227913
1.8221237390820804,75.0375187593797,0.1385826214047014
1.8849555921538759,75.0375187593797,0.12007211138812156
1.9477874452256723,75.0375187593797,0.1013834398903444
2.0106192982974678,75.0375187593797,0.08268248888197371
2.073451151369264,75.0375187593797,0.0641352493284254
2.1362830044410597,75.0375187593797,0.04590634784066546
2.199114857512856,75.0375187593797,0.028157585439491623
2.2619467105846516,75.0375187593797,0.011046501395265373
2.324778563656447,75.0375187593797,-0.0052750250972552065
2.3876104167282435,75.0375187593797,-0.020662123014423182
2.450442269800039,75.0375187593797,-0.0349782153855035
2.5132741228718354,75.0375187593797,-0.04809623156101767
2.576105975943631,75.0375187593797,-0.05989973510130533
2.6389378290154264,75.0375187593797,-0.07028395727223752
2.701769682087223,75.0375187593797,-0.07915672698281287
2.7646015351590183,75.0375187593797,-0.08663928917173418
2.8274333882308147,75.0375187593797,-0.0931086087228653
2.89026524130261,75.0375187593797,-0.09900261842946158
2.9530970943744057,75.0375187593797,-0.10476670514164968
3.015928947446202,75.0375187593797,-0.11059543434898145
3.0787608005179976,75.0375187593797,-0.11643706983880503
3.141592653589793,75.0375187593797,-0.12223976084085991
-3.141592653589793,82.54127063531766,-0.12794929420044548
-3.078760800517997,82.54127063531766,-0.13352064245148826
-3.015928947446201,82.54127063531766,-0.13890141121773136
-2.9530970943744057,82.54127063531766,-0.14404384044076227
-2.8902652413026098,82.54127063531766,-0.14890228549865547
-2.827433388230814,82.54127063531766,-0.15343362252247814
-2.764601535159018,82.54127063531766,-0.1575976310369042
-2.701769682087222,82.54127063531766,-0.1613573510551851
-2.6389378290154264,82.54127063531766,-0.16467941093580027
-2.5761059759436304,82.54127063531766,-0.16753432392819134
-2.5132741228718345,82.54127063531766,-0.16989674957793385
-2.4504422698000385,82.54127063531766,-0.17174571887400844
-2.3876104167282426,82.54127063531766,-0.17306482016033817
-2.324778563656447,82.54127063531766,-0.173842345068133
-2.2619467105846507,82.54127063531766,-0.17407139219408438
-2.199114857512855,82.54127063531766,-0.1737499285225225
-2.1362830044410592,82.54127063531766,-0.17288080737816128
-2.0734511513692633,82.54127063531766,-0.17147174311246513
-2.0106192982974678,82.54127063531766,-0.16953524273648965
-1.9477874452256716,82.54127063531766,-0.1670884947192591
-1.8849555921538759,82.54127063531766,-0.1641532165837593
-1.82212373908208,82.54127063531766,-0.1607554620726052
-1.759291886010284,82.54127063531766,-0.15692538989577107
-1.6964600329384882,82.54127063531766,-0.15269699602557457
-1.6336281798666923,82.54127063531766,-0.14810781201129775
-1.5707963267948963,82.54127063531766,-0.14319857177297673
-1.5079644737231006,82.54127063531766,-0.1380128500462428
-1.4451326206513047,82.54127063531766,-0.13259667568621342
-1.3823007675795087,82.54127063531766,-0.1269981230307606
-1.319468914507713,82.54127063531766,-0.12126688524845208
-1.256637061435917,82.54127063531766,-0.11545383320690641
-1.1938052083641213,82.54127063531766,-0.10961056395675424
-1.1309733552923253,82.54127063531766,-0.10378894276917601
-1.0681415022205294,82.54127063531766,-0.09800504642113957
-1.0053096491487334,82.54127063531766,-0.0920172906903559
-0.9424777960769379,82.54127063531766,-0.08537094762039749
-0.879645943005142,82.54127063531766,-0.07763291188680889
-0.816814089933346,82.54127063531766,-0.06847425576547882
-0.7539822368615501,82.54127063531766,-0.05782021019888064
-0.6911503837897541,82.54127063531766,-0.04576534129129645
-0.6283185307179586,82.54127063531766,-0.032416648893797785
-0.5654866776461627,82.54127063531766,-0.01789261692959854
-0.5026548245743667,82.54127063531766,-0.0023221617519281063
-0.43982297150257077,82.54127063531766,0.014156512166001082
-0.3769911184307748,82.54127063531766,0.03139713897979813
-0.31415926535897887,82.54127063531766,0.049246689635607334
-0.25132741228718336,82.54127063531766,0.06754673026169809
-0.1884955592153874,82.54127063531766,0.08613482843930098
-0.12566370614359146,82.54127063531766,0.10484599483021774
-0.06283185307179551,82.54127063531766,0.1235141478475402
4.440892098500626e-16,82.54127063531766,0.141973587614886
0.06283185307179595,82.54127063531766,0.16006046685106018
0.1256637061435919,82.54127063531766,0.17761424514421761
0.18849555921538785,82.54127063531766,0.19447911389492462
0.2513274122871838,82.54127063531766,0.21050537933469196
0.31415926535897976,82.54127063531766,0.2255507912208718
0.3769911184307757,82.54127063531766,0.2394818054158297
0.4398229715025712,82.54127063531766,0.2521747692066111
0.5026548245743672,82.54127063531766,0.26351701897925706
0.5654866776461631,82.54127063531766,0.2734078801126959
0.6283185307179591,82.54127063531766,0.2817595606453391
0.691150383789755,82.54127063531766,0.2884979304340757
0.7539822368615505,82.54127063531766,0.2935631792869149
0.8168140899333465,82.54127063531766,0.29691034761368573
0.8796459430051424,82.54127063531766,0.2985097257820073
0.9424777960769379,82.54127063531766,0.29834711756304
1.0053096491487343,82.54127063531766,0.2964239662802588
1.0681415022205298,82.54127063531766,0.29275734199490183
1.1309733552923262,82.54127063531766,0.28737978988175283
1.1938052083641217,82.54127063531766,0.28033904149322253
1.2566370614359172,82.54127063531766,0.2716975909969558
1.3194689145077136,82.54127063531766,0.2615321405408219
1.3823007675795091,82.54127063531766,0.2499329193575211
1.4451326206513055,82.54127063531766,0.23700288298441932
1.507964473723101,82.54127063531766,0.22285679932916755
1.5707963267948966,82.54127063531766,0.20762023002478727
1.633628179866693,82.54127063531766,0.19142841594397025
1.6964600329384885,82.54127063531766,0.17442507677207064
1.7592918860102849,82.54127063531766,0.1567611353569661
1.8221237390820804,82.54127063531766,0.1385933780709872
1.8849555921538759,82.54127063531766,0.12008306322895947
1.9477874452256723,82.54127063531766,0.10139448972399061
2.0106192982974678,82.54127063531766,0.08269353861820167
2.073451151369264,82.54127063531766,0.06414620089880298
2.1362830044410597,82.54127063531766,0.045917104027861026
2.199114857512856,82.54127063531766,0.02816805080177568
2.2619467105846516,82.54127063531766,0.011056583000348121
2.324778563656447,82.54127063531766,-0.005265416691141195
2.3876104167282435,82.54127063531766,-0.02065307310603377
2.450442269800039,82.54127063531766,-0.03496980429792507
2.5132741228718354,82.54127063531766,-0.04808853394109988
2.576105975943631,82.54127063531766,-0.059892819297952864
2.6389378290154264,82.54127063531766,-0.07027788463033513
2.701769682087223,82.54127063531766,-0.07915155137078339
2.7646015351590183,82.54127063531766,-0.08663490807207966
2.8274333882308147,82.54127063531766,-0.09310475748408135
2.89026524130261,82.54127063531766,-0.09899901570589534
2.9530970943744057,82.54127063531766,-0.10476322245948207
3.015928947446202,82.54127063531766,-0.11059210261078403
3.0787608005179976,82.54127063531766,-0.11643391863288495
3.141592653589793,82.54127063531766,-0.1222368181471124
-3.141592653589793,90.04502251125564,-0.12794768992374628
-3.078760800517997,90.04502251125564,-0.13351919121325231
-3.015928947446201,90.04502251125564,-0.1389001258959831
-2.9530970943744057,90.04502251125564,-0.1440427324129165
-2.8902652413026098,90.04502251125564,-0.1489013646285045
-2.827433388230814,90.04502251125564,-0.15343289697688622
-2.764601535159018,90.04502251125564,-0.15759710725663323
-2.701769682087222,90.04502251125564,-0.16135703363913984
-2.6389378290154264,90.04502251125564,-0.1646793027587526
-2.5761059759436304,90.04502251125564,-0.1675344259133447
-2.5132741228718345,90.04502251125564,-0.16989706083082126
-2.4504422698000385,90.04502251125564,-0.17174623659312266
-2.3876104167282426,90.04502251125564,-0.17306553979048314
-2.324778563656447,90.04502251125564,-0.17384326018954482
-2.2619467105846507,90.04502251125564,-0.17407249469161537
-2.199114857512855,90.04502251125564,-0.17375120859341336
-2.1362830044410592,90.04502251125564,-0.17288225365376864
-2.0734511513692633,90.04502251125564,-0.17147334278031645
-2.0106192982974678,90.04502251125564,-0.16953698156169122
-1.9477874452256716,90.04502251125564,-0.167090357280361
-1.8849555921538759,90.04502251125564,-0.16415518634563733
-1.82212373908208,90.04502251125564,-0.1607575215420983
-1.759291886010284,90.04502251125564,-0.15692752078304728
-1.6964600329384882,90.04502251125564,-0.15269917942773537
-1.6336281798666923,90.04502251125564,-0.14811002853154462
-1.5707963267948963,90.04502251125564,-0.1432008017228597
-1.5079644737231006,90.04502251125564,-0.1380150736483789
-1.4451326206513047,90.04502251125564,-0.1325988731960549
-1.3823007675795087,90.04502251125564,-0.12700027494518845
-1.319468914507713,90.04502251125564,-0.12126897244886553
-1.256637061435917,90.04502251125564,-0.11545583715411488
-1.1938052083641213,90.04502251125564,-0.10961246686211278
-1.1309733552923253,90.04502251125564,-0.10379072774126848
-1.0681415022205294,90.04502251125564,-0.098006796019471
-1.0053096491487334,90.04502251125564,-0.09201918445523538
-0.9424777960769379,90.04502251125564,-0.08537315943721498
-0.879645943005142,90.04502251125564,-0.07763560680705649
-0.816814089933346,90.04502251125564,-0.06847750051187804
-0.7539822368615501,90.04502251125564,-0.057823975996692846
-0.6911503837897541,90.04502251125564,-0.045769594696364164
-0.6283185307179586,90.04502251125564,-0.032421352154014815
-0.5654866776461627,90.04502251125564,-0.017897728316519743
-0.5026548245743667,90.04502251125564,-0.0023276358960211425
-0.43982297150257077,90.04502251125564,0.01415072386565032
-0.3769911184307748,90.04502251125564,0.03139108787843058
-0.31415926535897887,90.04502251125564,0.049240429452929974
-0.25132741228718336,90.04502251125564,0.06754031656946129
-0.1884955592153874,90.04502251125564,0.0861283181318198
-0.12566370614359146,90.04502251125564,0.10483944572666183
-0.06283185307179551,90.04502251125564,0.12350761805724725
4.440892098500626e-16,90.04502251125564,0.14196713510639955
0.06283185307179595,90.04502251125564,0.16005414889305267
0.1256637061435919,90.04502251125564,0.17760811780177255
0.18849555921538785,90.04502251125564,0.1944732315632678
0.2513274122871838,90.04502251125564,0.2104997942338124
0.31415926535897976,90.04502251125564,0.22554555290686779
0.3769911184307757,90.04502251125564,0.23947696036306693
0.4398229715025712,90.04502251125564,0.25217036044672864
0.5026548245743672,90.04502251125564,0.2635130856378915
0.5654866776461631,90.04502251125564,0.2734044571054064
0.6283185307179591,90.04502251125564,0.28175667833432416
0.691150383789755,90.04502251125564,0.28849561442023436
0.7539822368615505,90.04502251125564,0.2935614500854579
0.8168140899333465,90.04502251125564,0.2969092206198483
0.8796459430051424,90.04502251125564,0.2985092109701474
0.9424777960769379,90.04502251125564,0.29834721951121196
1.0053096491487343,90.04502251125564,0.2964246840905959
1.0681415022205298,90.04502251125564,0.29275866926637645
1.1309733552923262,90.04502251125564,0.287381714848626
1.1938052083641217,90.04502251125564,0.28034154706405806
1.2566370614359172,90.04502251125564,0.27170065494128337
1.3194689145077136,90.04502251125564,0.2615357356489858
1.3823007675795091,90.04502251125564,0.24993701373219812
1.4451326206513055,90.04502251125564,0.237007440265724
1.507964473723101,90.04502251125564,0.22286177905973187
1.5707963267948966,90.04502251125564,0.20762558800500297
1.633628179866693,90.04502251125564,0.19143410461162255
1.6964600329384885,90.04502251125564,0.17443104563263898
1.7592918860102849,90.04502251125564,0.1567673314228617
1.8221237390820804,90.04502251125564,0.13859974636166494
1.8849555921538759,90.04502251125564,0.1200895472191462
1.9477874452256723,90.04502251125564,0.1014010318313133
2.0106192982974678,90.04502251125564,0.08270008078656035
2.073451151369264,90.04502251125564,0.06415268504876913
2.1362830044410597,90.04502251125564,0.045923472617002206
2.199114857512856,90.04502251125564,0.028174247268348666
2.2619467105846516,90.04502251125564,0.011062552388707268
2.324778563656447,90.04502251125564,-0.005259727412821561
2.3876104167282435,90.04502251125564,-0.020647714421098487
2.450442269800039,90.04502251125564,-0.0349648237753848
2.5132741228718354,90.04502251125564,-0.04808397579992042
2.576105975943631,90.04502251125564,-0.059888723970079216
2.6389378290154264,90.04502251125564,-0.07027428851003525
2.701769682087223,90.04502251125564,-0.07914848641316027
2.7646015351590183,90.04502251125564,-0.08663231367106565
2.8274333882308147,90.04502251125564,-0.09310247694015387
2.89026524130261,90.04502251125564,-0.09899688226494566
2.9530970943744057,90.04502251125564,-0.10476115998302034
3.015928947446202,90.04502251125564,-0.11059012941634234
3.0787608005179976,90.04502251125564,-0.11643205221773478
3.141592653589793,90.04502251125564,-0.12223507506726825
-3.141592653589793,97.5487743871936,-0.12794674062155134
-3.078760800517997,97.5487743871936,-0.13351833227102006
-3.015928947446201,97.5487743871936,-0.13889936492750468
-2.9530970943744057,97.5487743871936,-0.14404207607539365
-2.8902652413026098,97.5487743871936,-0.14890081883756176
-2.827433388230814,97.5487743871936,-0.1534324665557261
-2.764601535159018,97.5487743871936,-0.15759679602804444
-2.701769682087222,97.5487743871936,-0.16135684420912205
-2.6389378290154264,97.5487743871936,-0.16467923698750825
-2.5761059759436304,97.5487743871936,-0.16753448426938905
-2.5132741228718345,97.5487743871936,-0.16989724282974092
-2.4504422698000385,97.5487743871936,-0.17174654049844046
-2.3876104167282426,97.5487743871936,-0.17306596302988994
-2.324778563656447,97.5487743871936,-0.17384379890566096
-2.2619467105846507,97.5487743871936,-0.17407314412623948
-2.199114857512855,97.5487743871936,-0.17375196292940634
-2.1362830044410592,97.5487743871936,-0.17288310617484984
-2.0734511513692633,97.5487743871936,-0.17147428599674655
-2.0106192982974678,97.5487743871936,-0.169538006988733
-1.9477874452256716,97.5487743871936,-0.1670914558551963
-1.8849555921538759,97.5487743871936,-0.1641563483082067
-1.82212373908208,97.5487743871936,-0.16075873654935888
-1.759291886010284,97.5487743871936,-0.15692877801987798
-1.6964600329384882,97.5487743871936,-0.15270046776905138
-1.6336281798666923,97.5487743871936,-0.14811133648983302
-1.5707963267948963,97.5487743871936,-0.1432021176433628
-1.5079644737231006,97.5487743871936,-0.13801638590026158
-1.4451326206513047,97.5487743871936,-0.13260017010758865
-1.3823007675795087,97.5487743871936,-0.1270015450116664
-1.319468914507713,97.5487743871936,-0.1212702043407589
-1.256637061435917,97.5487743871936,-0.1154570198963482
-1.1938052083641213,97.5487743871936,-0.10961358995206873
-1.1309733552923253,97.5487743871936,-0.10379178120686099
-1.0681415022205294,97.5487743871936,-0.09800782877170362
-1.0053096491487334,97.5487743871936,-0.09202030276028075
-0.9424777960769379,97.5487743871936,-0.08537446602532822
-0.879645943005142,97.5487743871936,-0.07763719912203305
-0.816814089933346,97.5487743871936,-0.06847941793594539
-0.7539822368615501,97.5487743871936,-0.0578262015912559
-0.6911503837897541,97.5487743871936,-0.045772108648702105
-0.6283185307179586,97.5487743871936,-0.03242413215453576
-0.5654866776461627,97.5487743871936,-0.017900749745926335
-0.5026548245743667,97.5487743871936,-0.0023308719343294927
-0.43982297150257077,97.5487743871936,0.014147301979242516
-0.3769911184307748,97.5487743871936,0.03138751044786443
-0.31415926535897887,97.5487743871936,0.04923672826195634
-0.25132741228718336,97.5487743871936,0.06753652448859916
-0.1884955592153874,97.5487743871936,0.08612446871364164
-0.12566370614359146,97.5487743871936,0.10483557324243575
-0.06283185307179551,97.5487743871936,0.12350375681403779
4.440892098500626e-16,97.5487743871936,0.14196331940699236
0.06283185307179595,97.5487743871936,0.1600504125926392
0.1256637061435919,97.5487743871936,0.1776044940217421
0.18849555921538785,97.5487743871936,0.19446975249503584
0.2513274122871838,97.5487743871936,0.21049649078276972
0.31415926535897976,97.5487743871936,0.22554245433962664
0.3769911184307757,97.5487743871936,0.23947409411644788
0.4398229715025712,97.5487743871936,0.2521677520446321
0.5026548245743672,97.5487743871936,0.2635107582114476
0.5654866776461631,97.5487743871936,0.27340243132215164
0.6283185307179591,97.5487743871936,0.28175497211088946
0.691150383789755,97.5487743871936,0.28849424295509446
0.7539822368615505,97.5487743871936,0.2935604254212196
0.8168140899333465,97.5487743871936,0.2969085519972189
0.8796459430051424,97.5487743871936,0.2985089042336218
0.9424777960769379,97.5487743871936,0.29834727741015493
1.0053096491487343,97.5487743871936,0.2964251061329198
1.0681415022205298,97.5487743871936,0.29275945161352385
1.1309733552923262,97.5487743871936,0.2873828506038488
1.1938052083641217,97.5487743871936,0.28034302612976564
1.2566370614359172,97.5487743871936,0.27170246421775784
1.3194689145077136,97.5487743871936,0.2615378590337069
1.3823007675795091,97.5487743871936,0.2499394324187355
1.4451326206513055,97.5487743871936,0.23701013272977844
1.507964473723101,97.5487743871936,0.22286472138217783
1.5707963267948966,97.5487743871936,0.20762875407214185
1.633628179866693,97.5487743871936,0.19143746630749767
1.6964600329384885,97.5487743871936,0.1744345731139238
1.7592918860102849,97.5487743871936,0.15677099335581574
1.8221237390820804,97.5487743871936,0.13860351029313367
1.8849555921538759,97.5487743871936,0.12009337974060336
1.9477874452256723,97.5487743871936,0.10140489883143991
2.0106192982974678,97.5487743871936,0.08270394797934792
2.073451151369264,97.5487743871936,0.06415651807545424
2.1362830044410597,97.5487743871936,0.045927237490717615
2.199114857512856,97.5487743871936,0.02817791046676986
2.2619467105846516,97.5487743871936,0.011066081536175634
2.324778563656447,97.5487743871936,-0.005256363788139298
2.3876104167282435,97.5487743871936,-0.020644546127955538
2.450442269800039,97.5487743871936,-0.034961878951171116
2.5132741228718354,97.5487743871936,-0.04808128061890011
2.576105975943631,97.5487743871936,-0.0598863022725166
2.6389378290154264,97.5487743871936,-0.07027216192773075
2.701769682087223,97.5487743871936,-0.07914667393306055
2.7646015351590183,97.5487743871936,-0.08663077951014093
2.8274333882308147,97.5487743871936,-0.09310112836992059
2.89026524130261,97.5487743871936,-0.09899562056673795
2.9530970943744057,97.5487743871936,-0.10475994015614865
3.015928947446202,97.5487743871936,-0.11058896232186145
3.0787608005179976,97.5487743871936,-0.11643094816211465
3.141592653589793,97.5487743871936,-0.12223404381764233
-3.141592653589793,105.05252626313157,-0.12794618290468568
-3.078760800517997,105.05252626313157,-0.13351782808433243
-3.015928947446201,105.05252626313157,-0.13889891875660113
-2.9530970943744057,105.05252626313157,-0.14404169197932865
-2.8902652413026098,105.05252626313157,-0.14890050013419132
-2.827433388230814,105.05252626313157,-0.15343221609551128
-2.764601535159018,105.05252626313157,-0.1575966160317089
-2.701769682087222,105.05252626313157,-0.16135673643339143
-2.6389378290154264,105.05252626313157,-0.16467920220725363
-2.5761059759436304,105.05252626313157,-0.16753452291049645
-2.5132741228718345,105.05252626313157,-0.16989735451511728
-2.4504422698000385,105.05252626313157,-0.1717467243597941
-2.3876104167282426,105.05252626313157,-0.17306621730801697
-2.324778563656447,105.05252626313157,-0.1738441214459056
-2.2619467105846507,105.05252626313157,-0.17407353204184395
-2.199114857512855,105.05252626313157,-0.17375241283078408
-2.1362830044410592,105.05252626313157,-0.17288361408972672
-2.0734511513692633,105.05252626313157,-0.1714748473382629
-2.0106192982974678,105.05252626313157,-0.16953861688891933
-1.9477874452256716,105.05252626313157,-0.16709210886094908
-1.8849555921538759,105.05252626313157,-0.16415703863258088
-1.82212373908208,105.05252626313157,-0.1607594580948512
-1.759291886010284,105.05252626313157,-0.15692952441313487
-1.6964600329384882,105.05252626313157,-0.15270123235023092
-1.6336281798666923,105.05252626313157,-0.1481121125254214
-1.5707963267948963,105.05252626313157,-0.14320289829118518
-1.5079644737231006,105.05252626313157,-0.13801716418105128
-1.4451326206513047,105.05252626313157,-0.1326009391377546
-1.3823007675795087,105.05252626313157,-0.1270022979583595
-1.319468914507713,105.05252626313157,-0.12127093457802772
-1.256637061435917,105.05252626313157,-0.11545772098394133
-1.1938052083641213,105.05252626313157,-0.10961425567167131
-1.1309733552923253,105.05252626313157,-0.10379240565301544
-1.0681415022205294,105.05252626313157,-0.09800844063692354
-1.0053096491487334,105.05252626313157,-0.09202096452482511
-0.9424777960769379,105.05252626313157,-0.08537523839971377
-0.879645943005142,105.05252626313157,-0.077638139753154
-0.816814089933346,105.05252626313157,-0.06848055010993423
-0.7539822368615501,105.05252626313157,-0.05782751517693169
-0.6911503837897541,105.05252626313157,-0.04577359204572984
-0.6283185307179586,105.05252626313157,-0.032425772191678484
-0.5654866776461627,105.05252626313157,-0.01790253180898856
-0.5026548245743667,105.05252626313157,-0.002332780207181717
-0.43982297150257077,105.05252626313157,0.014145284396450481
-0.3769911184307748,105.05252626313157,0.03138540153344116
-0.31415926535897887,105.05252626313157,0.04923454670405373
-0.25132741228718336,105.05252626313157,0.06753428963208924
-0.1884955592153874,105.05252626313157,0.08612220050322432
-0.12566370614359146,105.05252626313157,0.1048332917056414
-0.06283185307179551,105.05252626313157,0.12350148226840514
4.440892098500626e-16,105.05252626313157,0.14196107201093572
0.06283185307179595,105.05252626313157,0.16004821230764965
0.1256637061435919,105.05252626313157,0.17760236042067903
0.18849555921538785,105.05252626313157,0.19446770448896972
0.2513274122871838,105.05252626313157,0.21049454652460167
0.31415926535897976,105.05252626313157,0.2255406311426898
0.3769911184307757,105.05252626313157,0.239472408230941
0.4398229715025712,105.05252626313157,0.25216621835033587
0.5026548245743672,105.05252626313157,0.26350939034312276
0.5654866776461631,105.05252626313157,0.2734012414118092
0.6283185307179591,105.05252626313157,0.2817539707856827
0.691150383789755,105.05252626313157,0.2884934390480541
0.7539822368615505,105.05252626313157,0.2935598262006475
0.8168140899333465,105.05252626313157,0.29690816263372455
0.8796459430051424,105.05252626313157,0.29850872827495617
0.9424777960769379,105.05252626313157,0.2983473163909496
1.0053096491487343,105.05252626313157,0.2964253596849913
1.0681415022205298,105.05252626313157,0.2927599175803295
1.1309733552923262,105.05252626313157,0.28738352480123247
1.1938052083641217,105.05252626313157,0.28034390259032277
1.2566370614359172,105.05252626313157,0.27170353513291806
1.3194689145077136,105.05252626313157,0.2615391149419181
1.3823007675795091,105.05252626313157,0.24994086213091118
1.4451326206513055,105.05252626313157,0.2370117236124788
1.507964473723101,105.05252626313157,0.22286645933557922
1.5707963267948966,105.05252626313157,0.20763062366744064
1.633628179866693,105.05252626313157,0.19143945096398032
1.6964600329384885,105.05252626313157,0.17443665522039187
1.7592918860102849,105.05252626313157,0.15677315445530005
1.8221237390820804,105.05252626313157,0.13860573115230987
1.8849555921538759,105.05252626313157,0.12009564064656578
1.9477874452256723,105.05252626313157,0.10140717981135601
2.0106192982974678,105.05252626313157,0.08270622874869821
2.073451151369264,105.05252626313157,0.0641587784238032
2.1362830044410597,105.05252626313157,0.04592945731912209
2.199114857512856,105.05252626313157,0.028180070178644878
2.2619467105846516,105.05252626313157,0.011068161820323672
2.324778563656447,105.05252626313157,-0.005254381247177596
2.3876104167282435,105.05252626313157,-0.020642678975146486
2.450442269800039,105.05252626313157,-0.03496014374384572
2.5132741228718354,105.05252626313157,-0.04807969272249574
2.576105975943631,105.05252626313157,-0.059884875865024334
2.6389378290154264,105.05252626313157,-0.07027090953115187
2.701769682087223,105.05252626313157,-0.07914560655067138
2.7646015351590183,105.05252626313157,-0.08662987591432171
2.8274333882308147,105.05252626313157,-0.09310033403898946
2.89026524130261,105.05252626313157,-0.09899487762611164
2.9530970943744057,105.05252626313157,-0.10475922210116356
3.015928947446202,105.05252626313157,-0.11058827549168275
3.0787608005179976,105.05252626313157,-0.11643029870670794
3.141592653589793,105.05252626313157,-0.12223343753469798
-3.141592653589793,112.55627813906955,-0.12794585409266915
-3.078760800517997,112.55627813906955,-0.1335175308219685
-3.015928947446201,112.55627813906955,-0.1388986556880894
-2.9530970943744057,112.55627813906955,-0.14404146549345154
-2.8902652413026098,112.55627813906955,-0.14890031219146227
-2.827433388230814,112.55627813906955,-0.15343206837592321
-2.764601535159018,112.55627813906955,-0.15759650984513654
-2.701769682087222,112.55627813906955,-0.16135667280889968
-2.6389378290154264,112.55627813906955,-0.16467918161068104
-2.5761059759436304,112.55627813906955,-0.1675345455884529
-2.5132741228718345,112.55627813906955,-0.16989742024768595
-2.4504422698000385,112.55627813906955,-0.17174683263054047
-2.3876104167282426,112.55627813906955,-0.17306636708662515
-2.324778563656447,112.55627813906955,-0.17384431145860735
-2.2619467105846507,112.55627813906955,-0.17407376058911286
-2.199114857512855,112.55627813906955,-0.17375267791320514
-2.1362830044410592,112.55627813906955,-0.17288391336585537
-2.0734511513692633,112.55627813906955,-0.17147517810888685
-2.0106192982974678,112.55627813906955,-0.16953897628051695
-1.9477874452256716,112.55627813906955,-0.1670924936619138
-1.8849555921538759,112.55627813906955,-0.16415744543241498
-1.82212373908208,112.55627813906955,-0.16075988329904914
-1.759291886010284,112.55627813906955,-0.15692996426446207
-1.6964600329384882,112.55627813906955,-0.15270168292562067
-1.6336281798666923,112.55627813906955,-0.1481125698543062
-1.5707963267948963,112.55627813906955,-0.14320335833930983
-1.5079644737231006,112.55627813906955,-0.13801762283773047
-1.4451326206513047,112.55627813906955,-0.13260139234519713
-1.3823007675795087,112.55627813906955,-0.12700274169008488
-1.319468914507713,112.55627813906955,-0.12127136492668548
-1.256637061435917,112.55627813906955,-0.1154581341521802
-1.1938052083641213,112.55627813906955,-0.10961464799472605
-1.1309733552923253,112.55627813906955,-0.10379277365045617
-1.0681415022205294,112.55627813906955,-0.09800880123163405
-1.0053096491487334,112.55627813906955,-0.09202135455921492
-0.9424777960769379,112.55627813906955,-0.08537569365843407
-0.879645943005142,112.55627813906955,-0.07763869420744879
-0.816814089933346,112.55627813906955,-0.06848121747998864
-0.7539822368615501,112.55627813906955,-0.057828289494534016
-0.6911503837897541,112.55627813906955,-0.04577446647019791
-0.6283185307179586,112.55627813906955,-0.03242673895908765
-0.5654866776461627,112.55627813906955,-0.01790358230717858
-0.5026548245743667,112.55627813906955,-0.002333905112730125
-0.43982297150257077,112.55627813906955,0.0141440950475503
-0.3769911184307748,112.55627813906955,0.03138415833606988
-0.31415926535897887,112.55627813906955,0.049233260676212975
-0.25132741228718336,112.55627813906955,0.06753297217842187
-0.1884955592153874,112.55627813906955,0.08612086337628691
-0.12566370614359146,112.55627813906955,0.10483194671659547
-0.06283185307179551,112.55627813906955,0.12350014139161374
4.440892098500626e-16,112.55627813906955,0.141959747131489
0.06283185307179595,112.55627813906955,0.1600469151925477
0.1256637061435919,112.55627813906955,0.17760110260660258
0.18849555921538785,112.55627813906955,0.19446649712573452
0.2513274122871838,112.55627813906955,0.2104934003150238
0.31415926535897976,112.55627813906955,0.22553955629107678
0.3769911184307757,112.55627813906955,0.23947141431440191
0.4398229715025712,112.55627813906955,0.25216531414507776
0.5026548245743672,112.55627813906955,0.26350858388672665
0.5654866776461631,112.55627813906955,0.2734005398573853
0.6283185307179591,112.55627813906955,0.28175338039580844
0.691150383789755,112.55627813906955,0.28849296503330407
0.7539822368615505,112.55627813906955,0.293559472840606
0.8168140899333465,112.55627813906955,0.29690793298434004
0.8796459430051424,112.55627813906955,0.29850862442444404
0.9424777960769379,112.55627813906955,0.29834733924635476
1.0053096491487343,112.55627813906955,0.2964255090313187
1.0681415022205298,112.55627813906955,0.29276019214315163
1.1309733552923262,112.55627813906955,0.287383922117306
1.1938052083641217,112.55627813906955,0.2803444191420655
1.2566370614359172,112.55627813906955,0.2717041663197291
1.3194689145077136,112.55627813906955,0.261539855185203
1.3823007675795091,112.55627813906955,0.24994170483758862
1.4451326206513055,112.55627813906955,0.23701266133356433
1.507964473723101,112.55627813906955,0.22286748375913748
1.5707963267948966,112.55627813906955,0.20763172569926097
1.633628179866693,112.55627813906955,0.19144062082990018
1.6964600329384885,112.55627813906955,0.17443788253920384
1.7592918860102849,112.55627813906955,0.1567744283462461
1.8221237390820804,112.55627813906955,0.13860704028036208
1.8849555921538759,112.55627813906955,0.12009697339162767
1.9477874452256723,112.55627813906955,0.10140852439561251
2.0106192982974678,112.55627813906955,0.08270757321666011
2.073451151369264,112.55627813906955,0.06416011086027275
2.1362830044410597,112.55627813906955,0.04593076587775834
2.199114857512856,112.55627813906955,0.028181343302647294
2.2619467105846516,112.55627813906955,0.011069388132456275
2.324778563656447,112.55627813906955,-0.005253212550564896
2.3876104167282435,112.55627813906955,-0.02064157829351011
2.450442269800039,112.55627813906955,-0.034959120838361696
2.5132741228718354,112.55627813906955,-0.04807875665276127
2.576105975943631,112.55627813906955,-0.05988403498520158
2.6389378290154264,112.55627813906955,-0.07027017122939488
2.701769682087223,112.55627813906955,-0.07914497731867523
2.7646015351590183,112.55627813906955,-0.08662934323896129
2.8274333882308147,112.55627813906955,-0.09309986577297769
2.89026524130261,112.55627813906955,-0.09899443964752488
2.9530970943744057,112.55627813906955,-0.10475879878862483
3.015928947446202,112.55627813906955,-0.11058787058384283
3.0787608005179976,112.55627813906955,-0.11642991582674699
3.141592653589793,112.55627813906955,-0.12223308009909636
-3.141592653589793,120.06003001500751,-0.1279456614273744
-3.078760800517997,120.06003001500751,-0.13351735645168783
-3.015928947446201,120.06003001500751,-0.13889850115681934
-2.9530970943744057,120.06003001500751,-0.14404133213753578
-2.8902652413026098,120.06003001500751,-0.14890020122725495
-2.827433388230814,120.06003001500751,-0.15343198078060594
-2.764601535159018,120.06003001500751,-0.15759644639706125
-2.701769682087222,120.06003001500751,-0.1613566340144377
-2.6389378290154264,120.06003001500751,-0.16467916787907905
-2.5761059759436304,120.06003001500751,-0.1675345569997273
-2.5132741228718345,120.06003001500751,-0.16989745671277345
-2.4504422698000385,120.06003001500751,-0.17174689378179536
-2.3876104167282426,120.06003001500751,-0.1730664524267425
-2.324778563656447,120.06003001500751,-0.17384442019356247
-2.2619467105846507,120.06003001500751,-0.1740738917622718
-2.199114857512855,120.06003001500751,-0.17375283034111147
-2.1362830044410592,120.06003001500751,-0.17288408568803573
-2.0734511513692633,120.06003001500751,-0.17147536882389747
-2.0106192982974678,120.06003001500751,-0.16953918365459175
-1.9477874452256716,120.06003001500751,-0.16709271586857494
-1.8849555921538759,120.06003001500751,-0.16415768049604415
-1.82212373908208,120.06003001500751,-0.1607601291225221
-1.759291886010284,120.06003001500751,-0.15693021865473455
-1.6964600329384882,120.06003001500751,-0.15270194363712117
-1.6336281798666923,120.06003001500751,-0.1481128345540588
-1.5707963267948963,120.06003001500751,-0.1432036246613948
-1.5079644737231006,120.06003001500751,-0.13801788843614834
-1.4451326206513047,120.06003001500751,-0.13260165485376318
-1.3823007675795087,120.06003001500751,-0.12700299878123525
-1.319468914507713,120.06003001500751,-0.12127161429795531
-1.256637061435917,120.06003001500751,-0.11545837357539696
-1.1938052083641213,120.06003001500751,-0.10961487534308105
-1.1309733552923253,120.06003001500751,-0.10379298690477143
-1.0681415022205294,120.06003001500751,-0.09800901032056684
-1.0053096491487334,120.06003001500751,-0.09202158104222175
-0.9424777960769379,120.06003001500751,-0.08537595834940778
-0.879645943005142,120.06003001500751,-0.07763901684611517
-0.816814089933346,120.06003001500751,-0.06848160604679986
-0.7539822368615501,120.06003001500751,-0.05782874056980652
-0.6911503837897541,120.06003001500751,-0.04577497602901242
-0.6283185307179586,120.06003001500751,-0.03242730248018644
-0.5654866776461627,120.06003001500751,-0.01790419480909489
-0.5026548245743667,120.06003001500751,-0.002334561158280426
-0.43982297150257077,120.06003001500751,0.014143401295080623
-0.3769911184307748,120.06003001500751,0.03138343300944896
-0.31415926535897887,120.06003001500751,0.049232510224455704
-0.25132741228718336,120.06003001500751,0.06753220326930545
-0.1884955592153874,120.06003001500751,0.08612008279615009
-0.12566370614359146,120.06003001500751,0.10483116143150925
-0.06283185307179551,120.06003001500751,0.12349935834810277
4.440892098500626e-16,120.06003001500751,0.14195897329081542
0.06283185307179595,120.06003001500751,0.1600461574186005
0.1256637061435919,120.06003001500751,0.17760036761008288
0.18849555921538785,120.06003001500751,0.19446579144012568
0.2513274122871838,120.06003001500751,0.21049273021311474
0.31415926535897976,120.06003001500751,0.22553892770074216
0.3769911184307757,120.06003001500751,0.23947083279100154
0.4398229715025712,120.06003001500751,0.252164784880356
0.5026548245743672,120.06003001500751,0.263508111570736
0.5654866776461631,120.06003001500751,0.27340012868575264
0.6283185307179591,120.06003001500751,0.28175303399480434
0.691150383789755,120.06003001500751,0.2884926864971449
0.7539822368615505,120.06003001500751,0.2935592645942167
0.8168140899333465,120.06003001500751,0.2969077969289613
0.8796459430051424,120.06003001500751,0.29850856173501017
0.9424777960769379,120.06003001500751,0.29834735048897426
1.0053096491487343,120.06003001500751,0.29642559411416197
1.0681415022205298,120.06003001500751,0.29276035027742753
1.1309733552923262,120.06003001500751,0.2873841519166014
1.1938052083641217,120.06003001500751,0.28034471856074344
1.2566370614359172,120.06003001500751,0.2717045327103997
1.3194689145077136,120.06003001500751,0.26154028528009476
1.3823007675795091,120.06003001500751,0.24994219483400068
1.4451326206513055,120.06003001500751,0.23701320686194824
1.507964473723101,120.06003001500751,0.22286807996990027
1.5707963267948966,120.06003001500751,0.207632367301283
1.633628179866693,120.06003001500751,0.19144130212332142
1.6964600329384885,120.06003001500751,0.17443859747510573
1.7592918860102849,120.06003001500751,0.1567751705702683
1.8221237390820804,120.06003001500751,0.1386078032227699
1.8849555921538759,120.06003001500751,0.12009775028061083
1.9477874452256723,120.06003001500751,0.1014093083015031
2.0106192982974678,120.06003001500751,0.08270835719514733
2.073451151369264,120.06003001500751,0.06416088794063476
2.1362830044410597,120.06003001500751,0.045931529175399576
2.199114857512856,120.06003001500751,0.028182086004380904
2.2619467105846516,120.06003001500751,0.011070103696475427
2.324778563656447,120.06003001500751,-0.005252530528936095
2.3876104167282435,120.06003001500751,-0.020640935850866203
2.450442269800039,120.06003001500751,-0.03495852368268145
2.5132741228718354,120.06003001500751,-0.04807821009742483
2.576105975943631,120.06003001500751,-0.059883543851585584
2.6389378290154264,120.06003001500751,-0.07026973992642041
2.701769682087223,120.06003001500751,-0.07914460971499555
2.7646015351590183,120.06003001500751,-0.08662903209475466
2.8274333882308147,120.06003001500751,-0.09309959227517424
2.89026524130261,120.06003001500751,-0.09899418374727381
2.9530970943744057,120.06003001500751,-0.10475855135806744
3.015928947446202,120.06003001500751,-0.11058763383146349
3.0787608005179976,120.06003001500751,-0.1164296918348205
3.141592653589793,120.06003001500751,-0.12223287084397043
-3.141592653589793,127.56378189094548,-0.12794554538762593
-3.078760800517997,127.56378189094548,-0.13351725132017195
-3.015928947446201,127.56378189094548,-0.13889840786053032
-2.9530970943744057,127.56378189094548,-0.14404125144630434
-2.8902652413026098,127.56378189094548,-0.1489001339112882
-2.827433388230814,127.56378189094548,-0.15343192742459913
-2.764601535159018,127.56378189094548,-0.15759640747600437
-2.701769682087222,127.56378189094548,-0.16135660977998761
-2.6389378290154264,127.56378189094548,-0.16467915865354035
-2.5761059759436304,127.56378189094548,-0.16753456279583695
-2.5132741228718345,127.56378189094548,-0.1698974774992936
-2.4504422698000385,127.56378189094548,-0.17174692930158336
-2.3876104167282426,127.56378189094548,-0.17306650243961894
-2.324778563656447,127.56378189094548,-0.1738444841952714
-2.2619467105846507,127.56378189094548,-0.17407396919876386
-2.199114857512855,127.56378189094548,-0.17375292049343768
-2.1362830044410592,127.56378189094548,-0.17288418774356654
-2.0734511513692633,127.56378189094548,-0.17147548192320256
-2.0106192982974678,127.56378189094548,-0.1695393067261504
-1.9477874452256716,127.56378189094548,-0.1670928478434092
-1.8849555921538759,127.56378189094548,-0.1641578201973022
-1.82212373908208,127.56378189094548,-0.16076027529257317
-1.759291886010284,127.56378189094548,-0.1569303699777918
-1.6964600329384882,127.56378189094548,-0.15270209879056873
-1.6336281798666923,127.56378189094548,-0.14811299212955537
-1.5707963267948963,127.56378189094548,-0.14320378323315539
-1.5079644737231006,127.56378189094548,-0.13801804662623657
-1.4451326206513047,127.56378189094548,-0.1326018112436769
-1.3823007675795087,127.56378189094548,-0.12700315198695866
-1.319468914507713,127.56378189094548,-0.12127176292572718
-1.256637061435917,127.56378189094548,-0.11545851628167195
-1.1938052083641213,127.56378189094548,-0.10961501085839831
-1.1309733552923253,127.56378189094548,-0.10379311402431597
-1.0681415022205294,127.56378189094548,-0.09800913502818581
-1.0053096491487334,127.56378189094548,-0.09202171630248414
-0.9424777960769379,127.56378189094548,-0.08537611661042672
-0.879645943005142,127.56378189094548,-0.07763920990522243
-0.816814089933346,127.56378189094548,-0.06848183867893286
-0.7539822368615501,127.56378189094548,-0.057829010758462016
-0.6911503837897541,127.56378189094548,-0.04577528134102962
-0.6283185307179586,127.56378189094548,-0.0324276402082978
-0.5654866776461627,127.56378189094548,-0.01790456198925259
-0.5026548245743667,127.56378189094548,-0.002334954530430637
-0.43982297150257077,127.56378189094548,0.014142985245014037
-0.3769911184307748,127.56378189094548,0.031382997933013065
-0.31415926535897887,127.56378189094548,0.049232060001545404
-0.25132741228718336,127.56378189094548,0.0675317419072078
-0.1884955592153874,127.56378189094548,0.08611961432627768
-0.12566370614359146,127.56378189094548,0.1048306900741044
-0.06283185307179551,127.56378189094548,0.1234988882477931
4.440892098500626e-16,127.56378189094548,0.14195850863827814
0.06283185307179595,127.56378189094548,0.16004570233022875
0.1256637061435919,127.56378189094548,0.1775999260999076
0.18849555921538785,127.56378189094548,0.1944653674428874
0.2513274122871838,127.56378189094548,0.21049232750723001
0.31415926535897976,127.56378189094548,0.225538549827625
0.3769911184307757,127.56378189094548,0.23947048306496263
0.4398229715025712,127.56378189094548,0.2521644664553052
0.5026548245743672,127.56378189094548,0.26350782726024513
0.5654866776461631,127.56378189094548,0.273399881018861
0.6283185307179591,127.56378189094548,0.2817528251313114
0.691150383789755,127.56378189094548,0.2884925183232268
0.7539822368615505,127.56378189094548,0.293559138524312
0.8168140899333465,127.56378189094548,0.2969077141693268
0.8796459430051424,127.56378189094548,0.298508522966242
0.9424777960769379,127.56378189094548,0.29834735607113094
1.0053096491487343,127.56378189094548,0.2964256440108701
1.0681415022205298,127.56378189094548,0.29276044399030127
1.1309733552923262,127.56378189094548,0.2873842886422648
1.1938052083641217,127.56378189094548,0.28034489707582055
1.2566370614359172,127.56378189094548,0.27170475144733586
1.3194689145077136,127.56378189094548,0.26154054227149925
1.3823007675795091,127.56378189094548,0.2499424878233421
1.4451326206513055,127.56378189094548,0.2370135332150802
1.507964473723101,127.56378189094548,0.22286843677780271
1.5707963267948966,127.56378189094548,0.20763275139837492
1.633628179866693,127.56378189094548,0.19144171009214092
1.6964600329384885,127.56378189094548,0.1744390256916683
1.7592918860102849,127.56378189094548,0.15677561521958908
1.8221237390820804,127.56378189094548,0.13860826038832966
1.8849555921538759,127.56378189094548,0.12009821590478784
1.9477874452256723,127.56378189094548,0.10140977819530178
2.0106192982974678,127.56378189094548,0.08270882721039556
2.073451151369264,127.56378189094548,0.06416135388547052
2.1362830044410597,127.56378189094548,0.045931986935268045
2.199114857512856,127.56378189094548,0.028182531453238575
2.2619467105846516,127.56378189094548,0.011070532963835538
2.324778563656447,127.56378189094548,-0.005252121341266003
2.3876104167282435,127.56378189094548,-0.020640550346675838
2.450442269800039,127.56378189094548,-0.03495816529299714
2.5132741228718354,127.56378189094548,-0.048077882024780694
2.576105975943631,127.56378189094548,-0.05988324895863617
2.6389378290154264,127.56378189094548,-0.07026948091251135
2.701769682087223,127.56378189094548,-0.07914438894585903
2.7646015351590183,127.56378189094548,-0.08662884526248006
2.8274333882308147,127.56378189094548,-0.09309942806345853
2.89026524130261,127.56378189094548,-0.0989940300489108
2.9530970943744057,127.56378189094548,-0.10475840268810013
3.015928947446202,127.56378189094548,-0.11058749152976366
3.0787608005179976,127.56378189094548,-0.11642955713285126
3.141592653589793,127.56378189094548,-0.12223274491782056
-3.141592653589793,135.06753376688346,-0.12794547666759415
-3.078760800517997,135.06753376688346,-0.13351718934918785
-3.015928947446201,135.06753376688346,-0.13889835319561522
-2.9530970943744057,135.06753376688346,-0.1440412046385735
-2.8902652413026098,135.06753376688346,-0.14890009531516954
-2.827433388230814,135.06753376688346,-0.15343189739714544
-2.764601535159018,135.06753376688346,-0.1575963862821562
-2.701769682087222,135.06753376688346,-0.16135659771395
-2.6389378290154264,135.06753376688346,-0.1646791557011847
-2.5761059759436304,135.06753376688346,-0.1675345690615673
-2.5132741228718345,135.06753376688346,-0.1698974929046549
-2.4504422698000385,135.06753376688346,-0.17174695379198263
-2.3876104167282426,135.06753376688346,-0.1730665357127387
-2.324778563656447,135.06753376688346,-0.17384452602402115
-2.2619467105846507,135.06753376688346,-0.17407401919598778
-2.199114857512855,135.06753376688346,-0.1737529782511271
-2.1362830044410592,135.06753376688346,-0.1728842527630995
-2.0734511513692633,135.06753376688346,-0.17147555357497113
-2.0106192982974678,135.06753376688346,-0.1695393844506803
-1.9477874452256716,135.06753376688346,-0.16709293092431554
-1.8849555921538759,135.06753376688346,-0.16415790790330617
-1.82212373908208,135.06753376688346,-0.16076036686514011
-1.759291886010284,135.06753376688346,-0.15693046462485938
-1.6964600329384882,135.06753376688346,-0.152702195648843
-1.6336281798666923,135.06753376688346,-0.14811309037458364
-1.5707963267948963,135.06753376688346,-0.14320388202358958
-1.5079644737231006,135.06753376688346,-0.13801814505178323
-1.4451326206513047,135.06753376688346,-0.13260190844698014
-1.3823007675795087,135.06753376688346,-0.12700324710059618
-1.319468914507713,135.06753376688346,-0.12127185514377498
-1.256637061435917,135.06753376688346,-0.11545860481310993
-1.1938052083641213,135.06753376688346,-0.10961509492054783
-1.1309733552923253,135.06753376688346,-0.10379319287329516
-1.0681415022205294,135.06753376688346,-0.09800921218969984
-1.0053096491487334,135.06753376688346,-0.09202179949839978
-0.9424777960769379,135.06753376688346,-0.08537621344486053
-0.879645943005142,135.06753376688346,-0.07763932761321375
-0.816814089933346,135.06753376688346,-0.0684819801761121
-0.7539822368615501,135.06753376688346,-0.05782917473422454
-0.6911503837897541,135.06753376688346,-0.045775466379416
-0.6283185307179586,135.06753376688346,-0.03242784466385526
-0.5654866776461627,135.06753376688346,-0.017904784009148397
-0.5026548245743667,135.06753376688346,-0.0023351921450681374
-0.43982297150257077,135.06753376688346,0.014142734119301996
-0.3769911184307748,135.06753376688346,0.03138273557198499
-0.31415926535897887,135.06753376688346,0.04923178871345145
-0.25132741228718336,135.06753376688346,0.06753146408748377
-0.1884955592153874,135.06753376688346,0.0861193325128782
-0.12566370614359146,135.06753376688346,0.10483040669822466
-0.06283185307179551,135.06753376688346,0.12349860586900187
4.440892098500626e-16,135.06753376688346,0.14195822974260458
0.06283185307179595,135.06753376688346,0.16004542940209232
0.1256637061435919,135.06753376688346,0.17759966159051857
0.18849555921538785,135.06753376688346,0.19446511368211303
0.2513274122871838,135.06753376688346,0.2104920867305208
0.31415926535897976,135.06753376688346,0.2255383242094842
0.3769911184307757,135.06753376688346,0.23947027465291512
0.4398229715025712,135.06753376688346,0.25216427704300737
0.5026548245743672,135.06753376688346,0.2635076585433925
0.5654866776461631,135.06753376688346,0.2733997344888004
0.6283185307179591,135.06753376688346,0.2817527021322053
0.691150383789755,135.06753376688346,0.28849241991032715
0.7539822368615505,135.06753376688346,0.29355906565964596
0.8168140899333465,135.06753376688346,0.29690766740097374
0.8796459430051424,135.06753376688346,0.2985085027703911
0.9424777960769379,135.06753376688346,0.2983473626089876
1.0053096491487343,135.06753376688346,0.29642567720952506
1.0681415022205298,135.06753376688346,0.29276050361782746
1.1309733552923262,135.06753376688346,0.28738437413727436
1.1938052083641217,135.06753376688346,0.28034500769051596
1.2566370614359172,135.06753376688346,0.2717048861807135
1.3194689145077136,135.06753376688346,0.2615406999569077
1.3823007675795091,135.06753376688346,0.2499426670334096
1.4451326206513055,135.06753376688346,0.23701373239705806
1.507964473723101,135.06753376688346,0.22286865417763746
1.5707963267948966,135.06753376688346,0.20763298508475012
1.633628179866693,135.06753376688346,0.19144195800009556
1.6964600329384885,135.06753376688346,0.17443928562394792
1.7592918860102849,135.06753376688346,0.1567758848849651
1.8221237390820804,135.06753376688346,0.1386085373590566
1.8849555921538759,135.06753376688346,0.12009849772222489
1.9477874452256723,135.06753376688346,0.1014100624214268
2.0106192982974678,135.06753376688346,0.08270911129681358
2.073451151369264,135.06753376688346,0.06416163533317178
2.1362830044410597,135.06753376688346,0.04593226322214121
2.199114857512856,135.06753376688346,0.0281828001981102
2.2619467105846516,135.06753376688346,0.011070791687049083
2.324778563656447,135.06753376688346,-0.0052518748366477555
2.3876104167282435,135.06753376688346,-0.020640318280537102
2.450442269800039,135.06753376688346,-0.034957949714691884
2.5132741228718354,135.06753376688346,-0.04807768482354724
2.576105975943631,135.06753376688346,-0.05988307194066216
2.6389378290154264,135.06753376688346,-0.0702693255564218
2.701769682087223,135.06753376688346,-0.07914425655518348
2.7646015351590183,135.06753376688346,-0.08662873314678544
2.8274333882308147,135.06753376688346,-0.09309932948516116
2.89026524130261,135.06753376688346,-0.09899393792174632
2.9530970943744057,135.06753376688346,-0.10475831372624225
3.015928947446202,135.06753376688346,-0.11058740649992152
3.0787608005179976,135.06753376688346,-0.11642947682552808
3.141592653589793,135.06753376688346,-0.12223267006791214
-3.141592653589793,142.5712856428214,-0.12794543559345734
-3.078760800517997,142.5712856428214,-0.13351715217539112
-3.015928947446201,142.5712856428214,-0.13889832025119986
-2.9530970943744057,142.5712856428214,-0.14404117620722773
-2.8902652413026098,142.5712856428214,-0.1489000716573167
-2.827433388230814,142.5712856428214,-0.1534318787208733
-2.764601535159018,142.5712856428214,-0.15759637275345134
-2.701769682087222,142.5712856428214,-0.16135658943885395
-2.6389378290154264,142.5712856428214,-0.16467915276919148
-2.5761059759436304,142.5712856428214,-0.16753457148835355
-2.5132741228718345,142.5712856428214,-0.1698975006716857
-2.4504422698000385,142.5712856428214,-0.17174696681944715
-2.3876104167282426,142.5712856428214,-0.17306655389626213
-2.324778563656447,142.5712856428214,-0.17384454919316236
-2.2619467105846507,142.5712856428214,-0.17407404714720973
-2.199114857512855,142.5712856428214,-0.17375301073158017
-2.1362830044410592,142.5712856428214,-0.17288428948265022
-2.0734511513692633,142.5712856428214,-0.17147559421463107
-2.0106192982974678,142.5712856428214,-0.16953942863958457
-1.9477874452256716,142.5712856428214,-0.16709297827376896
-1.8849555921538759,142.5712856428214,-0.16415795799220712
-1.82212373908208,142.5712856428214,-0.1607604192462435
-1.759291886010284,142.5712856428214,-0.1569305188305233
-1.6964600329384882,142.5712856428214,-0.1527022512009712
-1.6336281798666923,142.5712856428214,-0.14811314677542634
-1.5707963267948963,142.5712856428214,-0.14320393876847246
-1.5079644737231006,142.5712856428214,-0.1380182016414538
-1.4451326206513047,142.5712856428214,-0.1326019643769944
-1.3823007675795087,142.5712856428214,-0.12700330187511494
-1.319468914507713,142.5712856428214,-0.12127190827157229
-1.256637061435917,142.5712856428214,-0.11545865581895724
-1.1938052083641213,142.5712856428214,-0.10961514335132702
-1.1309733552923253,142.5712856428214,-0.10379323829879411
-1.0681415022205294,142.5712856428214,-0.09800925672917028
-1.0053096491487334,142.5712856428214,-0.09202184775116992
-0.9424777960769379,142.5712856428214,-0.0853762698473638
-0.879645943005142,142.5712856428214,-0.0776393963707582
-0.816814089933346,142.5712856428214,-0.06848206298828306
-0.7539822368615501,142.5712856428214,-0.05782927087318628
-0.6911503837897541,142.5712856428214,-0.04577557498662954
-0.6283185307179586,142.5712856428214,-0.03242796477569449
-0.5654866776461627,142.5712856428214,-0.017904914564550015
-0.5026548245743667,142.5712856428214,-0.0023353319850618515
-0.43982297150257077,142.5712856428214,0.014142586239307678
-0.3769911184307748,142.5712856428214,0.03138258095840234
-0.31415926535897887,142.5712856428214,0.049231628741336506
-0.25132741228718336,142.5712856428214,0.0675313001784321
-0.1884955592153874,142.5712856428214,0.08611916611222352
-0.12566370614359146,142.5712856428214,0.10483023929224931
-0.06283185307179551,142.5712856428214,0.12349843893774554
4.440892098500626e-16,142.5712856428214,0.14195806477044798
0.06283185307179595,142.5712856428214,0.16004526785216816
0.1256637061435919,142.5712856428214,0.17759950489296564
0.18849555921538785,142.5712856428214,0.19446496323015794
0.2513274122871838,142.5712856428214,0.21049194386182823
0.31415926535897976,142.5712856428214,0.22553819018722715
0.3769911184307757,142.5712856428214,0.23947015066073155
0.4398229715025712,142.5712856428214,0.2521641641889016
0.5026548245743672,142.5712856428214,0.2635075578271611
0.5654866776461631,142.5712856428214,0.27339964680522716
0.6283185307179591,142.5712856428214,0.2817526282538093
0.691150383789755,142.5712856428214,0.2884923604976663
0.7539822368615505,142.5712856428214,0.2935590212283866
0.8168140899333465,142.5712856428214,0.2969076383585529
0.8796459430051424,142.5712856428214,0.2985084893664831
0.9424777960769379,142.5712856428214,0.2983473649649854
1.0053096491487343,142.5712856428214,0.29642569530646085
1.0681415022205298,142.5712856428214,0.292760537286788
1.1309733552923262,142.5712856428214,0.28738442308364254
1.1938052083641217,142.5712856428214,0.2803450714783863
1.2566370614359172,142.5712856428214,0.27170496424644247
1.3194689145077136,142.5712856428214,0.2615407916037068
1.3823007675795091,142.5712856428214,0.24994277145147506
1.4451326206513055,142.5712856428214,0.2370138486545615
1.507964473723101,142.5712856428214,0.2228687812408223
1.5707963267948966,142.5712856428214,0.20763312182601038
1.633628179866693,142.5712856428214,0.1914421032044868
1.6964600329384885,142.5712856428214,0.17443943800220318
1.7592918860102849,142.5712856428214,0.15677604308245513
1.8221237390820804,142.5712856428214,0.13860869997613465
1.8849555921538759,142.5712856428214,0.1200986633155073
1.9477874452256723,142.5712856428214,0.10141022951271998
2.0106192982974678,142.5712856428214,0.0827092784063673
2.073451151369264,142.5712856428214,0.0641618009747564
2.1362830044410597,142.5712856428214,0.045932425928658954
2.199114857512856,142.5712856428214,0.028182958515951012
2.2619467105846516,142.5712856428214,0.011070944223448544
2.324778563656447,142.5712856428214,-0.005251729448793491
2.3876104167282435,142.5712856428214,-0.0206401813274634
2.450442269800039,142.5712856428214,-0.034957822413397475
2.5132741228718354,142.5712856428214,-0.04807756830717911
2.576105975943631,142.5712856428214,-0.059882967236020705
2.6389378290154264,142.5712856428214,-0.07026923360516624
2.701769682087223,142.5712856428214,-0.07914417818344362
2.7646015351590183,142.5712856428214,-0.08662866681171845
2.8274333882308147,142.5712856428214,-0.09309927117530997
2.89026524130261,142.5712856428214,-0.09899388336294186
2.9530970943744057,142.5712856428214,-0.10475826097404155
3.015928947446202,142.5712856428214,-0.11058735602559493
3.0787608005179976,142.5712856428214,-0.11642942907233342
3.141592653589793,142.5712856428214,-0.12223262545679979


==> Figures/New_ex1_trig_grad.csv <==
X,Z1,Z2
-3.141592653589793,-0.005571718842090956,-0.0050348815004606015
-3.078760800517997,-0.005476444683887957,-0.004851796635466397
-3.015928947446201,-0.005262014551320415,-0.004714053408808151
-2.9530970943744057,-0.005000878394573277,-0.0045971310485691304
-2.8902652413026098,-0.004695354079215425,-0.0044764438392426754
-2.827433388230814,-0.00434815347783174,-0.004328854821293344
-2.764601535159018,-0.003962358372512492,-0.0041340834629384855
-2.701769682087222,-0.003541393075284449,-0.003875921593302939
-2.6389378290154264,-0.0030889941181027197,-0.0035431830308190475
-2.5761059759436304,-0.002609177045649669,-0.0031303283338783177
-2.5132741228718345,-0.002106200733635613,-0.0026377259813309562
-2.4504422698000385,-0.0015845296252051944,-0.002071533826226814
-2.3876104167282426,-0.0010487941175001958,-0.0014432084322669545
-2.324778563656447,-0.0005037494496302752,-0.0007686733744437699
-2.2619467105846507,4.576653903312633e-05,-6.719924109637579e-05
-2.199114857512855,0.0005948762960350518,0.0006399335031345297
-2.1362830044410592,0.0011387059025569357,0.0013309036606996385
-2.0734511513692633,0.0016724282652169492,0.0019848567237959027
-2.0106192982974678,0.002191306032185647,0.002583354213419127
-1.9477874452256716,0.0026907336225529266,0.003111672083010025
-1.8849555921538759,0.003166278063618508,0.003559864775570548
-1.82212373908208,0.0036137183941915146,0.003923526284497349
-1.759291886010284,0.0040290831111324255,0.004204198690641599
-1.6964600329384882,0.004408685398895204,0.004409400885646055
-1.6336281798666923,0.004749155874630151,0.004552274097627256
-1.5707963267948963,0.005047472517222415,0.004650864859954783
-1.5079644737231006,0.005300987438647445,0.004727088659173696
-1.4451326206513047,0.0055074504158416915,0.004805437221624787
-1.3823007675795087,0.005665028869849556,0.004911508009068093
-1.319468914507713,0.005772324121591316,0.005070445033024867
-1.256637061435917,0.005828383821220091,0.0053053849500920265
-1.1938052083641213,0.005832710377337409,0.005636001330062829
-1.1309733552923253,0.0058029444467462485,0.0060772331486026905
-1.0681415022205294,0.005885694482678498,0.006638271472407599
-1.0053096491487334,0.006316490046632428,0.0073218618340141475
-0.9424777960769379,0.0071912197949619075,0.008123960060051262
-0.879645943005142,0.008447095823707028,0.009033757632492976
-0.816814089933346,0.009905054864456725,0.010034070435789171
-0.7539822368615501,0.011353236575727309,0.01110206338361582
-0.6911503837897541,0.012700646147436524,0.012210264246415808
-0.6283185307179586,0.013935323896797502,0.013327804159086385
-0.5654866776461627,0.015046310724082574,0.014421810676814752
-0.5026548245743667,0.016023745422383707,0.01545887247019645
-0.43982297150257077,0.016858952229321267,0.01640649308683787
-0.3769911184307748,0.017544517783525282,0.017234454601122915
-0.31415926535897887,0.01807435694667866,0.017916020053988745
-0.25132741228718336,0.018443766852308446,0.01842891569448793
-0.1884955592153874,0.018649468568743888,0.018756049287583145
-0.12566370614359146,0.01868963627761553,0.018885938094825337
-0.06283185307179551,0.018563913459474626,0.01881283841988234
4.440892098500626e-16,0.018273416025788483,0.01853658667546876
0.06283185307179595,0.017820722465390543,0.018062178664430436
0.1256637061435919,0.017209850906644855,0.017399128190901354
0.18849555921538785,0.016446223485851535,0.016560657422007977
0.2513274122871838,0.015536618229647262,0.015562779022482985
0.31415926535897976,0.01448910885969952,0.014423333648069001
0.3769911184307757,0.013312993119316607,0.013161045831913576
0.4398229715025712,0.01201871030482024,0.011794656807765324
0.5026548245743672,0.010617748574536956,0.010342184794111978
0.5654866776461631,0.009122542960730645,0.008820352323722023
0.6283185307179591,0.007546365005106692,0.007244207109244873
0.691150383789755,0.0059032049864028435,0.00562694855981297
0.7539822368615505,0.004207647692719835,0.003979957330394683
0.8168140899333465,0.0024747430160087514,0.0023130111167663342
0.8796459430051424,0.0007198723575429222,0.0006346571710175858
0.9424777960769379,-0.0010413879506649681,-0.0010472985307607206
1.0053096491487343,-0.002793404813214412,-0.0027252332651949217
1.0681415022205298,-0.004520627219551238,-0.004391132947431562
1.1309733552923262,-0.0062077242266389,-0.006036054150540878
1.1938052083641217,-0.007839721032024627,-0.00764967339464498
1.2566370614359172,-0.009402131915714373,-0.009219968373646017
1.3194689145077136,-0.01088108881222874,-0.010733066805550872
1.3823007675795091,-0.012263464392792203,-0.012173287140449553
1.4451326206513055,-0.013536988588794277,-0.013523382129502139
1.507964473723101,-0.014690357521861347,-0.014764982050535046
1.5707963267948966,-0.015713333802296683,-0.015879220069754327
1.633628179866693,-0.016596837418746346,-0.016847508682774993
1.6964600329384885,-0.01733302633027875,-0.017652424279597907
1.7592918860102849,-0.017915366078805978,-0.018278647395864274
1.8221237390820804,-0.01833868777221749,-0.018713899799343126
1.8849555921538759,-0.01859923395962186,-0.018949816701833485
1.9477874452256723,-0.018694692033605666,-0.01898269336780238
2.0106192982974678,-0.018624214703943008,-0.0188140502736853
2.073451151369264,-0.0183884275258378,-0.0184509695820665
2.1362830044410597,-0.01798942335571261,-0.017906167625442077
2.199114857512856,-0.017430743801205233,-0.017197782719264754
2.2619467105846516,-0.01671734772634885,-0.016348874128949642
2.324778563656447,-0.01585556727995502,-0.015386645439381324
2.3876104167282435,-0.014853051709662494,-0.014341422863906383
2.450442269800039,-0.013718699392214161,-0.013245435097158184
2.5132741228718354,-0.012462578938007396,-0.012131455112191524
2.576105975943631,-0.011095839740308693,-0.011031374880571886
2.6389378290154264,-0.009630613063281827,-0.009974790575526821
2.701769682087223,-0.008179723977605045,-0.008987677849084302
2.7646015351590183,-0.006977552269109122,-0.008091233969948711
2.8274333882308147,-0.006182611671171304,-0.007300955984125152
2.89026524130261,-0.005829496509437274,-0.006626011938909783
2.9530970943744057,-0.005796737514792885,-0.0060689462168445904
3.015928947446202,-0.005835585496590676,-0.005625741053909776
3.0787608005179976,-0.0058226364153495455,-0.005286235481030461
3.141592653589793,-0.005803198206682847,-0.005034881500460603


==> Figures/ex1_DoG_Kernel.csv <==
X,T,Z1,Z2,Z3
-3.141592653589793,0.0,-0.00798655248179563
-3.1101767270538954,0.0,0.011119104076922704
-3.078760800517997,0.0,0.0008350290445887637
-3.0473448739820994,0.0,0.00217161537931452
-3.015928947446201,0.0,0.0011532025133138275
-2.9845130209103035,0.0,-0.004272904557670067
-2.9530970943744057,0.0,0.00010749842045869318
-2.9216811678385075,0.0,-0.0135519687023375
-2.8902652413026098,0.0,-0.005334004434265004
-2.8588493147667116,0.0,0.002644337603529153
-2.827433388230814,0.0,-0.0015528182978622029
-2.796017461694916,0.0,-0.011116979909645776
-2.764601535159018,0.0,-0.00748413372195237
-2.73318560862312,0.0,0.004005967264779559
-2.701769682087222,0.0,-0.009023234427170203
-2.670353755551324,0.0,0.00011300564436898991
-2.6389378290154264,0.0,-0.009349302698791296
-2.607521902479528,0.0,0.004291370880722813
-2.5761059759436304,0.0,0.0024357001172418363
-2.5446900494077322,0.0,0.004443450698925986
-2.5132741228718345,0.0,-0.0018829451404240485
-2.4818581963359367,0.0,0.0017216039617332706
-2.4504422698000385,0.0,0.0009030258497489605
-2.419026343264141,0.0,-0.006674016466697661
-2.3876104167282426,0.0,0.0003083956824116377
-2.356194490192345,0.0,-0.0035540764337511905
-2.324778563656447,0.0,-0.006256052897360663
-2.293362637120549,0.0,-0.005844697967166246
-2.2619467105846507,0.0,0.005473658782975975
-2.230530784048753,0.0,0.004050838013807653
-2.199114857512855,0.0,-0.0019352533337789021
-2.1676989309769574,0.0,-0.010364240458839354
-2.1362830044410592,0.0,0.0028434871443234126
-2.104867077905161,0.0,0.005734153646111073
-2.0734511513692633,0.0,0.003101957072546043
-2.0420352248333655,0.0,-0.0013203158018387357
-2.0106192982974678,0.0,-0.007161025456955118
-1.9792033717615696,0.0,-0.0005005441834902202
-1.9477874452256716,0.0,-0.0045598189543306225
-1.9163715186897736,0.0,-0.004023461630042139
-1.8849555921538759,0.0,-0.00046010549857498955
-1.853539665617978,0.0,-0.003252776439614795
-1.82212373908208,0.0,0.00029096884262597156
-1.790707812546182,0.0,0.004570365068150889
-1.759291886010284,0.0,-0.007586208671164368
-1.727875959474386,0.0,0.001263156763715938
-1.6964600329384882,0.0,0.001989330083005807
-1.6650441064025903,0.0,-0.0015177263598608014
-1.6336281798666923,0.0,-0.010278216451403711
-1.6022122533307943,0.0,-0.004454590842813047
-1.5707963267948963,0.0,0.011331666603837514
-1.5393804002589986,0.0,0.003546026003597118
-1.5079644737231006,0.0,-0.006060574907378151
-1.4765485471872026,0.0,-0.0019937664979704254
-1.4451326206513047,0.0,-0.0022538542074875814
-1.4137166941154067,0.0,0.00041181570048931597
-1.3823007675795087,0.0,0.0014408588111098626
-1.350884841043611,0.0,0.003930912371158489
-1.319468914507713,0.0,0.0005644557668023825
-1.288052987971815,0.0,-0.0044547326905936555
-1.256637061435917,0.0,0.00441691216762878
-1.225221134900019,0.0,-0.003938825450096087
-1.1938052083641213,0.0,0.002674515264220414
-1.1623892818282233,0.0,0.009008083572990069
-1.1309733552923253,0.0,0.0006141856245880081
-1.0995574287564276,0.0,-0.008413355651542578
-1.0681415022205294,0.0,0.003033008218612316
-1.0367255756846316,0.0,0.0019086126658383893
-1.0053096491487334,0.0,-0.005363325524600782
-0.9738937226128357,0.0,0.0030672815467791383
-0.9424777960769379,0.0,0.0002211266868218563
-0.9110618695410397,0.0,-0.005454755647116456
-0.879645943005142,0.0,0.0008017339481196212
-0.8482300164692438,0.0,-0.0009100229681771849
-0.816814089933346,0.0,-0.009256925344831048
-0.7853981633974483,0.0,0.0010493791669602109
-0.7539822368615501,0.0,-0.008033679397645531
-0.7225663103256523,0.0,0.002286523835504145
-0.6911503837897541,0.0,-0.007242408494209037
-0.6597344572538564,0.0,0.002283758664908128
-0.6283185307179586,0.0,0.0004980902338372182
-0.5969026041820604,0.0,-0.007561699555369711
-0.5654866776461627,0.0,0.0022199461612189245
-0.5340707511102645,0.0,0.005143337830170365
-0.5026548245743667,0.0,-0.007933113601934211
-0.4712388980384685,0.0,-0.004823101693971723
-0.43982297150257077,0.0,-0.005818142561763785
-0.408407044966673,0.0,-0.002007197596530196
-0.3769911184307748,0.0,0.006780098854676189
-0.34557519189487707,0.0,-0.00048079115158110926
-0.31415926535897887,0.0,0.006476255067906645
-0.2827433388230811,0.0,-0.0014830776739694108
-0.25132741228718336,0.0,0.005841440437811404
-0.21991148575128516,0.0,-0.003580312687501155
-0.1884955592153874,0.0,-0.0025069100932731876
-0.1570796326794892,0.0,-0.008767067342312404
-0.12566370614359146,0.0,0.0035006445619411735
-0.0942477796076937,0.0,-0.0013501789272292032
-0.06283185307179551,0.0,-0.00289595050644038
-0.031415926535897754,0.0,-0.0057024400047265954
4.440892098500626e-16,0.0,0.0025050814135906714
0.0314159265358982,0.0,0.0011288360156294247
0.06283185307179595,0.0,-0.005445435731952492
0.09424777960769415,0.0,0.00640029048251476
0.1256637061435919,0.0,-0.0004940941806791966
0.1570796326794901,0.0,-0.0013507448378223944
0.18849555921538785,0.0,0.008725342211963838
0.2199114857512856,0.0,-0.0009027898863018448
0.2513274122871838,0.0,-0.001011888875688242
0.28274333882308156,0.0,-0.0019627824640013566
0.31415926535897976,0.0,0.010732010905080833
0.3455751918948775,0.0,0.010682027427189586
0.3769911184307757,0.0,0.004871148158131879
0.40840704496667346,0.0,-0.000948949836543663
0.4398229715025712,0.0,-0.0033142392271876663
0.4712388980384694,0.0,0.002069832677449073
0.5026548245743672,0.0,0.00015962413013118388
0.5340707511102654,0.0,-0.007968296607110447
0.5654866776461631,0.0,0.0057190722955556255
0.5969026041820609,0.0,-0.0025476839330603597
0.6283185307179591,0.0,0.003243973466593727
0.6597344572538568,0.0,-0.0005931450339338942
0.691150383789755,0.0,-0.00036410461710950116
0.7225663103256528,0.0,-0.006717147358110498
0.7539822368615505,0.0,-0.004400227360015225
0.7853981633974487,0.0,-0.0032683122046442943
0.8168140899333465,0.0,-0.00011006402101363488
0.8482300164692447,0.0,0.0016914990741079578
0.8796459430051424,0.0,-0.001443775319578723
0.9110618695410402,0.0,-0.0038104355642726542
0.9424777960769379,0.0,0.005265830789224499
0.9738937226128366,0.0,-4.592526125650534e-05
1.0053096491487343,0.0,0.002378801897681668
1.036725575684632,0.0,0.0018697168639997136
1.0681415022205298,0.0,-0.004396317792183346
1.0995574287564276,0.0,-0.0031942386831355913
1.1309733552923262,0.0,0.004277934095885949
1.162389281828224,0.0,0.009778767992619527
1.1938052083641217,0.0,0.0023664578674058934
1.2252211349000195,0.0,-0.0033754133191716456
1.2566370614359172,0.0,0.006142526321327147
1.2880529879718159,0.0,-0.00821010163920305
1.3194689145077136,0.0,-0.004201660296173594
1.3508848410436114,0.0,0.006355241170306751
1.3823007675795091,0.0,-0.0021315378515668103
1.413716694115407,0.0,0.007569112035388629
1.4451326206513055,0.0,-0.008583472855800165
1.4765485471872033,0.0,-0.0032854168004451613
1.507964473723101,0.0,0.0016701720364305332
1.5393804002589988,0.0,0.0009652948362029402
1.5707963267948966,0.0,0.0013903989349423505
1.6022122533307952,0.0,-0.00016245271214898352
1.633628179866693,0.0,-0.0031331748573868307
1.6650441064025907,0.0,0.0049709887208594615
1.6964600329384885,0.0,-0.003319286965505541
1.7278759594743862,0.0,-0.006280129092162769
1.7592918860102849,0.0,-0.000553227857494717
1.7907078125461826,0.0,-0.01285795735950562
1.8221237390820804,0.0,0.004154976363087977
1.8535396656179781,0.0,0.0024556364369448095
1.8849555921538759,0.0,-0.000366767120888022
1.9163715186897745,0.0,-0.003446070425897356
1.9477874452256723,0.0,-0.009041526077435426
1.97920337176157,0.0,-0.008622168337384443
2.0106192982974678,0.0,0.0033983786362262233
2.0420352248333664,0.0,0.0004920372142343015
2.073451151369264,0.0,0.0018918222675666251
2.104867077905162,0.0,-0.0007149766168869573
2.1362830044410597,0.0,0.0015190125246081572
2.1676989309769574,0.0,-0.007974481435408519
2.199114857512856,0.0,0.0032183085166861912
2.230530784048754,0.0,0.0018043893326657283
2.2619467105846516,0.0,0.004456619069158798
2.2933626371205493,0.0,0.000562186779100717
2.324778563656447,0.0,-0.005074521656711362
2.3561944901923457,0.0,0.002371519826775691
2.3876104167282435,0.0,-0.0058991244424385
2.4190263432641412,0.0,0.004949785344477555
2.450442269800039,0.0,0.0015881095015728608
2.4818581963359367,0.0,-0.0033024808884686676
2.5132741228718354,0.0,0.0018605527238052455
2.544690049407733,0.0,0.007963341665981756
2.576105975943631,0.0,-0.004924744537430018
2.6075219024795286,0.0,0.00848196926930799
2.6389378290154264,0.0,0.0004891491526987714
2.670353755551325,0.0,0.005526676425770098
2.701769682087223,0.0,0.0014608682640805846
2.7331856086231205,0.0,0.002406278961207677
2.7646015351590183,0.0,0.008990812745567138
2.796017461694916,0.0,0.0009373995540070211
2.8274333882308147,0.0,-0.0007441820404509561
2.8588493147667124,0.0,0.0009421278842978436
2.89026524130261,0.0,0.005478437592506199
2.921681167838508,0.0,-0.0010701476657755708
2.9530970943744057,0.0,-0.0046138881835358575
2.9845130209103043,0.0,-0.0011266066018087793
3.015928947446202,0.0,0.002871788228526372
3.0473448739821,0.0,-6.821796003665308e-05
3.0787608005179976,0.0,0.0020711693293405608
3.1101767270538954,0.0,-0.003763574845224735
3.141592653589793,0.0,0.00680188397577433
-3.141592653589793,7.5037518759379696,-0.025624488014440235
-3.1101767270538954,7.5037518759379696,-0.03422570577697591
-3.078760800517997,7.5037518759379696,-0.041187324678373265
-3.0473448739820994,7.5037518759379696,-0.04658982580001168
-3.015928947446201,7.5037518759379696,-0.05062168492011821
-2.9845130209103035,7.5037518759379696,-0.0535071446878574
-2.9530970943744057,7.5037518759379696,-0.05547218432944301
-2.9216811678385075,7.5037518759379696,-0.05675279182460159
-2.8902652413026098,7.5037518759379696,-0.05751870203746139
-2.8588493147667116,7.5037518759379696,-0.05793760734183154
-2.827433388230814,7.5037518759379696,-0.0581347939271559
-2.796017461694916,7.5037518759379696,-0.058192285938781035
-2.764601535159018,7.5037518759379696,-0.058158771450879276
-2.73318560862312,7.5037518759379696,-0.058075806145600595
-2.701769682087222,7.5037518759379696,-0.05798546167311762
-2.670353755551324,7.5037518759379696,-0.05787661577400699
-2.6389378290154264,7.5037518759379696,-0.05778015989536876
-2.607521902479528,7.5037518759379696,-0.05767764870732693
-2.5761059759436304,7.5037518759379696,-0.05759227649496578
-2.5446900494077322,7.5037518759379696,-0.05751315128853851
-2.5132741228718345,7.5037518759379696,-0.05744432794992432
-2.4818581963359367,7.5037518759379696,-0.05736955766332887
-2.4504422698000385,7.5037518759379696,-0.05728504665595245
-2.419026343264141,7.5037518759379696,-0.057171703507975735
-2.3876104167282426,7.5037518759379696,-0.056983829770874135
-2.356194490192345,7.5037518759379696,-0.05668238071026695
-2.324778563656447,7.5037518759379696,-0.05618293208291996
-2.293362637120549,7.5037518759379696,-0.05537584988348676
-2.2619467105846507,7.5037518759379696,-0.05411316559785133
-2.230530784048753,7.5037518759379696,-0.052229042114829156
-2.199114857512855,7.5037518759379696,-0.04951022765900882
-2.1676989309769574,7.5037518759379696,-0.04572938629335813
-2.1362830044410592,7.5037518759379696,-0.04065121655224659
-2.104867077905161,7.5037518759379696,-0.03410452377305065
-2.0734511513692633,7.5037518759379696,-0.025964306539078226
-2.0420352248333655,7.5037518759379696,-0.016204513218252004
-2.0106192982974678,7.5037518759379696,-0.004923341960066594
-1.9792033717615696,7.5037518759379696,0.007656243245050409
-1.9477874452256716,7.5037518759379696,0.021167223018030666
-1.9163715186897736,7.5037518759379696,0.03516811838559741
-1.8849555921538759,7.5037518759379696,0.04915624385761719
-1.853539665617978,7.5037518759379696,0.06262535090801119
-1.82212373908208,7.5037518759379696,0.0751343863722611
-1.790707812546182,7.5037518759379696,0.08632798395751866
-1.759291886010284,7.5037518759379696,0.0959663249960292
-1.727875959474386,7.5037518759379696,0.10396779439507745
-1.6964600329384882,7.5037518759379696,0.11032913747932847
-1.6650441064025903,7.5037518759379696,0.11515216823992103
-1.6336281798666923,7.5037518759379696,0.1185858336232334
-1.6022122533307943,7.5037518759379696,0.12080124124056958
-1.5707963267948963,7.5037518759379696,0.12193131619027274
-1.5393804002589986,7.5037518759379696,0.12204122722925702
-1.5079644737231006,7.5037518759379696,0.12115877011769793
-1.4765485471872026,7.5037518759379696,0.1192370440687157
-1.4451326206513047,7.5037518759379696,0.11614902134592822
-1.4137166941154067,7.5037518759379696,0.11174180343724245
-1.3823007675795087,7.5037518759379696,0.10584838813743888
-1.350884841043611,7.5037518759379696,0.0983372461912102
-1.319468914507713,7.5037518759379696,0.08914242132425437
-1.288052987971815,7.5037518759379696,0.07831011403843939
-1.256637061435917,7.5037518759379696,0.06602048461293482
-1.225221134900019,7.5037518759379696,0.05255932081391313
-1.1938052083641213,7.5037518759379696,0.03836132355167178
-1.1623892818282233,7.5037518759379696,0.023912281211427622
-1.1309733552923253,7.5037518759379696,0.009725070377051354
-1.0995574287564276,7.5037518759379696,-0.0037005975797470463
-1.0681415022205294,7.5037518759379696,-0.01594060404850005
-1.0367255756846316,7.5037518759379696,-0.02671707177173722
-1.0053096491487334,7.5037518759379696,-0.0358647361046641
-0.9738937226128357,7.5037518759379696,-0.043342716916840454
-0.9424777960769379,7.5037518759379696,-0.04925098288156781
-0.9110618695410397,7.5037518759379696,-0.05375307087799496
-0.879645943005142,7.5037518759379696,-0.05705752125837665
-0.8482300164692438,7.5037518759379696,-0.05940811198765235
-0.816814089933346,7.5037518759379696,-0.06102666550415086
-0.7853981633974483,7.5037518759379696,-0.06209437314601008
-0.7539822368615501,7.5037518759379696,-0.06279200754337255
-0.7225663103256523,7.5037518759379696,-0.06322125441320946
-0.6911503837897541,7.5037518759379696,-0.063493263078377
-0.6597344572538564,7.5037518759379696,-0.06364826227338406
-0.6283185307179586,7.5037518759379696,-0.06374312147920923
-0.5969026041820604,7.5037518759379696,-0.06379937475718134
-0.5654866776461627,7.5037518759379696,-0.06381658127539598
-0.5340707511102645,7.5037518759379696,-0.06381244493026635
-0.5026548245743667,7.5037518759379696,-0.06378828421766111
-0.4712388980384685,7.5037518759379696,-0.06371398314315144
-0.43982297150257077,7.5037518759379696,-0.0635770565922295
-0.408407044966673,7.5037518759379696,-0.06333333879359884
-0.3769911184307748,7.5037518759379696,-0.06292221614200959
-0.34557519189487707,7.5037518759379696,-0.0622671343294235
-0.31415926535897887,7.5037518759379696,-0.061229861877259296
-0.2827433388230811,7.5037518759379696,-0.059668074841793727
-0.25132741228718336,7.5037518759379696,-0.05737117198791929
-0.21991148575128516,7.5037518759379696,-0.05413542433893001
-0.1884955592153874,7.5037518759379696,-0.04971363585590295
-0.1570796326794892,7.5037518759379696,-0.04389736346535363
-0.12566370614359146,7.5037518759379696,-0.03650020790126696
-0.0942477796076937,7.5037518759379696,-0.027450990059480592
-0.06283185307179551,7.5037518759379696,-0.01675970877151863
-0.031415926535897754,7.5037518759379696,-0.004582277501752603
4.440892098500626e-16,7.5037518759379696,0.008798919524725548
0.0314159265358982,7.5037518759379696,0.02296483843947182
0.06283185307179595,7.5037518759379696,0.03742842406852947
0.09424777960769415,7.5037518759379696,0.051681618860884335
0.1256637061435919,7.5037518759379696,0.06520691488847938
0.1570796326794901,7.5037518759379696,0.07759615590555934
0.18849555921538785,7.5037518759379696,0.08854327008990501
0.2199114857512856,7.5037518759379696,0.09785423997516134
0.2513274122871838,7.5037518759379696,0.10549738997774355
0.28274333882308156,7.5037518759379696,0.11152794171613499
0.31415926535897976,7.5037518759379696,0.11609003118695167
0.3455751918948775,7.5037518759379696,0.1193410796645028
0.3769911184307757,7.5037518759379696,0.12145401178063325
0.40840704496667346,7.5037518759379696,0.12256547242283158
0.4398229715025712,7.5037518759379696,0.12275198163594242
0.4712388980384694,7.5037518759379696,0.12201968561326489
0.5026548245743672,7.5037518759379696,0.1202932386323784
0.5340707511102654,7.5037518759379696,0.11744717206290717
0.5654866776461631,7.5037518759379696,0.11333464753165412
0.5969026041820609,7.5037518759379696,0.10776485331976669
0.6283185307179591,7.5037518759379696,0.10062402056193827
0.6597344572538568,7.5037518759379696,0.09183675087620795
0.691150383789755,7.5037518759379696,0.08145213665480822
0.7225663103256528,7.5037518759379696,0.06963028933318166
0.7539822368615505,7.5037518759379696,0.0566731698468941
0.7853981633974487,7.5037518759379696,0.04297969995512941
0.8168140899333465,7.5037518759379696,0.029031420188973835
0.8482300164692447,7.5037518759379696,0.01533300771396657
0.8796459430051424,7.5037518759379696,0.002362205729144679
0.9110618695410402,7.5037518759379696,-0.009474044191019444
0.9424777960769379,7.5037518759379696,-0.019878245343156194
0.9738937226128366,7.5037518759379696,-0.02870335156626178
1.0053096491487343,7.5037518759379696,-0.035905041091429245
1.036725575684632,7.5037518759379696,-0.04156839009228466
1.0681415022205298,7.5037518759379696,-0.04585654017648755
1.0995574287564276,7.5037518759379696,-0.0489727951054044
1.1309733552923262,7.5037518759379696,-0.051145732620678945
1.162389281828224,7.5037518759379696,-0.0525995821062976
1.1938052083641217,7.5037518759379696,-0.053534979165607094
1.2252211349000195,7.5037518759379696,-0.05410487829315814
1.2566370614359172,7.5037518759379696,-0.054426882146539804
1.2880529879718159,7.5037518759379696,-0.05461432972768409
1.3194689145077136,7.5037518759379696,-0.05470792460060584
1.3508848410436114,7.5037518759379696,-0.054756331744092925
1.3823007675795091,7.5037518759379696,-0.054799671930894175
1.413716694115407,7.5037518759379696,-0.05483267036112801
1.4451326206513055,7.5037518759379696,-0.054888136978399574
1.4765485471872033,7.5037518759379696,-0.05494444399748225
1.507964473723101,7.5037518759379696,-0.055015559687136464
1.5393804002589988,7.5037518759379696,-0.0551047875937641
1.5707963267948966,7.5037518759379696,-0.055207481364697976
1.6022122533307952,7.5037518759379696,-0.05532295912553072
1.633628179866693,7.5037518759379696,-0.05544625057039068
1.6650441064025907,7.5037518759379696,-0.05556206846826991
1.6964600329384885,7.5037518759379696,-0.05567102462029695
1.7278759594743862,7.5037518759379696,-0.05573699138211261
1.7592918860102849,7.5037518759379696,-0.05571955717759165
1.7907078125461826,7.5037518759379696,-0.05557456688741161
1.8221237390820804,7.5037518759379696,-0.05519020968658083
1.8535396656179781,7.5037518759379696,-0.05447435377628412
1.8849555921538759,7.5037518759379696,-0.05326201846145907
1.9163715186897745,7.5037518759379696,-0.05136135024477747
1.9477874452256723,7.5037518759379696,-0.04855271812391855
1.97920337176157,7.5037518759379696,-0.04459673759657412
2.0106192982974678,7.5037518759379696,-0.03926705474035655
2.0420352248333664,7.5037518759379696,-0.03239800522014319
2.073451151369264,7.5037518759379696,-0.023876335841099636
2.104867077905162,7.5037518759379696,-0.013713541857230763
2.1362830044410597,7.5037518759379696,-0.002042357494074514
2.1676989309769574,7.5037518759379696,0.010855370914183168
2.199114857512856,7.5037518759379696,0.024604429957775266
2.230530784048754,7.5037518759379696,0.038707132151081604
2.2619467105846516,7.5037518759379696,0.052655813248615256
2.2933626371205493,7.5037518759379696,0.06594554163385416
2.324778563656447,7.5037518759379696,0.07814970472645802
2.3561944901923457,7.5037518759379696,0.08895688152918839
2.3876104167282435,7.5037518759379696,0.09816278558312799
2.4190263432641412,7.5037518759379696,0.10573049125172605
2.450442269800039,7.5037518759379696,0.11170064012757698
2.4818581963359367,7.5037518759379696,0.11622407511850974
2.5132741228718354,7.5037518759379696,0.11949908457831594
2.544690049407733,7.5037518759379696,0.12172359009362806
2.576105975943631,7.5037518759379696,0.123068141416404
2.6075219024795286,7.5037518759379696,0.12369270790530174
2.6389378290154264,7.5037518759379696,0.12364280239759612
2.670353755551325,7.5037518759379696,0.12293767635428425
2.701769682087223,7.5037518759379696,0.12149379309315239
2.7331856086231205,7.5037518759379696,0.11918406904551775
2.7646015351590183,7.5037518759379696,0.11582704411220465
2.796017461694916,7.5037518759379696,0.11120785554137837
2.8274333882308147,7.5037518759379696,0.10514503238435001
2.8588493147667124,7.5037518759379696,0.09749171450207607
2.89026524130261,7.5037518759379696,0.08818732776062772
2.921681167838508,7.5037518759379696,0.07727941188195289
2.9530970943744057,7.5037518759379696,0.06496389738205012
2.9845130209103043,7.5037518759379696,0.05156316013723028
3.015928947446202,7.5037518759379696,0.037504257286219686
3.0473448739821,7.5037518759379696,0.023284219530144118
3.0787608005179976,7.5037518759379696,0.009428941297491857
3.1101767270538954,7.5037518759379696,-0.003586996137690302
3.141592653589793,7.5037518759379696,-0.015355008056762645
-3.141592653589793,15.007503751875939,-0.03023226583839589
-3.1101767270538954,15.007503751875939,-0.03813837519767159
-3.078760800517997,15.007503751875939,-0.044415886756525996
-3.0473448739820994,15.007503751875939,-0.04920764007765921
-3.015928947446201,15.007503751875939,-0.052719014459967226
-2.9845130209103035,15.007503751875939,-0.05518357762589939
-2.9530970943744057,15.007503751875939,-0.05683339533320159
-2.9216811678385075,15.007503751875939,-0.05787839167402595
-2.8902652413026098,15.007503751875939,-0.058495120438986366
-2.8588493147667116,15.007503751875939,-0.05882276913932345
-2.827433388230814,15.007503751875939,-0.058964861879399665
-2.796017461694916,15.007503751875939,-0.058994392646251066
-2.764601535159018,15.007503751875939,-0.05896032729458559
-2.73318560862312,15.007503751875939,-0.05889401397527055
-2.701769682087222,15.007503751875939,-0.05881464249761797
-2.670353755551324,15.007503751875939,-0.058733397255483474
-2.6389378290154264,15.007503751875939,-0.058656417976823326
-2.607521902479528,15.007503751875939,-0.058586537239209396
-2.5761059759436304,15.007503751875939,-0.0585241717779502
-2.5446900494077322,15.007503751875939,-0.05846728264676449
-2.5132741228718345,15.007503751875939,-0.058410565228707474
-2.4818581963359367,15.007503751875939,-0.058343647156964405
-2.4504422698000385,15.007503751875939,-0.05824820453525265
-2.419026343264141,15.007503751875939,-0.05809377128757802
-2.3876104167282426,15.007503751875939,-0.05783227673384048
-2.356194490192345,15.007503751875939,-0.05739103011257324
-2.324778563656447,15.007503751875939,-0.05666599283604098
-2.293362637120549,15.007503751875939,-0.05551724930843732
-2.2619467105846507,15.007503751875939,-0.053767440460564954
-2.230530784048753,15.007503751875939,-0.05120582706289673
-2.199114857512855,15.007503751875939,-0.047600799822625495
-2.1676989309769574,15.007503751875939,-0.04272061041108558
-2.1362830044410592,15.007503751875939,-0.03636160489594545
-2.104867077905161,15.007503751875939,-0.02838236831072044
-2.0734511513692633,15.007503751875939,-0.018737717820663028
-2.0420352248333655,15.007503751875939,-0.007505771341688728
-2.0106192982974678,15.007503751875939,0.00509880335130018
-1.9792033717615696,15.007503751875939,0.018730373829653202
-1.9477874452256716,15.007503751875939,0.032938274841627126
-1.9163715186897736,15.007503751875939,0.047210322424174486
-1.8849555921538759,15.007503751875939,0.06102693421133005
-1.853539665617978,15.007503751875939,0.07391641457282487
-1.82212373908208,15.007503751875939,0.08550154313638904
-1.790707812546182,15.007503751875939,0.09552959462012733
-1.759291886010284,15.007503751875939,0.10388171180693935
-1.727875959474386,15.007503751875939,0.1105618720414695
-1.6964600329384882,15.007503751875939,0.11566939457225328
-1.6650441064025903,15.007503751875939,0.11936149619089946
-1.6336281798666923,15.007503751875939,0.12181281357127699
-1.6022122533307943,15.007503751875939,0.12317818147215498
-1.5707963267948963,15.007503751875939,0.12356324468435376
-1.5393804002589986,15.007503751875939,0.12300581632281954
-1.5079644737231006,15.007503751875939,0.12146945448087132
-1.4765485471872026,15.007503751875939,0.11884962857419736
-1.4451326206513047,15.007503751875939,0.11499213381699128
-1.4137166941154067,15.007503751875939,0.10972235566694136
-1.3823007675795087,15.007503751875939,0.10288248555642762
-1.350884841043611,15.007503751875939,0.09437213214862264
-1.319468914507713,15.007503751875939,0.0841860593542906
-1.288052987971815,15.007503751875939,0.07244200094637912
-1.256637061435917,15.007503751875939,0.05939207353665588
-1.225221134900019,15.007503751875939,0.04541366689013296
-1.1938052083641213,15.007503751875939,0.03097956887868018
-1.1623892818282233,15.007503751875939,0.01661128405375058
-1.1309733552923253,15.007503751875939,0.0028235203700664436
-1.0995574287564276,15.007503751875939,-0.009930299221623515
-1.0681415022205294,15.007503751875939,-0.02130191695084674
-1.0367255756846316,15.007503751875939,-0.03107452067964551
-1.0053096491487334,15.007503751875939,-0.03916847930029547
-0.9738937226128357,15.007503751875939,-0.04562880318568387
-0.9424777960769379,15.007503751875939,-0.05059818984088093
-0.9110618695410397,15.007503751875939,-0.05428216415157657
-0.879645943005142,15.007503751875939,-0.05691455740059374
-0.8482300164692438,15.007503751875939,-0.058728321728956645
-0.816814089933346,15.007503751875939,-0.059933867552505495
-0.7853981633974483,15.007503751875939,-0.06070723601892279
-0.7539822368615501,15.007503751875939,-0.06118693700909262
-0.7225663103256523,15.007503751875939,-0.06147568809523075
-0.6911503837897541,15.007503751875939,-0.06164564147702348
-0.6597344572538564,15.007503751875939,-0.06174484801804105
-0.6283185307179586,15.007503751875939,-0.06180365944809615
-0.5969026041820604,15.007503751875939,-0.06184002785509853
-0.5654866776461627,15.007503751875939,-0.06186343238683121
-0.5340707511102645,15.007503751875939,-0.061877329682093925
-0.5026548245743667,15.007503751875939,-0.061880112115656666
-0.4712388980384685,15.007503751875939,-0.06186466161771669
-0.43982297150257077,15.007503751875939,-0.061816501470397724
-0.408407044966673,15.007503751875939,-0.06171040080691396
-0.3769911184307748,15.007503751875939,-0.06150553328081209
-0.34557519189487707,15.007503751875939,-0.06113938949416403
-0.31415926535897887,15.007503751875939,-0.060521094725144026
-0.2827433388230811,15.007503751875939,-0.05952547090123637
-0.25132741228718336,15.007503751875939,-0.05798960358506078
-0.21991148575128516,15.007503751875939,-0.05571439385602389
-0.1884955592153874,15.007503751875939,-0.05247285738751851
-0.1570796326794892,15.007503751875939,-0.048027351141348554
-0.12566370614359146,15.007503751875939,-0.0421564392798599
-0.0942477796076937,15.007503751875939,-0.03468855905232438
-0.06283185307179551,15.007503751875939,-0.0255373789630548
-0.031415926535897754,15.007503751875939,-0.014733304773678341
4.440892098500626e-16,15.007503751875939,-0.0024429368454635526
0.0314159265358982,15.007503751875939,0.011029880209723227
0.06283185307179595,15.007503751875939,0.025263346847563754
0.09424777960769415,15.007503751875939,0.03975615570563936
0.1256637061435919,15.007503751875939,0.0539796511660929
0.1570796326794901,15.007503751875939,0.06743479574444533
0.18849555921538785,15.007503751875939,0.07970361996984388
0.2199114857512856,15.007503751875939,0.09048629684486231
0.2513274122871838,15.007503751875939,0.09961823813714361
0.28274333882308156,15.007503751875939,0.1070658798112609
0.31415926535897976,15.007503751875939,0.11290420534538394
0.3455751918948775,15.007503751875939,0.11728179682521851
0.3769911184307757,15.007503751875939,0.12038055982697554
0.40840704496667346,15.007503751875939,0.12237664763365234
0.4398229715025712,15.007503751875939,0.12340769731125219
0.4712388980384694,15.007503751875939,0.12354958676197034
0.5026548245743672,15.007503751875939,0.12280435563744951
0.5340707511102654,15.007503751875939,0.12109993378417065
0.5654866776461631,15.007503751875939,0.11830164215174624
0.5969026041820609,15.007503751875939,0.11423481831659163
0.6283185307179591,15.007503751875939,0.1087170713942185
0.6597344572538568,15.007503751875939,0.1015968876124679
0.691150383789755,15.007503751875939,0.09279381725976209
0.7225663103256528,15.007503751875939,0.08233365147483615
0.7539822368615505,15.007503751875939,0.07037166937081689
0.7853981633974487,15.007503751875939,0.057197960182586056
0.8168140899333465,15.007503751875939,0.04322175947882705
0.8482300164692447,15.007503751875939,0.02893571853044513
0.8796459430051424,15.007503751875939,0.014865445661274108
0.9110618695410402,15.007503751875939,0.001513012110356148
0.9424777960769379,15.007503751875939,-0.010695487925019585
0.9738937226128366,15.007503751875939,-0.02144927458515579
1.0053096491487343,15.007503751875939,-0.030573175680867638
1.036725575684632,15.007503751875939,-0.038027411094089233
1.0681415022205298,15.007503751875939,-0.04388949753617397
1.0995574287564276,15.007503751875939,-0.04832413224807921
1.1309733552923262,15.007503751875939,-0.051548164949644294
1.162389281828224,15.007503751875939,-0.05379745436473824
1.1938052083641217,15.007503751875939,-0.05530049261737887
1.2252211349000195,15.007503751875939,-0.05626001062576001
1.2566370614359172,15.007503751875939,-0.05684307693361242
1.2880529879718159,15.007503751875939,-0.05717907207340124
1.3194689145077136,15.007503751875939,-0.057362319473551276
1.3508848410436114,15.007503751875939,-0.05745756952644547
1.3823007675795091,15.007503751875939,-0.057507074740707355
1.413716694115407,15.007503751875939,-0.05753721440607969
1.4451326206513055,15.007503751875939,-0.0575636671586337
1.4765485471872033,15.007503751875939,-0.05759518642897858
1.507964473723101,15.007503751875939,-0.0576362583827465
1.5393804002589988,15.007503751875939,-0.05768866470786796
1.5707963267948966,15.007503751875939,-0.057752246991978326
1.6022122533307952,15.007503751875939,-0.05782496952530711
1.633628179866693,15.007503751875939,-0.057902273595609746
1.6650441064025907,15.007503751875939,-0.057975632901349855
1.6964600329384885,15.007503751875939,-0.05803013997894379
1.7278759594743862,15.007503751875939,-0.05804085725519308
1.7592918860102849,15.007503751875939,-0.05796791117816302
1.7907078125461826,15.007503751875939,-0.05775040502588635
1.8221237390820804,15.007503751875939,-0.057299708998456954
1.8535396656179781,15.007503751875939,-0.056493416907158284
1.8849555921538759,15.007503751875939,-0.055171598007128515
1.9163715186897745,15.007503751875939,-0.053137416383410845
1.9477874452256723,15.007503751875939,-0.05016469608133975
1.97920337176157,15.007503751875939,-0.04601501471484387
2.0106192982974678,15.007503751875939,-0.040463831019296057
2.0420352248333664,15.007503751875939,-0.03333322884007631
2.073451151369264,15.007503751875939,-0.024527800747183238
2.104867077905162,15.007503751875939,-0.014066372507013676
2.1362830044410597,15.007503751875939,-0.002101954526372299
2.1676989309769574,15.007503751875939,0.011075003263036877
2.199114857512856,15.007503751875939,0.02505367062005376
2.230530784048754,15.007503751875939,0.039339521052052906
2.2619467105846516,15.007503751875939,0.053405520400666394
2.2933626371205493,15.007503751875939,0.06674899061157746
2.324778563656447,15.007503751875939,0.07894411335852854
2.3561944901923457,15.007503751875939,0.08968092254083802
2.3876104167282435,15.007503751875939,0.09878484739854307
2.4190263432641412,15.007503751875939,0.10621525453509446
2.450442269800039,15.007503751875939,0.11204548252856901
2.4818581963359367,15.007503751875939,0.11643017277927273
2.5132741228718354,15.007503751875939,0.11956668910583446
2.544690049407733,15.007503751875939,0.12165711798960724
2.576105975943631,15.007503751875939,0.122875621286971
2.6075219024795286,15.007503751875939,0.12334387913120819
2.6389378290154264,15.007503751875939,0.12311555484039373
2.670353755551325,15.007503751875939,0.1221700183800686
2.701769682087223,15.007503751875939,0.12041497441383078
2.7331856086231205,15.007503751875939,0.11769816316655018
2.7646015351590183,15.007503751875939,0.1138280435217509
2.796017461694916,15.007503751875939,0.1086029628260851
2.8274333882308147,15.007503751875939,0.10184692179312449
2.8588493147667124,15.007503751875939,0.0934480693418331
2.89026524130261,15.007503751875939,0.0833943140968176
2.921681167838508,15.007503751875939,0.07179927078716962
2.9530970943744057,15.007503751875939,0.05891227130495891
2.9845130209103043,15.007503751875939,0.045108330949656744
3.015928947446202,15.007503751875939,0.030857760982937212
3.0473448739821,15.007503751875939,0.016679412123822717
3.0787608005179976,15.007503751875939,0.0030852909892963385
3.1101767270538954,15.007503751875939,-0.009473693852616908
3.141592653589793,15.007503751875939,-0.020651334083076744
-3.141592653589793,22.51125562781391,-0.03333762133520816
-3.1101767270538954,22.51125562781391,-0.04065357530658247
-3.078760800517997,22.51125562781391,-0.04637761589302289
-3.0473448739820994,22.51125562781391,-0.05068249318685319
-3.015928947446201,22.51125562781391,-0.05379037581795355
-2.9845130209103035,22.51125562781391,-0.05593966206100033
-2.9530970943744057,22.51125562781391,-0.05735803975723607
-2.9216811678385075,22.51125562781391,-0.05824478533679874
-2.8902652413026098,22.51125562781391,-0.058762677704625524
-2.8588493147667116,22.51125562781391,-0.05903681059471989
-2.827433388230814,22.51125562781391,-0.0591580321313469
-2.796017461694916,22.51125562781391,-0.05918894573265268
-2.764601535159018,22.51125562781391,-0.05917060723511696
-2.73318560862312,22.51125562781391,-0.05912869164923989
-2.701769682087222,22.51125562781391,-0.05907850560746351
-2.670353755551324,22.51125562781391,-0.059028668861077625
-2.6389378290154264,22.51125562781391,-0.05898354691793814
-2.607521902479528,22.51125562781391,-0.0589446096950307
-2.5761059759436304,22.51125562781391,-0.058910866078357806
-2.5446900494077322,22.51125562781391,-0.05887843149744137
-2.5132741228718345,22.51125562781391,-0.05883917170778795
-2.4818581963359367,22.51125562781391,-0.058778273110459966
-2.4504422698000385,22.51125562781391,-0.058670564553298214
-2.419026343264141,22.51125562781391,-0.05847550797117854
-2.3876104167282426,22.51125562781391,-0.05813103338927511
-2.356194490192345,22.51125562781391,-0.0575466571159885
-2.324778563656447,22.51125562781391,-0.05659683459819024
-2.293362637120549,22.51125562781391,-0.05511764830041382
-2.2619467105846507,22.51125562781391,-0.052908854267908846
-2.230530784048753,22.51125562781391,-0.049742562371597285
-2.199114857512855,22.51125562781391,-0.0453810464626271
-2.1676989309769574,22.51125562781391,-0.03960353606200379
-2.1362830044410592,22.51125562781391,-0.0322389748338496
-2.104867077905161,22.51125562781391,-0.023200865049533594
-2.0734511513692633,22.51125562781391,-0.01251825425643895
-2.0420352248333655,22.51125562781391,-0.0003552155142092566
-2.0106192982974678,22.51125562781391,0.012987220475621418
-1.9792033717615696,22.51125562781391,0.02708974260072468
-1.9477874452256716,22.51125562781391,0.04145286516163464
-1.9163715186897736,22.51125562781391,0.055548863892999165
-1.8849555921538759,22.51125562781391,0.06887861113775284
-1.853539665617978,22.51125562781391,0.08102313200942875
-1.82212373908208,22.51125562781391,0.09168091663172521
-1.790707812546182,22.51125562781391,0.10068530907226235
-1.759291886010284,22.51125562781391,0.10800064934500986
-1.727875959474386,22.51125562781391,0.11370002806576777
-1.6964600329384882,22.51125562781391,0.11793047883277262
-1.6650441064025903,22.51125562781391,0.12087265884595566
-1.6336281798666923,22.51125562781391,0.12270164887628787
-1.6022122533307943,22.51125562781391,0.12355400809852699
-1.5707963267948963,22.51125562781391,0.12350438877692002
-1.5393804002589986,22.51125562781391,0.12255344965040835
-1.5079644737231006,22.51125562781391,0.1206277535209723
-1.4765485471872026,22.51125562781391,0.1175916601736459
-1.4451326206513047,22.51125562781391,0.11327055296085298
-1.4137166941154067,22.51125562781391,0.10748368659526765
-1.3823007675795087,22.51125562781391,0.10008337667910694
-1.350884841043611,22.51125562781391,0.09099541240868465
-1.319468914507713,22.51125562781391,0.08025405994621304
-1.288052987971815,22.51125562781391,0.06802458001436829
-1.256637061435917,22.51125562781391,0.054607384825691434
-1.225221134900019,22.51125562781391,0.04042091128089249
-1.1938052083641213,22.51125562781391,0.02596447379687989
-1.1623892818282233,22.51125562781391,0.01176673692673517
-1.1309733552923253,22.51125562781391,-0.0016712328317876409
-1.0995574287564276,22.51125562781391,-0.0139281280365444
-1.0681415022205294,22.51125562781391,-0.02470078738876325
-1.0367255756846316,22.51125562781391,-0.03382314606602398
-1.0053096491487334,22.51125562781391,-0.041264513856940674
-0.9738937226128357,22.51125562781391,-0.047110880644686284
-0.9424777960769379,22.51125562781391,-0.05153412926903223
-0.9110618695410397,22.51125562781391,-0.05475602233780986
-0.879645943005142,22.51125562781391,-0.05701479218920535
-0.8482300164692438,22.51125562781391,-0.05853859358055192
-0.816814089933346,22.51125562781391,-0.05952717227041205
-0.7853981633974483,22.51125562781391,-0.06014321642126213
-0.7539822368615501,22.51125562781391,-0.06051167215336368
-0.7225663103256523,22.51125562781391,-0.0607231723716439
-0.6911503837897541,22.51125562781391,-0.06084003566650139
-0.6597344572538564,22.51125562781391,-0.060902956921884875
-0.6283185307179586,22.51125562781391,-0.06093714631568582
-0.5969026041820604,22.51125562781391,-0.06095726890029733
-0.5654866776461627,22.51125562781391,-0.060970972436480544
-0.5340707511102645,22.51125562781391,-0.060981032622503956
-0.5026548245743667,22.51125562781391,-0.0609862184344071
-0.4712388980384685,22.51125562781391,-0.06098094144939705
-0.43982297150257077,22.51125562781391,-0.06095366687438808
-0.408407044966673,22.51125562781391,-0.0608839972091356
-0.3769911184307748,22.51125562781391,-0.06073835782295537
-0.34557519189487707,22.51125562781391,-0.060464376644274676
-0.31415926535897887,22.51125562781391,-0.059984397733555045
-0.2827433388230811,22.51125562781391,-0.0591890952824425
-0.25132741228718336,22.51125562781391,-0.05793277994577056
-0.21991148575128516,22.51125562781391,-0.05603253980957293
-0.1884955592153874,22.51125562781391,-0.053272858679999084
-0.1570796326794892,22.51125562781391,-0.049418997211844055
-0.12566370614359146,22.51125562781391,-0.04424018307418572
-0.0942477796076937,22.51125562781391,-0.037540094419270906
-0.06283185307179551,22.51125562781391,-0.029191676132539517
-0.031415926535897754,22.51125562781391,-0.019171173729229683
4.440892098500626e-16,22.51125562781391,-0.007582983198769134
0.0314159265358982,22.51125562781391,0.005331139962526049
0.06283185307179595,22.51125562781391,0.01920164542449587
0.09424777960769415,22.51125562781391,0.03356099418992588
0.1256637061435919,22.51125562781391,0.04789002330095795
0.1570796326794901,22.51125562781391,0.061673295772513216
0.18849555921538785,22.51125562781391,0.07445365166945977
0.2199114857512856,22.51125562781391,0.08587631253942446
0.2513274122871838,22.51125562781391,0.0957153206751276
0.28274333882308156,22.51125562781391,0.10387906337842247
0.31415926535897976,22.51125562781391,0.11039597052597916
0.3455751918948775,22.51125562781391,0.11538501720296873
0.3769911184307757,22.51125562781391,0.1190176424370515
0.40840704496667346,22.51125562781391,0.12147793644470589
0.4398229715025712,22.51125562781391,0.1229268353988681
0.4712388980384694,22.51125562781391,0.12347429458342557
0.5026548245743672,22.51125562781391,0.12316168716103264
0.5340707511102654,22.51125562781391,0.12195542829198651
0.5654866776461631,22.51125562781391,0.11975209764836477
0.5969026041820609,22.51125562781391,0.11639484104764036
0.6283185307179591,22.51125562781391,0.1117001501178291
0.6597344572538568,22.51125562781391,0.10549293482993301
0.691150383789755,22.51125562781391,0.09764612096370785
0.7225663103256528,22.51125562781391,0.08811921412923647
0.7539822368615505,22.51125562781391,0.07698905404343417
0.7853981633974487,22.51125562781391,0.06446605083122457
0.8168140899333465,22.51125562781391,0.05089097948789053
0.8482300164692447,22.51125562781391,0.03671080226398655
0.8796459430051424,22.51125562781391,0.02243628292679511
0.9110618695410402,22.51125562781391,0.00858821749224851
0.9424777960769379,22.51125562781391,-0.004358253949317027
0.9738937226128366,22.51125562781391,-0.01602138451137342
1.0053096491487343,22.51125562781391,-0.026144703290973046
1.036725575684632,22.51125562781391,-0.034608883058157625
1.0681415022205298,22.51125562781391,-0.04142384537031462
1.0995574287564276,22.51125562781391,-0.046705217848795784
1.1309733552923262,22.51125562781391,-0.05064164092584285
1.162389281828224,22.51125562781391,-0.05346068564329838
1.1938052083641217,22.51125562781391,-0.05539793880388515
1.2252211349000195,22.51125562781391,-0.05667282663852198
1.2566370614359172,22.51125562781391,-0.05747398225761842
1.2880529879718159,22.51125562781391,-0.057952917853468906
1.3194689145077136,22.51125562781391,-0.05822360497333665
1.3508848410436114,22.51125562781391,-0.05836697974354306
1.3823007675795091,22.51125562781391,-0.058437941165239496
1.413716694115407,22.51125562781391,-0.05847191134424204
1.4451326206513055,22.51125562781391,-0.058490639286423785
1.4765485471872033,22.51125562781391,-0.058506787765859304
1.507964473723101,22.51125562781391,-0.05852722567174952
1.5393804002589988,22.51125562781391,-0.05855515429854959
1.5707963267948966,22.51125562781391,-0.058591253326354356
1.6022122533307952,22.51125562781391,-0.05863398803989397
1.633628179866693,22.51125562781391,-0.0586791203545083
1.6650441064025907,22.51125562781391,-0.05871835245257948
1.6964600329384885,22.51125562781391,-0.05873694094056619
1.7278759594743862,22.51125562781391,-0.0587100933166172
1.7592918860102849,22.51125562781391,-0.05859804597059364
1.7907078125461826,22.51125562781391,-0.05833997116945001
1.8221237390820804,22.51125562781391,-0.057847295353981185
1.8535396656179781,22.51125562781391,-0.05699760479545926
1.8849555921538759,22.51125562781391,-0.05563095517114615
1.9163715186897745,22.51125562781391,-0.053550181521968984
1.9477874452256723,22.51125562781391,-0.050528792224547384
1.97920337176157,22.51125562781391,-0.046328429295560275
2.0106192982974678,22.51125562781391,-0.040724764985747654
2.0420352248333664,22.51125562781391,-0.03354036096539826
2.073451151369264,22.51125562781391,-0.02468069971219514
2.104867077905162,22.51125562781391,-0.01416557799956521
2.1362830044410597,22.51125562781391,-0.0021489091009631494
2.1676989309769574,22.51125562781391,0.01107791777130477
2.199114857512856,22.51125562781391,0.025103192162396367
2.230530784048754,22.51125562781391,0.039431718257432004
2.2619467105846516,22.51125562781391,0.053536054160591394
2.2933626371205493,22.51125562781391,0.0669134263300588
2.324778563656447,22.51125562781391,0.0791381705806819
2.3561944901923457,22.51125562781391,0.0899005928792254
2.3876104167282435,22.51125562781391,0.09902631421510127
2.4190263432641412,22.51125562781391,0.10647449081735832
2.450442269800039,22.51125562781391,0.11231753063871995
2.4818581963359367,22.51125562781391,0.1167079687551074
2.5132741228718354,22.51125562781391,0.11983943419875397
2.544690049407733,22.51125562781391,0.12190818807619977
2.576105975943631,22.51125562781391,0.12308010007427479
2.6075219024795286,22.51125562781391,0.12346595030106018
2.6389378290154264,22.51125562781391,0.1231062956852145
2.670353755551325,22.51125562781391,0.12196619390184364
2.701769682087223,22.51125562781391,0.11993978683949867
2.7331856086231205,22.51125562781391,0.11686473145972863
2.7646015351590183,22.51125562781391,0.11254621587834658
2.796017461694916,22.51125562781391,0.10678941519385994
2.8274333882308147,22.51125562781391,0.09943764760191626
2.8588493147667124,22.51125562781391,0.0904115225762846
2.89026524130261,22.51125562781391,0.07974270828521343
2.921681167838508,22.51125562781391,0.06759537905898953
2.9530970943744057,22.51125562781391,0.054269527250868255
2.9845130209103043,22.51125562781391,0.040183234013575035
3.015928947446202,22.51125562781391,0.025835157893477713
3.0473448739821,22.51125562781391,0.011752860124251424
3.0787608005179976,22.51125562781391,-0.0015641131963468776
3.1101767270538954,22.51125562781391,-0.013696239826344372
3.141592653589793,22.51125562781391,-0.02434219950716934
-3.141592653589793,30.015007503751878,-0.03450427997317353
-3.1101767270538954,30.015007503751878,-0.041594480114062395
-3.078760800517997,30.015007503751878,-0.04711557169370657
-3.0473448739820994,30.015007503751878,-0.05124915376384916
-3.015928947446201,30.015007503751878,-0.05422105389396783
-2.9845130209103035,30.015007503751878,-0.05626901679552616
-2.9530970943744057,30.015007503751878,-0.057617325746310455
-2.9216811678385075,30.015007503751878,-0.058460193634756095
-2.8902652413026098,30.015007503751878,-0.05895459511627006
-2.8588493147667116,30.015007503751878,-0.05922019479892477
-2.827433388230814,30.015007503751878,-0.059343258087106165
-2.796017461694916,30.015007503751878,-0.059382815906543374
-2.764601535159018,30.015007503751878,-0.059377313747851886
-2.73318560862312,30.015007503751878,-0.05935061438246141
-2.701769682087222,30.015007503751878,-0.059316804333795665
-2.670353755551324,30.015007503751878,-0.059283671460162835
-2.6389378290154264,30.015007503751878,-0.05925495146753918
-2.607521902479528,30.015007503751878,-0.059231512642244896
-2.5761059759436304,30.015007503751878,-0.059211609512941916
-2.5446900494077322,30.015007503751878,-0.05919023840892985
-2.5132741228718345,30.015007503751878,-0.059157517536169456
-2.4818581963359367,30.015007503751878,-0.05909593618557668
-2.4504422698000385,30.015007503751878,-0.058976320224360695
-2.419026343264141,30.015007503751878,-0.058752495173464786
-2.3876104167282426,30.015007503751878,-0.05835493636886188
-2.356194490192345,30.015007503751878,-0.057684186938588775
-2.324778563656447,30.015007503751878,-0.05660476196076037
-2.293362637120549,30.015007503751878,-0.05494273725416773
-2.2619467105846507,30.015007503751878,-0.052489690424905
-2.230530784048753,30.015007503751878,-0.04901385542614582
-2.199114857512855,30.015007503751878,-0.044280130693915426
-2.1676989309769574,30.015007503751878,-0.03807918728929138
-2.1362830044410592,30.015007503751878,-0.030261379811331614
-2.104867077905161,30.015007503751878,-0.020770453903175792
-2.0734511513692633,30.015007503751878,-0.009671731284584257
-2.0420352248333655,30.015007503751878,0.002832964077430987
-2.0106192982974678,30.015007503751878,0.016408949492090336
-1.9792033717615696,30.015007503751878,0.030612839061170828
-1.9477874452256716,30.015007503751878,0.04493480168920726
-1.9163715186897736,30.015007503751878,0.0588523321355959
-1.8849555921538759,30.015007503751878,0.07188614923180767
-1.853539665617978,30.015007503751878,0.08364826512433224
-1.82212373908208,30.015007503751878,0.09387408992246626
-1.790707812546182,30.015007503751878,0.10243407481901229
-1.759291886010284,30.015007503751878,0.1093247611562197
-1.727875959474386,30.015007503751878,0.11464298158888359
-1.6964600329384882,30.015007503751878,0.1185494380929088
-1.6650441064025903,30.015007503751878,0.12122860962449629
-1.6336281798666923,30.015007503751878,0.12285116184254596
-1.6022122533307943,30.015007503751878,0.12354338448450784
-1.5707963267948963,30.015007503751878,0.1233663994414948
-1.5393804002589986,30.015007503751878,0.12230648887845791
-1.5079644737231006,30.015007503751878,0.1202770383846839
-1.4765485471872026,30.015007503751878,0.11713205994397494
-1.4451326206513047,30.015007503751878,0.11269063780940766
-1.4137166941154067,30.015007503751878,0.10677055923097534
-1.3823007675795087,30.015007503751878,0.0992277618387137
-1.350884841043611,30.015007503751878,0.0899963559239712
-1.319468914507713,30.015007503751878,0.07912250699672212
-1.288052987971815,30.015007503751878,0.0667851470184605
-1.256637061435917,30.015007503751878,0.053297864384684666
-1.225221134900019,30.015007503751878,0.03908944241799523
-1.1938052083641213,30.015007503751878,0.024664786178147362
-1.1623892818282233,30.015007503751878,0.010552306165257212
-1.1309733552923253,30.015007503751878,-0.002753033711193509
-1.0995574287564276,30.015007503751878,-0.014840809858537616
-1.0681415022205294,30.015007503751878,-0.0254216624348012
-1.0367255756846316,30.015007503751878,-0.03434403678541447
-1.0053096491487334,30.015007503751878,-0.041590399717372946
-0.9738937226128357,30.015007503751878,-0.04725700081754478
-0.9424777960769379,30.015007503751878,-0.05152234701091282
-0.9110618695410397,30.015007503751878,-0.05461120376767347
-0.879645943005142,30.015007503751878,-0.056761730113033156
-0.8482300164692438,30.015007503751878,-0.05819984364839462
-0.816814089933346,30.015007503751878,-0.05912184116326065
-0.7853981633974483,30.015007503751878,-0.059686566426502816
-0.7539822368615501,30.015007503751878,-0.06001534030048775
-0.7225663103256523,30.015007503751878,-0.060195740444551546
-0.6911503837897541,30.015007503751878,-0.06028772987399632
-0.6597344572538564,30.015007503751878,-0.06033032983506203
-0.6283185307179586,30.015007503751878,-0.0603476661711133
-0.5969026041820604,30.015007503751878,-0.06035380278539643
-0.5654866776461627,30.015007503751878,-0.0603561953568861
-0.5340707511102645,30.015007503751878,-0.06035782665388963
-0.5026548245743667,30.015007503751878,-0.06035814963199044
-0.4712388980384685,30.015007503751878,-0.06035291919026933
-0.43982297150257077,30.015007503751878,-0.060332897715722165
-0.408407044966673,30.015007503751878,-0.06028133298056565
-0.3769911184307748,30.015007503751878,-0.060170089270039744
-0.34557519189487707,30.015007503751878,-0.059954422503069794
-0.31415926535897887,30.015007503751878,-0.059566675270414315
-0.2827433388230811,30.015007503751878,-0.058909642507568326
-0.25132741228718336,30.015007503751878,-0.05785097311668999
-0.21991148575128516,30.015007503751878,-0.056220544759245955
-0.1884955592153874,30.015007503751878,-0.053812487925030246
-0.1570796326794892,30.015007503751878,-0.05039557861516465
-0.12566370614359146,30.015007503751878,-0.04573333641781917
-0.0942477796076937,30.015007503751878,-0.03961203163091346
-0.06283185307179551,30.015007503751878,-0.03187483663790278
-0.031415926535897754,30.015007503751878,-0.022457228854469352
4.440892098500626e-16,30.015007503751878,-0.011415747420679356
0.0314159265358982,30.015007503751878,0.0010564933173799
0.06283185307179595,30.015007503751878,0.014632095556766622
0.09424777960769415,30.015007503751878,0.02887230328432471
0.1256637061435919,30.015007503751878,0.0432684328356767
0.1570796326794901,30.015007503751878,0.057295418739548507
0.18849555921538785,30.015007503751878,0.07046814723690756
0.2199114857512856,30.015007503751878,0.08239052204926933
0.2513274122871838,30.015007503751878,0.09278890232330791
0.28274333882308156,30.015007503751878,0.10152513494842268
0.31415926535897976,30.015007503751878,0.10858879102705499
0.3455751918948775,30.015007503751878,0.11407218059364992
0.3769911184307757,30.015007503751878,0.11813430980515535
0.40840704496667346,30.015007503751878,0.12096076966174055
0.4398229715025712,30.015007503751878,0.12272581772363608
0.4712388980384694,30.015007503751878,0.12356126829117046
0.5026548245743672,30.015007503751878,0.12353498726332632
0.5340707511102654,30.015007503751878,0.1226403498732558
0.5654866776461631,30.015007503751878,0.12079714630009826
0.5969026041820609,30.015007503751878,0.11786391914674194
0.6283185307179591,30.015007503751878,0.11366117335884308
0.6597344572538568,30.015007503751878,0.10800392078159662
0.691150383789755,30.015007503751878,0.10074047354887485
0.7225663103256528,30.015007503751878,0.09179253809771534
0.7539822368615505,30.015007503751878,0.08119009466303075
0.7853981633974487,30.015007503751878,0.06909403251833802
0.8168140899333465,30.015007503751878,0.055800637847653024
0.8482300164692447,30.015007503751878,0.04172491889578738
0.8796459430051424,30.015007503751878,0.027363901604654014
0.9110618695410402,30.015007503751878,0.013245404989657482
0.9424777960769379,30.015007503751878,-0.00012883820816230333
0.9738937226128366,30.015007503751878,-0.0123355369795077
1.0053096491487343,30.015007503751878,-0.023068644833044414
1.036725575684632,30.015007503751878,-0.03215884891077328
1.0681415022205298,30.015007503751878,-0.03957238763703426
1.0995574287564276,30.015007503751878,-0.04539211652824742
1.1309733552923262,30.015007503751878,-0.049786941779560466
1.162389281828224,30.015007503751878,-0.052977170332094245
1.1938052083641217,30.015007503751878,-0.055201064521239594
1.2252211349000195,30.015007503751878,-0.05668750442577719
1.2566370614359172,30.015007503751878,-0.0576381291180041
1.2880529879718159,30.015007503751878,-0.05821805620814479
1.3194689145077136,30.015007503751878,-0.058553781284488224
1.3508848410436114,30.015007503751878,-0.05873686003857461
1.3823007675795091,30.015007503751878,-0.05883036228864678
1.413716694115407,30.015007503751878,-0.05887558093989746
1.4451326206513055,30.015007503751878,-0.05889823794204267
1.4765485471872033,30.015007503751878,-0.05891354578373987
1.507964473723101,30.015007503751878,-0.05892993763307255
1.5393804002589988,30.015007503751878,-0.0589515447996391
1.5707963267948966,30.015007503751878,-0.0589795985840922
1.6022122533307952,30.015007503751878,-0.059012912102951065
1.633628179866693,30.015007503751878,-0.05904750707297705
1.6650441064025907,30.015007503751878,-0.059075336308015175
1.6964600329384885,30.015007503751878,-0.059081956861465834
1.7278759594743862,30.015007503751878,-0.05904297587267048
1.7592918860102849,30.015007503751878,-0.058919171037129486
1.7907078125461826,30.015007503751878,-0.058650428337902294
1.8221237390820804,30.015007503751878,-0.05814906762386864
1.8535396656179781,30.015007503751878,-0.05729371565712081
1.8849555921538759,30.015007503751878,-0.055925526953516824
1.9163715186897745,30.015007503751878,-0.053848239291244784
1.9477874452256723,30.015007503751878,-0.05083595092297253
1.97920337176157,30.015007503751878,-0.04665043823696721
2.0106192982974678,30.015007503751878,-0.0410667302543205
2.0420352248333664,30.015007503751878,-0.03390590599837548
2.073451151369264,30.015007503751878,-0.025071033752821655
2.104867077905162,30.015007503751878,-0.014578670361340897
2.1362830044410597,30.015007503751878,-0.0025791394277832015
2.1676989309769574,30.015007503751878,0.01063958595157749
2.199114857512856,30.015007503751878,0.024668477114688687
2.230530784048754,30.015007503751878,0.03901380874417349
2.2619467105846516,30.015007503751878,0.05314811630011942
2.2933626371205493,30.015007503751878,0.06656708981210947
2.324778563656447,30.015007503751878,0.07884225424376867
2.3561944901923457,30.015007503751878,0.08966026027093162
2.3876104167282435,30.015007503751878,0.09884273213333335
2.4190263432641412,30.015007503751878,0.10634493204489381
2.450442269800039,30.015007503751878,0.11223575293763735
2.4818581963359367,30.015007503751878,0.11666464384157028
2.5132741228718354,30.015007503751878,0.119822407034413
2.544690049407733,30.015007503751878,0.12190241684725914
2.576105975943631,30.015007503751878,0.12306724755022182
2.6075219024795286,30.015007503751878,0.12342374629860181
2.6389378290154264,30.015007503751878,0.12300794016825783
2.670353755551325,30.015007503751878,0.12178018632551614
2.701769682087223,30.015007503751878,0.1196306109511483
2.7331856086231205,30.015007503751878,0.11639475825094779
2.7646015351590183,30.015007503751878,0.11187898908224406
2.796017461694916,30.015007503751878,0.10589416371989643
2.8274333882308147,30.015007503751878,0.09829448319035791
2.8588493147667124,30.015007503751878,0.08901642798457478
2.89026524130261,30.015007503751878,0.07811122242192454
2.921681167838508,30.015007503751878,0.06576394357861938
2.9530970943744057,30.015007503751878,0.052293813682857626
2.9845130209103043,30.015007503751878,0.03813336786499803
3.015928947446202,30.015007503751878,0.02378845154569816
3.0473448739821,30.015007503751878,0.009785264154499148
3.0787608005179976,30.015007503751878,-0.0033863112439645898
3.1101767270538954,30.015007503751878,-0.01532299933602221
3.141592653589793,30.015007503751878,-0.025743542746995002
-3.141592653589793,37.51875937968985,-0.03518946143385781
-3.1101767270538954,37.51875937968985,-0.042123324565287674
-3.078760800517997,37.51875937968985,-0.04750607747659416
-3.0473448739820994,37.51875937968985,-0.0515243722161806
-3.015928947446201,37.51875937968985,-0.05440572239099255
-2.9845130209103035,37.51875937968985,-0.05638682287844161
-2.9530970943744057,37.51875937968985,-0.05768923494299704
-2.9216811678385075,37.51875937968985,-0.05850352761148601
-2.8902652413026098,37.51875937968985,-0.05898271002844042
-2.8588493147667116,37.51875937968985,-0.05924282968065075
-2.827433388230814,37.51875937968985,-0.05936715292013683
-2.796017461694916,37.51875937968985,-0.05941240515004875
-2.764601535159018,37.51875937968985,-0.05941536675470204
-2.73318560862312,37.51875937968985,-0.059398756382469026
-2.701769682087222,37.51875937968985,-0.05937589787325135
-2.670353755551324,37.51875937968985,-0.05935406459991802
-2.6389378290154264,37.51875937968985,-0.05933660778329162
-2.607521902479528,37.51875937968985,-0.05932403393720845
-2.5761059759436304,37.51875937968985,-0.0593141504827865
-2.5446900494077322,37.51875937968985,-0.059301298461984994
-2.5132741228718345,37.51875937968985,-0.05927458393659096
-2.4818581963359367,37.51875937968985,-0.0592149509083111
-2.4504422698000385,37.51875937968985,-0.05909095761724426
-2.419026343264141,37.51875937968985,-0.05885327557230182
-2.3876104167282426,37.51875937968985,-0.05842826551359535
-2.356194490192345,37.51875937968985,-0.0577114980553371
-2.324778563656447,37.51875937968985,-0.0565621942552815
-2.293362637120549,37.51875937968985,-0.05480135913897209
-2.2619467105846507,37.51875937968985,-0.052216586480411754
-2.230530784048753,37.51875937968985,-0.048574630866340014
-2.199114857512855,37.51875937968985,-0.04364265652953526
-2.1676989309769574,37.51875937968985,-0.0372182372597491
-2.1362830044410592,37.51875937968985,-0.02916374156320361
-2.104867077905161,37.51875937968985,-0.0194394977166669
-2.0734511513692633,37.51875937968985,-0.008130205072120518
-2.0420352248333655,37.51875937968985,0.004542651194780205
-2.0106192982974678,37.51875937968985,0.018227393905451528
-1.9792033717615696,37.51875937968985,0.03246909443881243
-1.9477874452256716,37.51875937968985,0.046753821331445664
-1.9163715186897736,37.51875937968985,0.06056313262986573
-1.8849555921538759,37.51875937968985,0.0734292485189512
-1.853539665617978,37.51875937968985,0.08498112215332258
-1.82212373908208,37.51875937968985,0.09497374461136097
-1.790707812546182,37.51875937968985,0.10329681353912742
-1.759291886010284,37.51875937968985,0.10996323560127001
-1.727875959474386,37.51875937968985,0.11508163433758534
-1.6964600329384882,37.51875937968985,0.11881925532803544
-1.6650441064025903,37.51875937968985,0.12136213698338051
-1.6336281798666923,37.51875937968985,0.12287846018096243
-1.6022122533307943,37.51875937968985,0.12348927698648277
-1.5707963267948963,37.51875937968985,0.12324906835591336
-1.5393804002589986,37.51875937968985,0.1221372783055027
-1.5079644737231006,37.51875937968985,0.12006122026697612
-1.4765485471872026,37.51875937968985,0.11687029768609977
-1.4451326206513047,37.51875937968985,0.11238089374073745
-1.4137166941154067,37.51875937968985,0.10641020265689542
-1.3823007675795087,37.51875937968985,0.09881562886930968
-1.350884841043611,37.51875937968985,0.08953449985166455
-1.319468914507713,37.51875937968985,0.07861738389325351
-1.288052987971815,37.51875937968985,0.06624803158978693
-1.256637061435917,37.51875937968985,0.05274439775814353
-1.225221134900019,37.51875937968985,0.03853836471794677
-1.1938052083641213,37.51875937968985,0.02413606832945001
-1.1623892818282233,37.51875937968985,0.010065022058907002
-1.1309733552923253,37.51875937968985,-0.003182701198715158
-1.0995574287564276,37.51875937968985,-0.015201075532889262
-1.0681415022205294,37.51875937968985,-0.025705926294096626
-1.0367255756846316,37.51875937968985,-0.034550887837832736
-1.0053096491487334,37.51875937968985,-0.0417229367946068
-0.9738937226128357,37.51875937968985,-0.047321683722938025
-0.9424777960769379,37.51875937968985,-0.05152766537862956
-0.9110618695410397,37.51875937968985,-0.05456641595988763
-0.879645943005142,37.51875937968985,-0.05667583858094501
-0.8482300164692438,37.51875937968985,-0.05808090424594012
-0.816814089933346,37.51875937968985,-0.05897661239189263
-0.7853981633974483,37.51875937968985,-0.0595204335928986
-0.7539822368615501,37.51875937968985,-0.05983242911972739
-0.7225663103256523,37.51875937968985,-0.05999913862089972
-0.6911503837897541,37.51875937968985,-0.06007974086453372
-0.6597344572538564,37.51875937968985,-0.0601127124634025
-0.6283185307179586,37.51875937968985,-0.060121838964392264
-0.5969026041820604,37.51875937968985,-0.06012101289188898
-0.5654866776461627,37.51875937968985,-0.060117667914119106
-0.5340707511102645,37.51875937968985,-0.06011492290945909
-0.5026548245743667,37.51875937968985,-0.06011257279220825
-0.4712388980384685,37.51875937968985,-0.060107016480551015
-0.43982297150257077,37.51875937968985,-0.06009011349359618
-0.408407044966673,37.51875937968985,-0.06004686558609436
-0.3769911184307748,37.51875937968985,-0.05995178515032961
-0.34557519189487707,37.51875937968985,-0.0597638953721166
-0.31415926535897887,37.51875937968985,-0.05942055902799317
-0.2827433388230811,37.51875937968985,-0.05883077676076532
-0.25132741228718336,37.51875937968985,-0.05786919713501544
-0.21991148575128516,37.51875937968985,-0.05637259612182806
-0.1884955592153874,37.51875937968985,-0.05414070835254104
-0.1570796326794892,37.51875937968985,-0.050945084754235
-0.12566370614359146,37.51875937968985,-0.046547406704735006
-0.0942477796076937,37.51875937968985,-0.0407260806740455
-0.06283185307179551,37.51875937968985,-0.03330981608387292
-0.031415926535897754,37.51875937968985,-0.024213466479116624
4.440892098500626e-16,37.51875937968985,-0.013468595199086518
0.0314159265358982,37.51875937968985,-0.0012421843160233714
0.06283185307179595,37.51875937968985,0.012161808703361027
0.09424777960769415,37.51875937968985,0.026321564602675287
0.1256637061435919,37.51875937968985,0.040735914730496585
0.1570796326794901,37.51875937968985,0.054876562535967004
0.18849555921538785,37.51875937968985,0.06824501981862977
0.2199114857512856,37.51875937968985,0.08042406603283402
0.2513274122871838,37.51875937968985,0.09111480916262732
0.28274333882308156,37.51875937968985,0.10015375816912782
0.31415926535897976,37.51875937968985,0.10750869273345016
0.3455751918948775,37.51875937968985,0.11325628607120442
0.3769911184307757,37.51875937968985,0.11754735771664244
0.40840704496667346,37.51875937968985,0.12056679226924584
0.4398229715025712,37.51875937968985,0.12249466663424662
0.4712388980384694,37.51875937968985,0.12347356653560713
0.5026548245743672,37.51875937968985,0.12358520212349786
0.5340707511102654,37.51875937968985,0.12283786956716003
0.5654866776461631,37.51875937968985,0.1211653151372762
0.5969026041820609,37.51875937968985,0.11843701340572385
0.6283185307179591,37.51875937968985,0.11447938231348387
0.6597344572538568,37.51875937968985,0.10910660738890263
0.691150383789755,37.51875937968985,0.1021583341018049
0.7225663103256528,37.51875937968985,0.09353968305683433
0.7539822368615505,37.51875937968985,0.08325739122228673
0.7853981633974487,37.51875937968985,0.07144512378274905
0.8168140899333465,37.51875937968985,0.058371773636028225
0.8482300164692447,37.51875937968985,0.044429095533219214
0.8796459430051424,37.51875937968985,0.030098937824476882
0.9110618695410402,37.51875937968985,0.015904704368600562
0.9424777960769379,37.51875937968985,0.002355283820099752
0.9738937226128366,37.51875937968985,-0.010108561896131192
1.0053096491487343,37.51875937968985,-0.02115600664866915
1.036725575684632,37.51875937968985,-0.030589686075879915
1.0681415022205298,37.51875937968985,-0.038348673999370426
1.0995574287564276,37.51875937968985,-0.04449298847195433
1.1309733552923262,37.51875937968985,-0.04917529678685463
1.162389281828224,37.51875937968985,-0.052606861592862555
1.1938052083641217,37.51875937968985,-0.05502339516212237
1.2252211349000195,37.51875937968985,-0.05665636624536446
1.2566370614359172,37.51875937968985,-0.057713313748452455
1.2880529879718159,37.51875937968985,-0.0583667028914897
1.3194689145077136,37.51875937968985,-0.05875053117112761
1.3508848410436114,37.51875937968985,-0.05896318410258667
1.3823007675795091,37.51875937968985,-0.0590733109794494
1.413716694115407,37.51875937968985,-0.05912642938924749
1.4451326206513055,37.51875937968985,-0.05915125798458108
1.4765485471872033,37.51875937968985,-0.05916501579654796
1.507964473723101,37.51875937968985,-0.059177413034817106
1.5393804002589988,37.51875937968985,-0.059193360342893304
1.5707963267948966,37.51875937968985,-0.05921455214834201
1.6022122533307952,37.51875937968985,-0.05924007831496099
1.633628179866693,37.51875937968985,-0.059266137992267126
1.6650441064025907,37.51875937968985,-0.05928481849162052
1.6964600329384885,37.51875937968985,-0.05928180516180241
1.7278759594743862,37.51875937968985,-0.05923285237551988
1.7592918860102849,37.51875937968985,-0.059098922024864026
1.7907078125461826,37.51875937968985,-0.05882013317491771
1.8221237390820804,37.51875937968985,-0.05830909152656948
1.8535396656179781,37.51875937968985,-0.057444754387168895
1.8849555921538759,37.51875937968985,-0.05606860684174237
1.9163715186897745,37.51875937968985,-0.05398468019860482
1.9477874452256723,37.51875937968985,-0.05096730195377532
1.97920337176157,37.51875937968985,-0.04677833672764424
2.0106192982974678,37.51875937968985,-0.04119268046942545
2.0420352248333664,37.51875937968985,-0.034031038318543275
2.073451151369264,37.51875937968985,-0.0251958286455914
2.104867077905162,37.51875937968985,-0.014702704946753683
2.1362830044410597,37.51875937968985,-0.0027009689280265716
2.1676989309769574,37.51875937968985,0.010522399242140745
2.199114857512856,37.51875937968985,0.02455917158567691
2.230530784048754,37.51875937968985,0.03891608625419031
2.2619467105846516,37.51875937968985,0.05306571019702246
2.2933626371205493,37.51875937968985,0.06650330817522566
2.324778563656447,37.51875937968985,0.07879956905723831
2.3561944901923457,37.51875937968985,0.0896399935653174
2.3876104167282435,37.51875937968985,0.09884485499243122
2.4190263432641412,37.51875937968985,0.10636795157533117
2.450442269800039,37.51875937968985,0.11227662780719813
2.4818581963359367,37.51875937968985,0.11671865197364628
2.5132741228718354,37.51875937968985,0.11988289754273135
2.544690049407733,37.51875937968985,0.12196041573055993
2.576105975943631,37.51875937968985,0.12311095075044069
2.6075219024795286,37.51875937968985,0.12343801527559366
2.6389378290154264,37.51875937968985,0.12297399702071106
2.670353755551325,37.51875937968985,0.12167576289313724
2.701769682087223,37.51875937968985,0.11943081033414811
2.7331856086231205,37.51875937968985,0.11607381271291116
2.7646015351590183,37.51875937968985,0.1114129357563982
2.796017461694916,37.51875937968985,0.10526422610995695
2.8274333882308147,37.51875937968985,0.09749069120527336
2.8588493147667124,37.51875937968985,0.08804080632068857
2.89026524130261,37.51875937968985,0.07697980548668217
2.921681167838508,37.51875937968985,0.06450698969185092
2.9530970943744057,37.51875937968985,0.05095389582883406
2.9845130209103043,37.51875937968985,0.03676145350090377
3.015928947446202,37.51875937968985,0.022438538637552657
3.0473448739821,37.51875937968985,0.008508485003580684
3.0787608005179976,37.51875937968985,-0.0045470764541909224
3.1101767270538954,37.51875937968985,-0.016337081192058588
3.141592653589793,37.51875937968985,-0.02659443515114418
-3.141592653589793,45.02251125562782,-0.035601618927364284
-3.1101767270538954,45.02251125562782,-0.04243800251264525
-3.078760800517997,45.02251125562782,-0.04773449952436131
-3.0473448739820994,45.02251125562782,-0.051680864223311834
-3.015928947446201,45.02251125562782,-0.05450564647350027
-2.9845130209103035,45.02251125562782,-0.05644487907770893
-2.9530970943744057,45.02251125562782,-0.05771840013710816
-2.9216811678385075,45.02251125562782,-0.05851448880943182
-2.8902652413026098,45.02251125562782,-0.058983694303065125
-2.8588493147667116,45.02251125562782,-0.05923982165174204
-2.827433388230814,45.02251125562782,-0.05936427908090256
-2.796017461694916,45.02251125562782,-0.05941236459991124
-2.764601535159018,45.02251125562782,-0.05941982863316937
-2.73318560862312,45.02251125562782,-0.05940868285284687
-2.701769682087222,45.02251125562782,-0.059391780028775654
-2.670353755551324,45.02251125562782,-0.05937607481996558
-2.6389378290154264,45.02251125562782,-0.05936467714897967
-2.607521902479528,45.02251125562782,-0.059357860281411365
-2.5761059759436304,45.02251125562782,-0.05935313482801404
-2.5446900494077322,45.02251125562782,-0.05934439829492178
-2.5132741228718345,45.02251125562782,-0.059320064536893834
-2.4818581963359367,45.02251125562782,-0.05926001505644794
-2.4504422698000385,45.02251125562782,-0.05913124445068086
-2.419026343264141,45.02251125562782,-0.05888224590912
-2.3876104167282426,45.02251125562782,-0.05843653592755722
-2.356194490192345,45.02251125562782,-0.057686246053131156
-2.324778563656447,45.02251125562782,-0.056486908650611074
-2.293362637120549,45.02251125562782,-0.054655995715743554
-2.2619467105846507,45.02251125562782,-0.05197835022301054
-2.230530784048753,45.02251125562782,-0.04821971444256868
-2.199114857512855,45.02251125562782,-0.043148861907029414
-2.1676989309769574,45.02251125562782,-0.03656818903367211
-2.1362830044410592,45.02251125562782,-0.028348404580809915
-2.104867077905161,45.02251125562782,-0.01846134330351459
-2.0734511513692633,45.02251125562782,-0.00700514687705034
-2.0420352248333655,45.02251125562782,0.00578506268986612
-2.0106192982974678,45.02251125562782,0.019545821826602857
-1.9792033717615696,45.02251125562782,0.03381419553635838
-1.9477874452256716,45.02251125562782,0.04807340381127576
-1.9163715186897736,45.02251125562782,0.06180781052208988
-1.8849555921538759,45.02251125562782,0.07455758752974635
-1.853539665617978,45.02251125562782,0.08596339151214578
-1.82212373908208,45.02251125562782,0.0957937147954698
-1.790707812546182,45.02251125562782,0.1039514724528798
-1.759291886010284,45.02251125562782,0.11046071257706915
-1.727875959474386,45.02251125562782,0.11543791707374614
-1.6964600329384882,45.02251125562782,0.119054404830849
-1.6650441064025903,45.02251125562782,0.12149665567670156
-1.6336281798666923,45.02251125562782,0.12293030238624263
-1.6022122533307943,45.02251125562782,0.1234717828897643
-1.5707963267948963,45.02251125562782,0.12316991670291484
-1.5393804002589986,45.02251125562782,0.12199842396896925
-1.5079644737231006,45.02251125562782,0.11985971059085618
-1.4765485471872026,45.02251125562782,0.11659982155535244
-1.4451326206513047,45.02251125562782,0.11203387869879591
-1.4137166941154067,45.02251125562782,0.10598021914692426
-1.3823007675795087,45.02251125562782,0.09829979094378576
-1.350884841043611,45.02251125562782,0.08893549524867629
-1.319468914507713,45.02251125562782,0.07794476093147631
-1.288052987971815,45.02251125562782,0.06551844629368112
-1.256637061435917,45.02251125562782,0.05198068790569394
-1.225221134900019,45.02251125562782,0.037767541166532304
-1.1938052083641213,45.02251125562782,0.023386543276431113
-1.1623892818282233,45.02251125562782,0.00936356379109448
-1.1309733552923253,45.02251125562782,-0.0038137389672072064
-1.0995574287564276,45.02251125562782,-0.015745773640961996
-1.0681415022205294,45.02251125562782,-0.026155774764608
-1.0367255756846316,45.02251125562782,-0.034904657552728945
-1.0053096491487334,45.02251125562782,-0.041985616356774294
-0.9738937226128357,45.02251125562782,-0.047502800364875405
-0.9424777960769379,45.02251125562782,-0.05163938754494096
-0.9110618695410397,45.02251125562782,-0.054621784639922684
-0.879645943005142,45.02251125562782,-0.05668735702604759
-0.8482300164692438,45.02251125562782,-0.05805960554624259
-0.816814089933346,45.02251125562782,-0.058931602586571395
-0.7853981633974483,45.02251125562782,-0.05945881580658383
-0.7539822368615501,45.02251125562782,-0.059759485162042304
-0.7225663103256523,45.02251125562782,-0.05991865128616604
-0.6911503837897541,45.02251125562782,-0.059994353482074
-0.6597344572538564,45.02251125562782,-0.06002426098945924
-0.6283185307179586,45.02251125562782,-0.06003162492111326
-0.5969026041820604,45.02251125562782,-0.06003001085695753
-0.5654866776461627,45.02251125562782,-0.06002667766754711
-0.5340707511102645,45.02251125562782,-0.060024685392960575
-0.5026548245743667,45.02251125562782,-0.06002387351819646
-0.4712388980384685,45.02251125562782,-0.060020802355482045
-0.43982297150257077,45.02251125562782,-0.06000765024136196
-0.408407044966673,45.02251125562782,-0.05996996225456557
-0.3769911184307748,45.02251125562782,-0.059883106862096996
-0.34557519189487707,45.02251125562782,-0.05970737156185787
-0.31415926535897887,45.02251125562782,-0.05938186806269963
-0.2827433388230811,45.02251125562782,-0.058817847708788284
-0.25132741228718336,45.02251125562782,-0.05789261948384792
-0.21991148575128516,45.02251125562782,-0.056445730295147344
-0.1884955592153874,45.02251125562782,-0.054279407416427124
-0.1570796326794892,45.02251125562782,-0.05116686319329871
-0.12566370614359146,45.02251125562782,-0.046869868734073505
-0.0942477796076937,45.02251125562782,-0.04116470242801069
-0.06283185307179551,45.02251125562782,-0.033875363627451555
-0.031415926535897754,45.02251125562782,-0.024909374341108306
4.440892098500626e-16,45.02251125562782,-0.014288853563556374
0.0314159265358982,45.02251125562782,-0.0021703746749497034
0.06283185307179595,45.02251125562782,0.011151989386767218
0.09424777960769415,45.02251125562782,0.02526418767756362
0.1256637061435919,45.02251125562782,0.03966936255938673
0.1570796326794901,45.02251125562782,0.05383930445667664
0.18849555921538785,45.02251125562782,0.06727139031842856
0.2199114857512856,45.02251125562782,0.0795408193720472
0.2513274122871838,45.02251125562782,0.0903390402596286
0.28274333882308156,45.02251125562782,0.099492465147801
0.31415926535897976,45.02251125562782,0.10695990865222511
0.3455751918948775,45.02251125562782,0.1128114229807188
0.3769911184307757,45.02251125562782,0.11719424903486683
0.40840704496667346,45.02251125562782,0.12029290219895682
0.4398229715025712,45.02251125562782,0.1222900233378502
0.4712388980384694,45.02251125562782,0.12333310825038366
0.5026548245743672,45.02251125562782,0.12351034367562931
0.5340707511102654,45.02251125562782,0.12283716784849366
0.5654866776461631,45.02251125562782,0.12125413930192334
0.5969026041820609,45.02251125562782,0.11863614303859212
0.6283185307179591,45.02251125562782,0.11481251150423276
0.6597344572538568,45.02251125562782,0.10959685968565873
0.691150383789755,45.02251125562782,0.10282409469952343
0.7225663103256528,45.02251125562782,0.09439028923008758
0.7539822368615505,45.02251125562782,0.08428941332338051
0.7853981633974487,45.02251125562782,0.07264002972824433
0.8168140899333465,45.02251125562782,0.059695636443562426
0.8482300164692447,45.02251125562782,0.04583466874361
0.8796459430051424,45.02251125562782,0.03152995022034923
0.9110618695410402,45.02251125562782,0.01730173366822221
0.9424777960769379,45.02251125562782,0.0036621998133034477
0.9738937226128366,45.02251125562782,-0.008938728781667968
1.0053096491487343,45.02251125562782,-0.02015677269425298
1.036725575684632,45.02251125562782,-0.029779022394060252
1.0681415022205298,45.02251125562782,-0.037729242999582246
1.0995574287564276,45.02251125562782,-0.04405435973078753
1.1309733552923262,45.02251125562782,-0.0488975366004164
1.162389281828224,45.02251125562782,-0.05246453674600902
1.1938052083641217,45.02251125562782,-0.0549892486685157
1.2252211349000195,45.02251125562782,-0.0567042979704064
1.2566370614359172,45.02251125562782,-0.05782035470075807
1.2880529879718159,45.02251125562782,-0.05851392208013886
1.3194689145077136,45.02251125562782,-0.05892320651489201
1.3508848410436114,45.02251125562782,-0.059150492236594715
1.3823007675795091,45.02251125562782,-0.05926764894600422
1.413716694115407,45.02251125562782,-0.05932265636208718
1.4451326206513055,45.02251125562782,-0.05934599544400659
1.4765485471872033,45.02251125562782,-0.05935607588771667
1.507964473723101,45.02251125562782,-0.05936337307690156
1.5393804002589988,45.02251125562782,-0.05937327013519842
1.5707963267948966,45.02251125562782,-0.05938774696861805
1.6022122533307952,45.02251125562782,-0.059406068746892415
1.633628179866693,45.02251125562782,-0.05942455237072559
1.6650441064025907,45.02251125562782,-0.05943538058365781
1.6964600329384885,45.02251125562782,-0.059424336092770605
1.7278759594743862,45.02251125562782,-0.05936729042966637
1.7592918860102849,45.02251125562782,-0.059225356261684126
1.7907078125461826,45.02251125562782,-0.058938846714209646
1.8221237390820804,45.02251125562782,-0.058420608104596546
1.8535396656179781,45.02251125562782,-0.05754987802783631
1.8849555921538759,45.02251125562782,-0.056168397586982124
1.9163715186897745,45.02251125562782,-0.05408043249778449
1.9477874452256723,45.02251125562782,-0.05106051350381708
1.97920337176157,45.02251125562782,-0.04687057503638057
2.0106192982974678,45.02251125562782,-0.04128538900245217
2.0420352248333664,45.02251125562782,-0.034125337733636685
2.073451151369264,45.02251125562782,-0.02529226992059586
2.104867077905162,45.02251125562782,-0.014801026303954056
2.1362830044410597,45.02251125562782,-0.0027999849044335404
2.1676989309769574,45.02251125562782,0.010424779228200677
2.199114857512856,45.02251125562782,0.02446577995108452
2.230530784048754,45.02251125562782,0.03883020417834707
2.2619467105846516,45.02251125562782,0.052990688529283236
2.2933626371205493,45.02251125562782,0.06644216483664216
2.324778563656447,45.02251125562782,0.07875462784354571
2.3561944901923457,45.02251125562782,0.08961261387653342
2.3876104167282435,45.02251125562782,0.0988352729001542
2.4190263432641412,45.02251125562782,0.10637521807344691
2.450442269800039,45.02251125562782,0.11229860011466113
2.4818581963359367,45.02251125562782,0.11675197744647664
2.5132741228718354,45.02251125562782,0.11992293315013951
2.544690049407733,45.02251125562782,0.12200105107013413
2.576105975943631,45.02251125562782,0.1231443466066355
2.6075219024795286,45.02251125562782,0.123454325450112
2.6389378290154264,45.02251125562782,0.12296119648104914
2.670353755551325,45.02251125562782,0.12161974387960418
2.701769682087223,45.02251125562782,0.11931591171126031
2.7331856086231205,45.02251125562782,0.11588390127112877
2.7646015351590183,45.02251125562782,0.11113305599556246
2.796017461694916,45.02251125562782,0.10488268859415491
2.8274333882308147,45.02251125562782,0.09700130985217463
2.8588493147667124,45.02251125562782,0.08744486830510247
2.89026524130261,45.02251125562782,0.07628731287703851
2.921681167838508,45.02251125562782,0.06373678339454175
2.9530970943744057,45.02251125562782,0.05013246198831905
2.9845130209103043,45.02251125562782,0.03592048308381623
3.015928947446202,45.02251125562782,0.02161159323646142
3.0473448739821,45.02251125562782,0.007727335355379937
3.0787608005179976,45.02251125562782,-0.0052557924269977276
3.1101767270538954,45.02251125562782,-0.016954311570255027
3.141592653589793,45.02251125562782,-0.027109920616835502
-3.141592653589793,52.526263131565784,-0.03592296580565912
-3.1101767270538954,52.526263131565784,-0.04268976831408036
-3.078760800517997,52.526263131565784,-0.04792463571839269
-3.0473448739820994,52.526263131565784,-0.05181956885849923
-3.015928947446201,52.526263131565784,-0.05460386328164569
-2.9845130209103035,52.526263131565784,-0.056513081757077664
-2.9530970943744057,52.526263131565784,-0.057765808575634736
-2.9216811678385075,52.526263131565784,-0.058548664363939816
-2.8902652413026098,52.526263131565784,-0.05901044266237721
-2.8588493147667116,52.526263131565784,-0.059263347891489924
-2.827433388230814,52.526263131565784,-0.05938746218470352
-2.796017461694916,52.526263131565784,-0.059437065283972204
-2.764601535159018,52.526263131565784,-0.0594471733688627
-2.73318560862312,52.526263131565784,-0.05943929446904372
-2.701769682087222,52.526263131565784,-0.059425945542381765
-2.670353755551324,52.526263131565784,-0.05941385247167765
-2.6389378290154264,52.526263131565784,-0.05940594789164128
-2.607521902479528,52.526263131565784,-0.05940232626486452
-2.5761059759436304,52.526263131565784,-0.059400261146346216
-2.5446900494077322,52.526263131565784,-0.05939328688988748
-2.5132741228718345,52.526263131565784,-0.059369243502063844
-2.4818581963359367,52.526263131565784,-0.05930712617413955
-2.4504422698000385,52.526263131565784,-0.059172620815440856
-2.419026343264141,52.526263131565784,-0.05891239398328714
-2.3876104167282426,52.526263131565784,-0.0584475743152363
-2.356194490192345,52.526263131565784,-0.057667403914293355
-2.324778563656447,52.526263131565784,-0.05642428116403705
-2.293362637120549,52.526263131565784,-0.054532671628310866
-2.2619467105846507,52.526263131565784,-0.05177510140320335
-2.230530784048753,52.526263131565784,-0.04791646105235629
-2.199114857512855,52.526263131565784,-0.04272688191263723
-2.1676989309769574,52.526263131565784,-0.03601285632385597
-2.1362830044410592,52.526263131565784,-0.027652150608421158
-2.104867077905161,52.526263131565784,-0.01762629371218426
-2.0734511513692633,52.526263131565784,-0.006044755924873074
-2.0420352248333655,52.526263131565784,0.006845843897957814
-2.0106192982974678,52.526263131565784,0.020672099920088394
-1.9792033717615696,52.526263131565784,0.03496431594625205
-1.9477874452256716,52.526263131565784,0.04920329401106705
-1.9163715186897736,52.526263131565784,0.06287574277630414
-1.8849555921538759,52.526263131565784,0.07552851313838263
-1.853539665617978,52.526263131565784,0.08681209804258604
-1.82212373908208,52.526263131565784,0.09650633072807949
-1.790707812546182,52.526263131565784,0.10452520731302425
-1.759291886010284,52.526263131565784,0.11090207147965088
-1.727875959474386,52.526263131565784,0.11575987853329166
-1.6964600329384882,52.526263131565784,0.11927315414036034
-1.6650441064025903,52.526263131565784,0.12162842873760055
-1.6336281798666923,52.526263131565784,0.12298876221125928
-1.6022122533307943,52.526263131565784,0.12346618491477047
-1.5707963267948963,52.526263131565784,0.12310417200965776
-1.5393804002589986,52.526263131565784,0.12187106750724135
-1.5079644737231006,52.526263131565784,0.11966472043920005
-1.4765485471872026,52.526263131565784,0.11632819062919089
-1.4451326206513047,52.526263131565784,0.11167578431372767
-1.4137166941154067,52.526263131565784,0.10552755473913153
-1.3823007675795087,52.526263131565784,0.09774872853021664
-1.350884841043611,52.526263131565784,0.0882886702493259
-1.319468914507713,52.526263131565784,0.07721265617090463
-1.288052987971815,52.526263131565784,0.06471963308279989
-1.256637061435917,52.526263131565784,0.05114076466870782
-1.225221134900019,52.526263131565784,0.036916862715007326
-1.1938052083641213,52.526263131565784,0.022557094033041774
-1.1623892818282233,52.526263131565784,0.00858552211742494
-1.1309733552923253,52.526263131565784,-0.004515129735388289
-1.0995574287564276,52.526263131565784,-0.016352490885623037
-1.0681415022205294,52.526263131565784,-0.026658125493162446
-1.0367255756846316,52.526263131565784,-0.03530114362602689
-1.0053096491487334,52.526263131565784,-0.042281743801736
-0.9738937226128357,52.526263131565784,-0.04770919933941059
-0.9424777960769379,52.526263131565784,-0.05176967478250194
-0.9110618695410397,52.526263131565784,-0.054690559982407044
-0.879645943005142,52.526263131565784,-0.05670861023670541
-0.8482300164692438,52.526263131565784,-0.05804566132786306
-0.816814089933346,52.526263131565784,-0.058892596416805665
-0.7853981633974483,52.526263131565784,-0.05940260706571126
-0.7539822368615501,52.526263131565784,-0.059691867366916285
-0.7225663103256523,52.526263131565784,-0.059843715084524005
-0.6911503837897541,52.526263131565784,-0.05991489203987117
-0.6597344572538564,52.526263131565784,-0.05994214418070146
-0.6283185307179586,52.526263131565784,-0.05994810560537894
-0.5969026041820604,52.526263131565784,-0.059945954519403634
-0.5654866776461627,52.526263131565784,-0.059942724033572294
-0.5340707511102645,52.526263131565784,-0.05994135896030552
-0.5026548245743667,52.526263131565784,-0.059941662310208976
-0.4712388980384685,52.526263131565784,-0.05994022348476148
-0.43982297150257077,52.526263131565784,-0.05992931897336514
-0.408407044966673,52.526263131565784,-0.05989467877533323
-0.3769911184307748,52.526263131565784,-0.05981197130040825
-0.34557519189487707,52.526263131565784,-0.059641931629052014
-0.31415926535897887,52.526263131565784,-0.059324293480909195
-0.2827433388230811,52.526263131565784,-0.05877111076564688
-0.25132741228718336,52.526263131565784,-0.057860642854643346
-0.21991148575128516,52.526263131565784,-0.05643341029074312
-0.1884955592153874,52.526263131565784,-0.054292514359336685
-0.1570796326794892,52.526263131565784,-0.05121176151089129
-0.12566370614359146,52.526263131565784,-0.04695295502843067
-0.0942477796076937,52.526263131565784,-0.04129161053340054
-0.06283185307179551,52.526263131565784,-0.03405005367467255
-0.031415926535897754,52.526263131565784,-0.025133187188292352
4.440892098500626e-16,52.526263131565784,-0.014559729172907888
0.0314159265358982,52.526263131565784,-0.0024824998262719844
0.06283185307179595,52.526263131565784,0.010807998788890832
0.09424777960769415,52.526263131565784,0.024900531195775958
0.1256637061435919,52.526263131565784,0.039299815789452325
0.1570796326794901,52.526263131565784,0.053477701489044
0.18849555921538785,52.526263131565784,0.06693010494228563
0.2199114857512856,52.526263131565784,0.07922952490526611
0.2513274122871838,52.526263131565784,0.09006396266794894
0.28274333882308156,52.526263131565784,0.09925623191862598
0.31415926535897976,52.526263131565784,0.10676197126787922
0.3455751918948775,52.526263131565784,0.11264892851332133
0.3769911184307757,52.526263131565784,0.11706317902314817
0.40840704496667346,52.526263131565784,0.12018928873915069
0.4398229715025712,52.526263131565784,0.12221108031507372
0.4712388980384694,52.526263131565784,0.12327815773252343
0.5026548245743672,52.526263131565784,0.12348145291658844
0.5340707511102654,52.526263131565784,0.1228394305608048
0.5654866776461631,52.526263131565784,0.1212955394877918
0.5969026041820609,52.526263131565784,0.11872694624652753
0.6283185307179591,52.526263131565784,0.11496415677048005
0.6597344572538568,52.526263131565784,0.10982038958951998
0.691150383789755,52.526263131565784,0.1031282598268417
0.7225663103256528,52.526263131565784,0.09477957658845065
0.7539822368615505,52.526263131565784,0.0847623398311122
0.7853981633974487,52.526263131565784,0.07318807131304896
0.8168140899333465,52.526263131565784,0.060303101524483246
0.8482300164692447,52.526263131565784,0.04647966893337716
0.8796459430051424,52.526263131565784,0.03218640046881501
0.9110618695410402,52.526263131565784,0.017942084970905124
0.9424777960769379,52.526263131565784,0.004260435613024803
0.9738937226128366,52.526263131565784,-0.008404364081542014
1.0053096491487343,52.526263131565784,-0.019701778427712785
1.036725575684632,52.526263131565784,-0.029411669841226284
1.0681415022205298,52.526263131565784,-0.03745068620644689
1.0995574287564276,52.526263131565784,-0.04385966652802026
1.1309733552923262,52.526263131565784,-0.04877738718275726
1.162389281828224,52.526263131565784,-0.05240708755072838
1.1938052083641217,52.526263131565784,-0.05498181355830354
1.2252211349000195,52.526263131565784,-0.056734732189947484
1.2566370614359172,52.526263131565784,-0.05787797088090214
1.2880529879718159,52.526263131565784,-0.05858988328783779
1.3194689145077136,52.526263131565784,-0.059010607514696764
1.3508848410436114,52.526263131565784,-0.05924424472336184
1.3823007675795091,52.526263131565784,-0.059364166215259036
1.413716694115407,52.526263131565784,-0.059419500831250874
1.4451326206513055,52.526263131565784,-0.059441553330227825
1.4765485471872033,52.526263131565784,-0.059449291387704
1.507964473723101,52.526263131565784,-0.05945355027955449
1.5393804002589988,52.526263131565784,-0.05945993624949531
1.5707963267948966,52.526263131565784,-0.059470563914715044
1.6022122533307952,52.526263131565784,-0.059484779132885066
1.633628179866693,52.526263131565784,-0.05949894777374555
1.6650441064025907,52.526263131565784,-0.05950528295025792
1.6964600329384885,52.526263131565784,-0.059489585860562855
1.7278759594743862,52.526263131565784,-0.059427737210237974
1.7592918860102849,52.526263131565784,-0.059280849606134105
1.7907078125461826,52.526263131565784,-0.058989225806377485
1.8221237390820804,52.526263131565784,-0.058465690429385146
1.8535396656179781,52.526263131565784,-0.05758944829483884
1.8849555921538759,52.526263131565784,-0.05620215157349092
1.9163715186897745,52.526263131565784,-0.05410797227158212
1.9477874452256723,52.526263131565784,-0.0510814023368106
1.97920337176157,52.526263131565784,-0.04688436275324787
2.0106192982974678,52.526263131565784,-0.04129165290050346
2.0420352248333664,52.526263131565784,-0.03412377901455388
2.073451151369264,52.526263131565784,-0.025282770289480262
2.104867077905162,52.526263131565784,-0.01478365987115332
2.1362830044410597,52.526263131565784,-0.00277506290636118
2.1676989309769574,52.526263131565784,0.010456689231718054
2.199114857512856,52.526263131565784,0.02450386845748783
2.230530784048754,52.526263131565784,0.03887346905175872
2.2619467105846516,52.526263131565784,0.05303801227967404
2.2933626371205493,52.526263131565784,0.06649240500240663
2.324778563656447,52.526263131565784,0.07880670006365018
2.3561944901923457,52.526263131565784,0.0896655452645942
2.3876104167282435,52.526263131565784,0.09888820502899792
2.4190263432641412,52.526263131565784,0.10642734338971178
2.450442269800039,52.526263131565784,0.11234902180230791
2.4818581963359367,52.526263131565784,0.11679949013682143
2.5132741228718354,52.526263131565784,0.11996573115189034
2.544690049407733,52.526263131565784,0.12203638376542987
2.576105975943631,52.526263131565784,0.12316815908851238
2.6075219024795286,52.526263131565784,0.12346094620480406
2.6389378290154264,52.526263131565784,0.12294315895463231
2.670353755551325,52.526263131565784,0.1215678464292092
2.701769682087223,52.526263131565784,0.119219618606143
2.7331856086231205,52.526263131565784,0.11573215436496093
2.7646015351590183,52.526263131565784,0.11091549688531278
2.796017461694916,52.526263131565784,0.10459119076485991
2.8274333882308147,52.526263131565784,0.0966316101957863
2.8588493147667124,52.526263131565784,0.08699799981295994
2.89026524130261,52.526263131565784,0.07577051011132853
2.921681167838508,52.526263131565784,0.06316358396869891
2.9530970943744057,52.526263131565784,0.04952186262071268
2.9845130209103043,52.526263131565784,0.03529520171992774
3.015928947446202,52.526263131565784,0.020995690063497448
3.0473448739821,52.526263131565784,0.007143597847296425
3.0787608005179976,52.526263131565784,-0.0057882379176419346
3.1101767270538954,52.526263131565784,-0.017421754459862535
3.141592653589793,52.526263131565784,-0.027504930707661343
-3.141592653589793,60.030015007503756,-0.03624615652511951
-3.1101767270538954,60.030015007503756,-0.04294572188451184
-3.078760800517997,60.030015007503756,-0.04812091516074808
-3.0473448739820994,60.030015007503756,-0.0519659080724348
-3.015928947446201,60.030015007503756,-0.054710712702609104
-2.9845130209103035,60.030015007503756,-0.05659044561753441
-2.9530970943744057,60.030015007503756,-0.057822475488419484
-2.9216811678385075,60.030015007503756,-0.058591821582500155
-2.8902652413026098,60.030015007503756,-0.05904560429706129
-2.8588493147667116,60.030015007503756,-0.059294503201721825
-2.827433388230814,60.030015007503756,-0.059417338001271636
-2.796017461694916,60.030015007503756,-0.05946742023564256
-2.764601535159018,60.030015007503756,-0.05947906936464979
-2.73318560862312,60.030015007503756,-0.059473317169996584
-2.701769682087222,60.030015007503756,-0.05946236495238896
-2.670353755551324,60.030015007503756,-0.05945272565329882
-2.6389378290154264,60.030015007503756,-0.059447169019971234
-2.607521902479528,60.030015007503756,-0.059445626767854184
-2.5761059759436304,60.030015007503756,-0.05944515683152378
-2.5446900494077322,60.030015007503756,-0.05943896206938343
-2.5132741228718345,60.030015007503756,-0.059414356830979495
-2.4818581963359367,60.030015007503756,-0.05934952246775099
-2.4504422698000385,60.030015007503756,-0.05920894138249519
-2.419026343264141,60.030015007503756,-0.05893759872663764
-2.3876104167282426,60.030015007503756,-0.0584544238302623
-2.356194490192345,60.030015007503756,-0.057645996517960686
-2.324778563656447,60.030015007503756,-0.05636180486581973
-2.293362637120549,60.030015007503756,-0.0544135197862379
-2.2619467105846507,60.030015007503756,-0.051581529600733374
-2.230530784048753,60.030015007503756,-0.047629939783133575
-2.199114857512855,60.030015007503756,-0.04233013609340121
-2.1676989309769574,60.030015007503756,-0.035492412318974126
-2.1362830044410592,60.030015007503756,-0.027001067181765478
-2.104867077905161,60.030015007503756,-0.01684657324938269
-2.0734511513692633,60.030015007503756,-0.005148853414259738
-2.0420352248333655,60.030015007503756,0.007834864330040736
-2.0106192982974678,60.030015007503756,0.02172199793139635
-1.9792033717615696,60.030015007503756,0.03603660874092124
-1.9477874452256716,60.030015007503756,0.05025726269527249
-1.9163715186897736,60.030015007503756,0.0638728259790484
-1.8849555921538759,60.030015007503756,0.07643630497891298
-1.853539665617978,60.030015007503756,0.08760725884994283
-1.82212373908208,60.030015007503756,0.09717597024173394
-1.790707812546182,60.030015007503756,0.10506663519799214
-1.759291886010284,60.030015007503756,0.11132113352462006
-1.727875959474386,60.030015007503756,0.11606832776521689
-1.6964600329384882,60.030015007503756,0.11948560253667737
-1.6650441064025903,60.030015007503756,0.12175939270364478
-1.6336281798666923,60.030015007503756,0.12305019576057545
-1.6022122533307943,60.030015007503756,0.12346574536488947
-1.5707963267948963,60.030015007503756,0.12304433162758564
-1.5393804002589986,60.030015007503756,0.12174909345595682
-1.5079644737231006,60.030015007503756,0.1194734890045145
-1.4765485471872026,60.030015007503756,0.11605775568547491
-1.4451326206513047,60.030015007503756,0.11131555791122048
-1.4137166941154067,60.030015007503756,0.10506886788031974
-1.3823007675795087,60.030015007503756,0.09718743543956934
-1.350884841043611,60.030015007503756,0.08762737532878273
-1.319468914507713,60.030015007503756,0.07646212458352268
-1.288052987971815,60.030015007503756,0.06389902826299307
-1.256637061435917,60.030015007503756,0.050276544463906385
-1.225221134900019,60.030015007503756,0.036040427485766705
-1.1938052083641213,60.030015007503756,0.021701549925340492
-1.1623892818282233,60.030015007503756,0.007782124175830258
-1.1309733552923253,60.030015007503756,-0.005240218219173116
-1.0995574287564276,60.030015007503756,-0.016980567422572375
-1.0681415022205294,60.030015007503756,-0.02717910010619166
-1.0367255756846316,60.030015007503756,-0.035713403208591836
-1.0053096491487334,60.030015007503756,-0.042590922769650326
-0.9738937226128357,60.030015007503756,-0.04792624503178946
-0.9424777960769379,60.030015007503756,-0.05190863603858963
-0.9110618695410397,60.030015007503756,-0.05476650374133399
-0.879645943005142,60.030015007503756,-0.056735970888153665
-0.8482300164692438,60.030015007503756,-0.058037146432800876
-0.816814089933346,60.030015007503756,-0.05885863512897737
-0.7853981633974483,60.030015007503756,-0.05935126064921676
-0.7539822368615501,60.030015007503756,-0.05962905476084552
-0.7225663103256523,60.030015007503756,-0.05977358851482056
-0.6911503837897541,60.030015007503756,-0.059840256656348484
-0.6597344572538564,60.030015007503756,-0.05986484528918947
-0.6283185307179586,60.030015007503756,-0.059869345087723326
-0.5969026041820604,60.030015007503756,-0.05986652673278781
-0.5654866776461627,60.030015007503756,-0.05986317893956628
-0.5340707511102645,60.030015007503756,-0.05986210807000578
-0.5026548245743667,60.030015007503756,-0.05986304434462692
-0.4712388980384685,60.030015007503756,-0.05986254450634743
-0.43982297150257077,60.030015007503756,-0.05985287839875059
-0.408407044966673,60.030015007503756,-0.0598197893885989
-0.3769911184307748,60.030015007503756,-0.059738978578884924
-0.34557519189487707,60.030015007503756,-0.05957123526802264
-0.31415926535897887,60.030015007503756,-0.0592563716360134
-0.2827433388230811,60.030015007503756,-0.05870654494752923
-0.25132741228718336,60.030015007503756,-0.057800138604744214
-0.21991148575128516,60.030015007503756,-0.056377772197981
-0.1884955592153874,60.030015007503756,-0.05424263179699736
-0.1570796326794892,60.030015007503756,-0.05116859994227137
-0.12566370614359146,60.030015007503756,-0.04691748243646275
-0.0942477796076937,60.030015007503756,-0.041264691173291075
-0.06283185307179551,60.030015007503756,-0.034032351321954084
-0.031415926535897754,60.030015007503756,-0.025125031349864633
4.440892098500626e-16,60.030015007503756,-0.01456097411322459
0.0314159265358982,60.030015007503756,-0.002492470547433801
0.06283185307179595,60.030015007503756,0.010790487717688528
0.09424777960769415,60.030015007503756,0.024877077385552917
0.1256637061435919,60.030015007503756,0.039272262419752714
0.1570796326794901,60.030015007503756,0.053447930043490605
0.18849555921538785,60.030015007503756,0.06689982573001281
0.2199114857512856,60.030015007503756,0.07920010541796235
0.2513274122871838,60.030015007503756,0.09003632602488341
0.28274333882308156,60.030015007503756,0.09923084315987112
0.31415926535897976,60.030015007503756,0.10673891265158914
0.3455751918948775,60.030015007503756,0.11262805085369143
0.3769911184307757,60.030015007503756,0.11704430731145953
0.40840704496667346,60.030015007503756,0.12017245696681862
0.4398229715025712,60.030015007503756,0.122196770293649
0.4712388980384694,60.030015007503756,0.12326751645417575
0.5026548245743672,60.030015007503756,0.12347646012685749
0.5340707511102654,60.030015007503756,0.12284298271869981
0.5654866776461631,60.030015007503756,0.12131141134755155
0.5969026041820609,60.030015007503756,0.1187595925641818
0.6283185307179591,60.030015007503756,0.1150183301109753
0.6597344572538568,60.030015007503756,0.10990057921810396
0.691150383789755,60.030015007503756,0.10323799908031422
0.7225663103256528,60.030015007503756,0.0949207130821697
0.7539822368615505,60.030015007503756,0.08493440014021579
0.7853981633974487,60.030015007503756,0.07338786393627461
0.8168140899333465,60.030015007503756,0.06052467823178092
0.8482300164692447,60.030015007503756,0.046714704299062014
0.8796459430051424,60.030015007503756,0.03242496419101165
0.9110618695410402,60.030015007503756,0.018173693283862535
0.9424777960769379,60.030015007503756,0.00447520197280867
0.9738937226128366,60.030015007503756,-0.008214682821804802
1.0053096491487343,60.030015007503756,-0.019543018499834013
1.036725575684632,60.030015007503756,-0.029286890497488737
1.0681415022205298,60.030015007503756,-0.0373602151222772
1.0995574287564276,60.030015007503756,-0.043801497780376404
1.1309733552923262,60.030015007503756,-0.048747869555433136
1.162389281828224,60.030015007503756,-0.052401642738830634
1.1938052083641217,60.030015007503756,-0.05499554740081043
1.2252211349000195,60.030015007503756,-0.05676296282779772
1.2566370614359172,60.030015007503756,-0.05791657717667307
1.2880529879718159,60.030015007503756,-0.05863542070031975
1.3194689145077136,60.030015007503756,-0.059060340987740385
1.3508848410436114,60.030015007503756,-0.05929613971866472
1.3823007675795091,60.030015007503756,-0.0594167676614638
1.413716694115407,60.030015007503756,-0.059471797961380746
1.4451326206513055,60.030015007503756,-0.05949285492851245
1.4765485471872033,60.030015007503756,-0.05949912364144958
1.507964473723101,60.030015007503756,-0.05950158006216731
1.5393804002589988,60.030015007503756,-0.05950591682247051
1.5707963267948966,60.030015007503756,-0.059514297164200765
1.6022122533307952,60.030015007503756,-0.05952608752291295
1.633628179866693,60.030015007503756,-0.05953764923203482
1.6650441064025907,60.030015007503756,-0.05954116228883283
1.6964600329384885,60.030015007503756,-0.059522356925951474
1.7278759594743862,60.030015007503756,-0.059456991060558934
1.7592918860102849,60.030015007503756,-0.05930598625189187
1.7907078125461826,60.030015007503756,-0.05900937113526158
1.8221237390820804,60.030015007503756,-0.05847960627434257
1.8535396656179781,60.030015007503756,-0.0575954518512511
1.8849555921538759,60.030015007503756,-0.05619801962229982
1.9163715186897745,60.030015007503756,-0.054090956958309476
1.9477874452256723,60.030015007503756,-0.05104839412481632
1.97920337176157,60.030015007503756,-0.04683212664513563
2.0106192982974678,60.030015007503756,-0.04121718395190063
2.0420352248333664,60.030015007503756,-0.03402479200786287
2.073451151369264,60.030015007503756,-0.025158169697580713
2.104867077905162,60.030015007503756,-0.014633908246666395
2.1362830044410597,60.030015007503756,-0.0026024447744096325
2.1676989309769574,60.030015007503756,0.01064803740423207
2.199114857512856,60.030015007503756,0.02470820378676034
2.230530784048754,60.030015007503756,0.03908394819636069
2.2619467105846516,60.030015007503756,0.05324738334281004
2.2933626371205493,60.030015007503756,0.06669376534848159
2.324778563656447,60.030015007503756,0.07899418172600767
2.3561944901923457,60.030015007503756,0.089834803731675
2.3876104167282435,60.030015007503756,0.09903662884614957
2.4190263432641412,60.030015007503756,0.10655395831995401
2.450442269800039,60.030015007503756,0.11245411837975057
2.4818581963359367,60.030015007503756,0.11688404436934592
2.5132741228718354,60.030015007503756,0.12003070916403553
2.544690049407733,60.030015007503756,0.1220820248253601
2.576105975943631,60.030015007503756,0.12319332589109284
2.6075219024795286,60.030015007503756,0.12346262535827118
2.6389378290154264,60.030015007503756,0.12291619279509296
2.670353755551325,60.030015007503756,0.12150497652363969
2.701769682087223,60.030015007503756,0.11911191158501402
2.7331856086231205,60.030015007503756,0.11556984942379475
2.7646015351590183,60.030015007503756,0.11068925307848396
2.796017461694916,60.030015007503756,0.10429362385512529
2.8274333882308147,60.030015007503756,0.09625891068073975
2.8588493147667124,60.030015007503756,0.08655134538941316
2.89026524130261,60.030015007503756,0.07525696025480026
2.921681167838508,60.030015007503756,0.06259619513513369
2.9530970943744057,60.030015007503756,0.04891889217853594
2.9845130209103043,60.030015007503756,0.034678452677489625
3.015928947446202,60.030015007503756,0.020388240360265136
3.0473448739821,60.030015007503756,0.00656730281428549
3.0787608005179976,60.030015007503756,-0.0063150271026009
3.1101767270538954,60.030015007503756,-0.017885866797517715
3.141592653589793,60.030015007503756,-0.027899200890389022
-3.141592653589793,67.53376688344173,-0.03656857158844745
-3.1101767270538954,67.53376688344173,-0.0431994625354767
-3.078760800517997,67.53376688344173,-0.04831368998663679
-3.0473448739820994,67.53376688344173,-0.05210765582404695
-3.015928947446201,67.53376688344173,-0.05481210607914769
-2.9845130209103035,67.53376688344173,-0.05666170327195339
-2.9530970943744057,67.53376688344173,-0.05787256485831031
-2.9216811678385075,67.53376688344173,-0.05862806542155667
-2.8902652413026098,67.53376688344173,-0.05907361895961724
-2.8588493147667116,67.53376688344173,-0.05931835009243026
-2.827433388230814,67.53376688344173,-0.05943979157799526
-2.796017461694916,67.53376688344173,-0.0594902684988739
-2.764601535159018,67.53376688344173,-0.0595033911414687
-2.73318560862312,67.53376688344173,-0.05949970735666294
-2.701769682087222,67.53376688344173,-0.05949109871589028
-2.670353755551324,67.53376688344173,-0.059483863749177864
-2.6389378290154264,67.53376688344173,-0.059480609737895214
-2.607521902479528,67.53376688344173,-0.059481107613693546
-2.5761059759436304,67.53376688344173,-0.059482203227539464
-2.5446900494077322,67.53376688344173,-0.05947677347172545
-2.5132741228718345,67.53376688344173,-0.05945161535559111
-2.4818581963359367,67.53376688344173,-0.05938410860920597
-2.4504422698000385,67.53376688344173,-0.059237549530700845
-2.419026343264141,67.53376688344173,-0.05895526560144071
-2.3876104167282426,67.53376688344173,-0.05845401745632899
-2.356194490192345,67.53376688344173,-0.057617759437065805
-2.324778563656447,67.53376688344173,-0.05629309680041535
-2.293362637120549,67.53376688344173,-0.05428893099491898
-2.2619467105846507,67.53376688344173,-0.051383541421018454
-2.230530784048753,67.53376688344173,-0.04734026041367101
-2.199114857512855,67.53376688344173,-0.0419317140207094
-2.1676989309769574,67.53376688344173,-0.03497196148656433
-2.1362830044410592,67.53376688344173,-0.026351760502459104
-2.104867077905161,67.53376688344173,-0.016070408887469457
-2.0734511513692633,67.53376688344173,-0.004258143191748936
-2.0420352248333655,67.53376688344173,0.008817341068259762
-2.0106192982974678,67.53376688344173,0.02276440871963634
-1.9792033717615696,67.53376688344173,0.03710096306767252
-1.9477874452256716,67.53376688344173,0.051303365045482135
-1.9163715186897736,67.53376688344173,0.06486261048480033
-1.8849555921538759,67.53376688344173,0.07733777901575985
-1.853539665617978,67.53376688344173,0.08839737296433627
-1.82212373908208,67.53376688344173,0.09784197965121269
-1.790707812546182,67.53376688344173,0.10560584858481199
-1.759291886010284,67.53376688344173,0.11173926393016986
-1.727875959474386,67.53376688344173,0.11637688818244683
-1.6964600329384882,67.53376688344173,0.11969888425373365
-1.6650441064025903,67.53376688344173,0.12189153310811901
-1.6336281798666923,67.53376688344173,0.1231127259302877
-1.6022122533307943,67.53376688344173,0.12346586232615295
-1.5707963267948963,67.53376688344173,0.12298401233215474
-1.5393804002589986,67.53376688344173,0.12162507896428015
-1.5079644737231006,67.53376688344173,0.119278111783748
-1.4765485471872026,67.53376688344173,0.11578053558573921
-1.4451326206513047,67.53376688344173,0.11094542689749567
-1.4137166941154067,67.53376688344173,0.10459678884185518
-1.3823007675795087,67.53376688344173,0.09660907026910405
-1.350884841043611,67.53376688344173,0.08694536905834029
-1.319468914507713,67.53376688344173,0.07568755241776318
-1.288052987971815,67.53376688344173,0.06305163664386629
-1.256637061435917,67.53376688344173,0.04938361133842287
-1.225221134900019,67.53376688344173,0.035134336770053044
-1.1938052083641213,67.53376688344173,0.020816453701540314
-1.1623892818282233,67.53376688344173,0.00695027425894565
-1.1309733552923253,67.53376688344173,-0.005991813341295607
-1.0995574287564276,67.53376688344173,-0.017632587471171423
-1.0681415022205294,67.53376688344173,-0.0277211028386998
-1.0367255756846316,67.53376688344173,-0.036143686564567484
-1.0053096491487334,67.53376688344173,-0.042915258658535155
-0.9738937226128357,67.53376688344173,-0.04815589023388877
-0.9424777960769379,67.53376688344173,-0.052058051836593885
-0.9110618695410397,67.53376688344173,-0.05485120181589597
-0.879645943005142,67.53376688344173,-0.05677081015850569
-0.8482300164692438,67.53376688344173,-0.058035189781172405
-0.816814089933346,67.53376688344173,-0.05883059003870136
-0.7853981633974483,67.53376688344173,-0.059305400673272154
-0.7539822368615501,67.53376688344173,-0.05957144207020125
-0.7225663103256523,67.53376688344173,-0.0597084611947614
-0.6911503837897541,67.53376688344173,-0.059770461492003525
-0.6597344572538564,67.53376688344173,-0.059792237080843094
-0.6283185307179586,67.53376688344173,-0.05979511267690069
-0.5969026041820604,67.53376688344173,-0.05979143538144062
-0.5654866776461627,67.53376688344173,-0.059787736465952125
-0.5340707511102645,67.53376688344173,-0.05978666982993528
-0.5026548245743667,67.53376688344173,-0.059787872929712056
-0.4712388980384685,67.53376688344173,-0.05978783711128627
-0.43982297150257077,67.53376688344173,-0.0597787706614791
-0.408407044966673,67.53376688344173,-0.05974634074934675
-0.3769911184307748,67.53376688344173,-0.05966614179980351
-0.34557519189487707,67.53376688344173,-0.05949881226212625
-0.31415926535897887,67.53376688344173,-0.059183959445705425
-0.2827433388230811,67.53376688344173,-0.05863347950005086
-0.25132741228718336,67.53376688344173,-0.05772544908120322
-0.21991148575128516,67.53376688344173,-0.05630012936611455
-0.1884955592153874,67.53376688344173,-0.054160377942226834
-0.1570796326794892,67.53376688344173,-0.051079882748839525
-0.12566370614359146,67.53376688344173,-0.0468204359472175
-0.0942477796076937,67.53376688344173,-0.04115768850212564
-0.06283185307179551,67.53376688344173,-0.033914333637914545
-0.031415926535897754,67.53376688344173,-0.02499579703764562
4.440892098500626e-16,67.53376688344173,-0.014421370267699065
0.0314159265358982,67.53376688344173,-0.002344494628554053
0.06283185307179595,67.53376688344173,0.010943753966317386
0.09424777960769415,67.53376688344173,0.025031711885733596
0.1256637061435919,67.53376688344173,0.039423895053991735
0.1570796326794901,67.53376688344173,0.05359221818386914
0.18849555921538785,67.53376688344173,0.06703292722675327
0.2199114857512856,67.53376688344173,0.07931906411584937
0.2513274122871838,67.53376688344173,0.09013930698892823
0.28274333882308156,67.53376688344173,0.09931719122358224
0.31415926535897976,67.53376688344173,0.10680904761463124
0.3455751918948775,67.53376688344173,0.11268324453826481
0.3769911184307757,67.53376688344173,0.11708640422602044
0.40840704496667346,67.53376688344173,0.120203599541565
0.4398229715025712,67.53376688344173,0.12221917479271058
0.4712388980384694,67.53376688344173,0.12328332318918644
0.5026548245743672,67.53376688344173,0.12348765853988104
0.5340707511102654,67.53376688344173,0.1228513938002551
0.5654866776461631,67.53376688344173,0.12131869973639195
0.5969026041820609,67.53376688344173,0.11876727914836616
0.6283185307179591,67.53376688344173,0.11502778187808044
0.6597344572538568,67.53376688344173,0.1099129643249829
0.691150383789755,67.53376688344173,0.10325420890674597
0.7225663103256528,67.53376688344173,0.09494126635228722
0.7539822368615505,67.53376688344173,0.08495935393396371
0.7853981633974487,67.53376688344173,0.07341675990976856
0.8168140899333465,67.53376688344173,0.060556548153365995
0.8482300164692447,67.53376688344173,0.04674814752317638
0.8796459430051424,67.53376688344173,0.03245829353263986
0.9110618695410402,67.53376688344173,0.018205129189179287
0.9424777960769379,67.53376688344173,0.004503082620517218
0.9738937226128366,67.53376688344173,-0.008191712200041138
1.0053096491487343,67.53376688344173,-0.01952586898521177
1.036725575684632,67.53376688344173,-0.02927596505501762
1.0681415022205298,67.53376688344173,-0.037355419720268124
1.0995574287564276,67.53376688344173,-0.04380231607595315
1.1309733552923262,67.53376688344173,-0.048753537842843496
1.162389281828224,67.53376688344173,-0.05241128444641588
1.1938052083641217,67.53376688344173,-0.055008237630648736
1.2252211349000195,67.53376688344173,-0.056777820782467875
1.2566370614359172,67.53376688344173,-0.0579328257569089
1.2880529879718159,67.53376688344173,-0.05865235994527195
1.3194689145077136,67.53376688344173,-0.05907735678494447
1.3508848410436114,67.53376688344173,-0.05931275068201339
1.3823007675795091,67.53376688344173,-0.05943260316816504
1.413716694115407,67.53376688344173,-0.05948657373466362
1.4451326206513055,67.53376688344173,-0.05950635044791142
1.4765485471872033,67.53376688344173,-0.05951116333592241
1.507964473723101,67.53376688344173,-0.059512018376877404
1.5393804002589988,67.53376688344173,-0.059514625896948746
1.5707963267948966,67.53376688344173,-0.05952115486177559
1.6022122533307952,67.53376688344173,-0.05953096269536189
1.633628179866693,67.53376688344173,-0.0595403802577463
1.6650441064025907,67.53376688344173,-0.05954152415858691
1.6964600329384885,67.53376688344173,-0.059520011831778116
1.7278759594743862,67.53376688344173,-0.059451418255579855
1.7592918860102849,67.53376688344173,-0.059296389805116104
1.7907078125461826,67.53376688344173,-0.05899456995961403
1.8221237390820804,67.53376688344173,-0.05845791975481329
1.8535396656179781,67.53376688344173,-0.05756460565288777
1.8849555921538759,67.53376688344173,-0.05615505637928166
1.9163715186897745,67.53376688344173,-0.05403229233104326
1.9477874452256723,67.53376688344173,-0.05097006154384244
1.97920337176157,67.53376688344173,-0.046730133809968044
2.0106192982974678,67.53376688344173,-0.04108801677741618
2.0420352248333664,67.53376688344173,-0.033866058185556665
2.073451151369264,67.53376688344173,-0.024969191187957884
2.104867077905162,67.53376688344173,-0.014416145148140769
2.1362830044410597,67.53376688344173,-0.002359723315577363
2.1676989309769574,67.53376688344173,0.010909632576480822
2.199114857512856,67.53376688344173,0.024980798715623205
2.230530784048754,67.53376688344173,0.039358655637702994
2.2619467105846516,67.53376688344173,0.05351525725358745
2.2933626371205493,67.53376688344173,0.06694675974978527
2.324778563656447,67.53376688344173,0.07922593650829078
2.3561944901923457,67.53376688344173,0.09004111946517702
2.3876104167282435,67.53376688344173,0.09921556196376952
2.4190263432641412,67.53376688344173,0.10670554573818951
2.450442269800039,67.53376688344173,0.1125798051262028
2.4818581963359367,67.53376688344173,0.11698592505043416
2.5132741228718354,67.53376688344173,0.12011070174578604
2.544690049407733,67.53376688344173,0.12214108158902562
2.576105975943631,67.53376688344173,0.1232307655913311
2.6075219024795286,67.53376688344173,0.12347565526625118
2.6389378290154264,67.53376688344173,0.12289968488373544
2.670353755551325,67.53376688344173,0.12145156403182962
2.701769682087223,67.53376688344173,0.119012467813688
2.7331856086231205,67.53376688344173,0.11541438449960648
2.7646015351590183,67.53376688344173,0.11046820641651801
2.796017461694916,67.53376688344173,0.10399944237653554
2.8274333882308147,67.53376688344173,0.09588770341591611
2.8588493147667124,67.53376688344173,0.08610432471075694
2.89026524130261,67.53376688344173,0.0747413529711009
2.921681167838508,67.53376688344173,0.062025357657105894
2.9530970943744057,67.53376688344173,0.04831149559270128
2.9845130209103043,67.53376688344173,0.034056790980130223
3.015928947446202,67.53376688344173,0.019775910667536045
3.0473448739821,67.53376688344173,0.005986654227758518
3.0787608005179976,67.53376688344173,-0.006845223891078368
3.1101767270538954,67.53376688344173,-0.018352131451857916
3.141592653589793,67.53376688344173,-0.028294186766459867
-3.141592653589793,75.0375187593797,-0.03688581448613853
-3.1101767270538954,75.0375187593797,-0.0434500356750056
-3.078760800517997,75.0375187593797,-0.04850507305062693
-3.0473448739820994,75.0375187593797,-0.05224950449829825
-3.015928947446201,75.0375187593797,-0.054914791348739035
-2.9845130209103035,75.0375187593797,-0.056735155631119416
-2.9530970943744057,75.0375187593797,-0.05792549301572065
-2.9216811678385075,75.0375187593797,-0.05866757362341197
-2.8902652413026098,75.0375187593797,-0.059105152622717386
-2.8588493147667116,75.0375187593797,-0.059345842936035405
-2.827433388230814,75.0375187593797,-0.059465926175145234
-2.796017461694916,75.0375187593797,-0.0595167684705899
-2.764601535159018,75.0375187593797,-0.059531290797392826
-2.73318560862312,75.0375187593797,-0.059529570688386144
-2.701769682087222,75.0375187593797,-0.059523178914967376
-2.670353755551324,75.0375187593797,-0.05951820522592537
-2.6389378290154264,75.0375187593797,-0.05951709780117097
-2.607521902479528,75.0375187593797,-0.05951946851918808
-2.5761059759436304,75.0375187593797,-0.05952195148540571
-2.5446900494077322,75.0375187593797,-0.05951709645395308
-2.5132741228718345,75.0375187593797,-0.05949117997692059
-2.4818581963359367,75.0375187593797,-0.05942077441313683
-2.4504422698000385,75.0375187593797,-0.05926798075106114
-2.419026343264141,75.0375187593797,-0.058974455393874886
-2.3876104167282426,75.0375187593797,-0.05845477231732996
-2.356194490192345,75.0375187593797,-0.05759023831957768
-2.324778563656447,75.0375187593797,-0.05622454596588707
-2.293362637120549,75.0375187593797,-0.05416379787016897
-2.2619467105846507,75.0375187593797,-0.05118414609646179
-2.230530784048753,75.0375187593797,-0.04704814349180459
-2.199114857512855,75.0375187593797,-0.0415296681465967
-2.1676989309769574,75.0375187593797,-0.03444658396573343
-2.1362830044410592,75.0375187593797,-0.025696170327917867
-2.104867077905161,75.0375187593797,-0.015286628840982577
-2.0734511513692633,75.0375187593797,-0.003358601766110801
-2.0420352248333655,75.0375187593797,0.009809654046592202
-2.0106192982974678,75.0375187593797,0.02381736863915026
-1.9792033717615696,75.0375187593797,0.03817623095124215
-1.9477874452256716,75.0375187593797,0.05236037541639026
-1.9163715186897736,75.0375187593797,0.06586294426866747
-1.8849555921538759,75.0375187593797,0.07824914178848666
-1.853539665617978,75.0375187593797,0.08919648955696508
-1.82212373908208,75.0375187593797,0.09851596602647038
-1.790707812546182,75.0375187593797,0.10615195518452697
-1.759291886010284,75.0375187593797,0.11216320655435577
-1.727875959474386,75.0375187593797,0.11669021235574648
-1.6964600329384882,75.0375187593797,0.11991590565398641
-1.6650441064025903,75.0375187593797,0.12202636565260158
-1.6336281798666923,75.0375187593797,0.12317679271667985
-1.6022122533307943,75.0375187593797,0.12346613921486695
-1.5707963267948963,75.0375187593797,0.122922126374306
-1.5393804002589986,75.0375187593797,0.12149729551117393
-1.5079644737231006,75.0375187593797,0.11907618802628497
-1.4765485471872026,75.0375187593797,0.1154933689423242
-1.4451326206513047,75.0375187593797,0.11056135724157815
-1.4137166941154067,75.0375187593797,0.1041063131285325
-1.3823007675795087,75.0375187593797,0.09600761170917904
-1.350884841043611,75.0375187593797,0.08623564957743357
-1.319468914507713,75.0375187593797,0.07488109554535795
-1.288052987971815,75.0375187593797,0.06216901546342387
-1.256637061435917,75.0375187593797,0.04845325833864205
-1.225221134900019,75.0375187593797,0.0341900138574971
-1.1938052083641213,75.0375187593797,0.019893771260961392
-1.1623892818282233,75.0375187593797,0.0060828653713931565
-1.1309733552923253,75.0375187593797,-0.006775779637350931
-1.0995574287564276,75.0375187593797,-0.018312956554636543
-1.0681415022205294,75.0375187593797,-0.02828697623381559
-1.0367255756846316,75.0375187593797,-0.03659327910301676
-1.0053096491487334,75.0375187593797,-0.04325457876681383
-0.9738937226128357,75.0375187593797,-0.048396666194355564
-0.9424777960769379,75.0375187593797,-0.05221535377927505
-0.9110618695410397,75.0375187593797,-0.05494119502290672
-0.879645943005142,75.0375187593797,-0.056808978700632
-0.8482300164692438,75.0375187593797,-0.05803514322531526
-0.816814089933346,75.0375187593797,-0.05880348085818907
-0.7853981633974483,75.0375187593797,-0.05925984293932612
-0.7539822368615501,75.0375187593797,-0.0595137424551373
-0.7225663103256523,75.0375187593797,-0.059643022819284755
-0.6911503837897541,75.0375187593797,-0.05970023524873754
-0.6597344572538564,75.0375187593797,-0.059719138030728425
-0.6283185307179586,75.0375187593797,-0.05972035989829074
-0.5969026041820604,75.0375187593797,-0.05971580431215359
-0.5654866776461627,75.0375187593797,-0.05971173118796103
-0.5340707511102645,75.0375187593797,-0.0597106305781375
-0.5026548245743667,75.0375187593797,-0.05971203465997664
-0.4712388980384685,75.0375187593797,-0.05971235159198421
-0.43982297150257077,75.0375187593797,-0.05970369990589404
-0.408407044966673,75.0375187593797,-0.059671625520207286
-0.3769911184307748,75.0375187593797,-0.05959154663579024
-0.34557519189487707,75.0375187593797,-0.05942384888644439
-0.31415926535897887,75.0375187593797,-0.05910779408257798
-0.2827433388230811,75.0375187593797,-0.058554836542914254
-0.25132741228718336,75.0375187593797,-0.05764253271665991
-0.21991148575128516,75.0375187593797,-0.056210560101391985
-0.1884955592153874,75.0375187593797,-0.0540612445371619
-0.1570796326794892,75.0375187593797,-0.05096794535022573
-0.12566370614359146,75.0375187593797,-0.04669243282386477
-0.0942477796076937,75.0375187593797,-0.04101076611605594
-0.06283185307179551,75.0375187593797,-0.03374658480075419
-0.031415926535897754,75.0375187593797,-0.024806759134484227
4.440892098500626e-16,75.0375187593797,-0.014212382203203994
0.0314159265358982,75.0375187593797,-0.0021188752025105306
0.06283185307179595,75.0375187593797,0.011180814343845897
0.09424777960769415,75.0375187593797,0.02527356447908937
0.1256637061435919,75.0375187593797,0.03966310146807757
0.1570796326794901,75.0375187593797,0.0538213634193737
0.18849555921538785,75.0375187593797,0.0672454300090857
0.2199114857512856,75.0375187593797,0.07950983791400264
0.2513274122871838,75.0375187593797,0.0903051621135985
0.28274333882308156,75.0375187593797,0.09945693006916884
0.31415926535897976,75.0375187593797,0.10692327271701024
0.3455751918948775,75.0375187593797,0.11277395376109732
0.3769911184307757,75.0375187593797,0.1171564763975009
0.40840704496667346,75.0375187593797,0.1202562741583529
0.4398229715025712,75.0375187593797,0.12225760690951748
0.4712388980384694,75.0375187593797,0.12331026057980084
0.5026548245743672,75.0375187593797,0.12350525444183015
0.5340707511102654,75.0375187593797,0.12286114344789258
0.5654866776461631,75.0375187593797,0.12132147565722455
0.5969026041820609,75.0375187593797,0.11876343729731706
0.6283185307179591,75.0375187593797,0.11501731376635436
0.6597344572538568,75.0375187593797,0.10989567462731241
0.691150383789755,75.0375187593797,0.10322990040645497
0.7225663103256528,75.0375187593797,0.09490991376476043
0.7539822368615505,75.0375187593797,0.08492124664825752
0.7853981633974487,75.0375187593797,0.0733725937182569
0.8168140899333465,75.0375187593797,0.06050745007387707
0.8482300164692447,75.0375187593797,0.04669562681570418
0.8796459430051424,75.0375187593797,0.03240412478460744
0.9110618695410402,75.0375187593797,0.01815118681305232
0.9424777960769379,75.0375187593797,0.004451156378916274
0.9738937226128366,75.0375187593797,-0.00824008720955275
1.0053096491487343,75.0375187593797,-0.019569538445219855
1.036725575684632,75.0375187593797,-0.029314218916117473
1.0681415022205298,75.0375187593797,-0.037387988636799416
1.0995574287564276,75.0375187593797,-0.04382931022282897
1.1309733552923262,75.0375187593797,-0.04877540719113499
1.162389281828224,75.0375187593797,-0.05242870841945836
1.1938052083641217,75.0375187593797,-0.05502195955253702
1.2252211349000195,75.0375187593797,-0.056788557544385256
1.2566370614359172,75.0375187593797,-0.057941206302977034
1.2880529879718159,75.0375187593797,-0.0586588381951034
1.3194689145077136,75.0375187593797,-0.05908221032638531
1.3508848410436114,75.0375187593797,-0.05931615200926773
1.3823007675795091,75.0375187593797,-0.05943463930410238
1.413716694115407,75.0375187593797,-0.05948726827486563
1.4451326206513055,75.0375187593797,-0.05950568383608745
1.4765485471872033,75.0375187593797,-0.05950908905706365
1.507964473723101,75.0375187593797,-0.05950847405458795
1.5393804002589988,75.0375187593797,-0.05950953883822062
1.5707963267948966,75.0375187593797,-0.05951444142613253
1.6022122533307952,75.0375187593797,-0.059522520104436795
1.633628179866693,75.0375187593797,-0.0595300683189208
1.6650441064025907,75.0375187593797,-0.05952913318831475
1.6964600329384885,75.0375187593797,-0.05950521236513332
1.7278759594743862,75.0375187593797,-0.0594336886990656
1.7592918860102849,75.0375187593797,-0.059274920988391724
1.7907078125461826,75.0375187593797,-0.05896815143319682
1.8221237390820804,75.0375187593797,-0.058424821931255345
1.8535396656179781,75.0375187593797,-0.05752248352326468
1.8849555921538759,75.0375187593797,-0.056100858827195545
1.9163715186897745,75.0375187593797,-0.05396232316360025
1.9477874452256723,75.0375187593797,-0.05088023684243258
1.97920337176157,75.0375187593797,-0.046616354600899836
2.0106192982974678,75.0375187593797,-0.04094669319097719
2.0420352248333664,75.0375187593797,-0.033694776113083164
2.073451151369264,75.0375187593797,-0.024767322128906224
2.104867077905162,75.0375187593797,-0.014185277103148295
2.1362830044410597,75.0375187593797,-0.0021038858692710954
2.1676989309769574,75.0375187593797,0.011184092443485876
2.199114857512856,75.0375187593797,0.025265714067383305
2.230530784048754,75.0375187593797,0.039644850982672536
2.2619467105846516,75.0375187593797,0.053793538627857206
2.2933626371205493,75.0375187593797,0.06720890235879984
2.324778563656447,75.0375187593797,0.07946548719910604
2.3561944901923457,75.0375187593797,0.09025387395262989
2.3876104167282435,75.0375187593797,0.09939964961686246
2.4190263432641412,75.0375187593797,0.10686113534896516
2.450442269800039,75.0375187593797,0.11270851105887551
2.4818581963359367,75.0375187593797,0.1170900302108475
2.5132741228718354,75.0375187593797,0.12019231981383265
2.544690049407733,75.0375187593797,0.12220136491242911
2.576105975943631,75.0375187593797,0.12326924176024921
2.6075219024795286,75.0375187593797,0.12348975793066118
2.6389378290154264,75.0375187593797,0.1228845386010999
2.670353755551325,75.0375187593797,0.12140008448510167
2.701769682087223,75.0375187593797,0.11891583492274499
2.7331856086231205,75.0375187593797,0.11526292141259538
2.7646015351590183,75.0375187593797,0.11025264187227078
2.796017461694916,75.0375187593797,0.10371244939143048
2.8274333882308147,75.0375187593797,0.09552551099797965
2.8588493147667124,75.0375187593797,0.08566812128976864
2.89026524130261,75.0375187593797,0.07423817391596538
2.921681167838508,75.0375187593797,0.06146819866002634
2.9530970943744057,75.0375187593797,0.04771852150901868
2.9845130209103043,75.0375187593797,0.033449691813941224
3.015928947446202,75.0375187593797,0.019177646502161232
3.0473448739821,75.0375187593797,0.005418974712584662
3.0787608005179976,75.0375187593797,-0.007364045916213912
3.1101767270538954,75.0375187593797,-0.01880896537153687
3.141592653589793,75.0375187593797,-0.028681865205499053
-3.141592653589793,82.54127063531766,-0.03720162853779861
-3.1101767270538954,82.54127063531766,-0.04369882442616747
-3.078760800517997,82.54127063531766,-0.048694331092512616
-3.0473448739820994,82.54127063531766,-0.05238891222370806
-3.015928947446201,82.54127063531766,-0.05501474715948721
-2.9845130209103035,82.54127063531766,-0.056805616626697183
-2.9530970943744057,82.54127063531766,-0.05797518853677026
-2.9216811678385075,82.54127063531766,-0.05870362157864098
-2.8902652413026098,82.54127063531766,-0.05913300788995721
-2.8588493147667116,82.54127063531766,-0.05936944492768466
-2.827433388230814,82.54127063531766,-0.05948796015713781
-2.796017461694916,82.54127063531766,-0.05953895861682128
-2.764601535159018,82.54127063531766,-0.05955467061998439
-2.73318560862312,82.54127063531766,-0.05955470265989761
-2.701769682087222,82.54127063531766,-0.05955031441555307
-2.670353755551324,82.54127063531766,-0.05954738677613733
-2.6389378290154264,82.54127063531766,-0.05954820872432858
-2.607521902479528,82.54127063531766,-0.059552232707760284
-2.5761059759436304,82.54127063531766,-0.05955588011076128
-2.5446900494077322,82.54127063531766,-0.05955137160933157
-2.5132741228718345,82.54127063531766,-0.05952446002531134
-2.4818581963359367,82.54127063531766,-0.05945090549760496
-2.4504422698000385,82.54127063531766,-0.0592916073955439
-2.419026343264141,82.54127063531766,-0.05898654407518372
-2.3876104167282426,82.54127063531766,-0.058448097073666674
-2.356194490192345,82.54127063531766,-0.057554924201971246
-2.324778563656447,82.54127063531766,-0.056147809830378134
-2.293362637120549,82.54127063531766,-0.05403007568584008
-2.2619467105846507,82.54127063531766,-0.050975784942162664
-2.230530784048753,82.54127063531766,-0.046746768958471095
-2.199114857512855,82.54127063531766,-0.04111823220984362
-2.1676989309769574,82.54127063531766,-0.03391192700093419
-2.1362830044410592,82.54127063531766,-0.02503172926514611
-2.104867077905161,82.54127063531766,-0.014494788629183462
-2.0734511513692633,82.54127063531766,-0.0024521507861098493
-2.0420352248333655,82.54127063531766,0.0108074272052468
-2.0106192982974678,82.54127063531766,0.024874161497579803
-1.9792033717615696,82.54127063531766,0.039253694186733884
-1.9477874452256716,82.54127063531766,0.05341812139136471
-1.9163715186897736,82.54127063531766,0.0668629071375393
-1.8849555921538759,82.54127063531766,0.0791595100297355
-1.853539665617978,82.54127063531766,0.08999453072279959
-1.82212373908208,82.54127063531766,0.09918931916198974
-1.790707812546182,82.54127063531766,0.1066983010820941
-1.759291886010284,82.54127063531766,0.11258854471881598
-1.727875959474386,82.54127063531766,0.11700619709624396
-1.6964600329384882,82.54127063531766,0.12013678317340248
-1.6650441064025903,82.54127063531766,0.12216601749007855
-1.6336281798666923,82.54127063531766,0.12324627217871056
-1.6022122533307943,82.54127063531766,0.12347194318682857
-1.5707963267948963,82.54127063531766,0.12286532100581629
-1.5393804002589986,82.54127063531766,0.12137353036576064
-1.5079644737231006,82.54127063531766,0.11887658059350857
-1.4765485471872026,82.54127063531766,0.11520619302445785
-1.4451326206513047,82.54127063531766,0.1101743972712853
-1.4137166941154067,82.54127063531766,0.10360964152331426
-1.3823007675795087,82.54127063531766,0.09539642431789795
-1.350884841043611,82.54127063531766,0.08551269601031382
-1.319468914507713,82.54127063531766,0.07405821741450187
-1.288052987971815,82.54127063531766,0.06126739481321991
-1.256637061435917,82.54127063531766,0.04750218655965841
-1.225221134900019,82.54127063531766,0.03322428140104644
-1.1938052083641213,82.54127063531766,0.018950078193559625
-1.1623892818282233,82.54127063531766,0.0051958769578291245
-1.1309733552923253,82.54127063531766,-0.007577027718427228
-1.0995574287564276,82.54127063531766,-0.019007687784999967
-1.0681415022205294,82.54127063531766,-0.028863953873204354
-1.0367255756846316,82.54127063531766,-0.03705065952729889
-1.0053096491487334,82.54127063531766,-0.04359855154146572
-0.9738937226128357,82.54127063531766,-0.04863931713369883
-0.9424777960769379,82.54127063531766,-0.05237221376104591
-0.9110618695410397,82.54127063531766,-0.05502892358737371
-0.879645943005142,82.54127063531766,-0.05684353279792487
-0.8482300164692438,82.54127063531766,-0.05803054664009934
-0.816814089933346,82.54127063531766,-0.05877122354553816
-0.7853981633974483,82.54127063531766,-0.059208797473268605
-0.7539822368615501,82.54127063531766,-0.05945040209614336
-0.7225663103256523,82.54127063531766,-0.05957191778862533
-0.6911503837897541,82.54127063531766,-0.059624397962898444
-0.6597344572538564,82.54127063531766,-0.05964053232299531
-0.6283185307179586,82.54127063531766,-0.05964023127847498
-0.5969026041820604,82.54127063531766,-0.05963493989064825
-0.5654866776461627,82.54127063531766,-0.05963063681298641
-0.5340707511102645,82.54127063531766,-0.059629640720518184
-0.5026548245743667,82.54127063531766,-0.05963137102446885
-0.4712388980384685,82.54127063531766,-0.05963214280267168
-0.43982297150257077,82.54127063531766,-0.059623969669311265
-0.408407044966673,82.54127063531766,-0.05959225237777759
-0.3769911184307748,82.54127063531766,-0.059512196174576315
-0.34557519189487707,82.54127063531766,-0.059343880144567596
-0.31415926535897887,82.54127063531766,-0.059026146578126173
-0.2827433388230811,82.54127063531766,-0.05846991291170559
-0.25132741228718336,82.54127063531766,-0.057552103175736495
-0.21991148575128516,82.54127063531766,-0.056111692213023166
-0.1884955592153874,82.54127063531766,-0.05395036673158552
-0.1570796326794892,82.54127063531766,-0.05084108711030275
-0.12566370614359146,82.54127063531766,-0.04654559758083725
-0.0942477796076937,82.54127063531766,-0.040840454539801244
-0.06283185307179551,82.54127063531766,-0.033550443359134305
-0.031415926535897754,82.54127063531766,-0.024584187980247977
4.440892098500626e-16,82.54127063531766,-0.013964978261989999
0.0314159265358982,82.54127063531766,-0.0018506506411091988
0.06283185307179595,82.54127063531766,0.011463562771271986
0.09424777960769415,82.54127063531766,0.0255627578080871
0.1256637061435919,82.54127063531766,0.039949692408215436
0.1570796326794901,82.54127063531766,0.05409632663578426
0.18849555921538785,82.54127063531766,0.06750074947869303
0.2199114857512856,82.54127063531766,0.07973931243416538
0.2513274122871838,82.54127063531766,0.09050489484187978
0.28274333882308156,82.54127063531766,0.09962544291510174
0.31415926535897976,82.54127063531766,0.10706126865729135
0.3455751918948775,82.54127063531766,0.11288381672386752
0.3769911184307757,82.54127063531766,0.117241633891835
0.40840704496667346,82.54127063531766,0.12032054865285018
0.4398229715025712,82.54127063531766,0.12230465541357424
0.4712388980384694,82.54127063531766,0.12334316173292863
0.5026548245743672,82.54127063531766,0.12352626295912865
0.5340707511102654,82.54127063531766,0.1228716029300233
0.5654866776461631,82.54127063531766,0.121321865877168
0.5969026041820609,82.54127063531766,0.11875352847014194
0.6283185307179591,82.54127063531766,0.11499640198260426
0.6597344572538568,82.54127063531766,0.10986287350523671
0.691150383789755,82.54127063531766,0.1031844606295589
0.7225663103256528,82.54127063531766,0.09485153493450577
0.7539822368615505,82.54127063531766,0.0848503386605758
0.7853981633974487,82.54127063531766,0.07329044312499176
0.8168140899333465,82.54127063531766,0.06041625511025715
0.8482300164692447,82.54127063531766,0.04659838420083248
0.8796459430051424,82.54127063531766,0.032304378924615865
0.9110618695410402,82.54127063531766,0.018052680839641563
0.9424777960769379,82.54127063531766,0.0043574462490284255
0.9738937226128366,82.54127063531766,-0.00832598631061668
1.0053096491487343,82.54127063531766,-0.0196454126036348
1.036725575684632,82.54127063531766,-0.029378784579875722
1.0681415022205298,82.54127063531766,-0.03744088183829684
1.0995574287564276,82.54127063531766,-0.043870956243989366
1.1309733552923262,82.54127063531766,-0.04880687189669056
1.162389281828224,82.54127063531766,-0.05245146291146412
1.1938052083641217,82.54127063531766,-0.055037596510676426
1.2252211349000195,82.54127063531766,-0.056798607445797435
1.2566370614359172,82.54127063531766,-0.057947007899136344
1.2880529879718159,82.54127063531766,-0.05866142605189031
1.3194689145077136,82.54127063531766,-0.05908231435320522
1.3508848410436114,82.54127063531766,-0.05931427545382862
1.3823007675795091,82.54127063531766,-0.0594310995875222
1.413716694115407,82.54127063531766,-0.05948224275695942
1.4451326206513055,82.54127063531766,-0.0594992519815631
1.4765485471872033,82.54127063531766,-0.05950126649387905
1.507964473723101,82.54127063531766,-0.05949923692656148
1.5393804002589988,82.54127063531766,-0.05949883837551529
1.5707963267948966,82.54127063531766,-0.05950220889646741
1.6022122533307952,82.54127063531766,-0.059508661566717316
1.633628179866693,82.54127063531766,-0.05951444726929672
1.6650441064025907,82.54127063531766,-0.05951153774459267
1.6964600329384885,82.54127063531766,-0.05948530271559438
1.7278759594743862,82.54127063531766,-0.05941092100130052
1.7592918860102849,82.54127063531766,-0.05924844675916009
1.7907078125461826,82.54127063531766,-0.05893669762619579
1.8221237390820804,82.54127063531766,-0.05838656662501381
1.8535396656179781,82.54127063531766,-0.05747495439590558
1.8849555921538759,82.54127063531766,-0.05604083889018403
1.9163715186897745,82.54127063531766,-0.05388591534181258
1.9477874452256723,82.54127063531766,-0.05078313435021718
1.97920337176157,82.54127063531766,-0.046494234189223355
2.0106192982974678,82.54127063531766,-0.040795768150884155
2.0420352248333664,82.54127063531766,-0.03351249837217911
2.073451151369264,82.54127063531766,-0.024553025544916684
2.104867077905162,82.54127063531766,-0.01394063297477731
2.1362830044410597,82.54127063531766,-0.001833139966495195
2.1676989309769574,82.54127063531766,0.011474251349007852
2.199114857512856,82.54127063531766,0.02556667937688472
2.230530784048754,82.54127063531766,0.03994695452328447
2.2619467105846516,82.54127063531766,0.05408709526342701
2.2933626371205493,82.54127063531766,0.06748525197162265
2.324778563656447,82.54127063531766,0.07971784149472154
2.3561944901923457,82.54127063531766,0.09047782067652435
2.3876104167282435,82.54127063531766,0.099593243795657
2.4190263432641412,82.54127063531766,0.10702459232163093
2.450442269800039,82.54127063531766,0.11284358570396547
2.4818581963359367,82.54127063531766,0.11719920575945726
2.5132741228718354,82.54127063531766,0.12027793564813567
2.544690049407733,82.54127063531766,0.12226479517181522
2.576105975943631,82.54127063531766,0.12331021087563729
2.6075219024795286,82.54127063531766,0.12350585943144789
2.6389378290154264,82.54127063531766,0.12287101602362457
2.670353755551325,82.54127063531766,0.12134993383469127
2.701769682087223,82.54127063531766,0.11882028412798962
2.7331856086231205,82.54127063531766,0.11511231794256822
2.7646015351590183,82.54127063531766,0.11003772461934522
2.796017461694916,82.54127063531766,0.10342589674376883
2.8274333882308147,82.54127063531766,0.09516356097544058
2.8588493147667124,82.54127063531766,0.08523198168139004
2.89026524130261,82.54127063531766,0.07373491410826516
2.921681167838508,82.54127063531766,0.060910864428333225
2.9530970943744057,82.54127063531766,0.0471253421928459
2.9845130209103043,82.54127063531766,0.03284243187331884
3.015928947446202,82.54127063531766,0.01857934406124255
3.0473448739821,82.54127063531766,0.00485145388881525
3.0787608005179976,82.54127063531766,-0.007882447995960527
3.1101767270538954,82.54127063531766,-0.019265068889900844
3.141592653589793,82.54127063531766,-0.029068471138589645
-3.141592653589793,90.04502251125564,-0.03741960183867805
-3.1101767270538954,90.04502251125564,-0.04386195020841014
-3.078760800517997,90.04502251125564,-0.048808587327020876
-3.0473448739820994,90.04502251125564,-0.05246201608295305
-3.015928947446201,90.04502251125564,-0.05505498371670846
-2.9845130209103035,90.04502251125564,-0.05682091780346664
-2.9530970943744057,90.04502251125564,-0.057972505290321094
-2.9216811678385075,90.04502251125564,-0.058688620650467954
-2.8902652413026098,90.04502251125564,-0.0591100362439309
-2.8588493147667116,90.04502251125564,-0.059341648054461085
-2.827433388230814,90.04502251125564,-0.05945749042524215
-2.796017461694916,90.04502251125564,-0.05950720854860966
-2.764601535159018,90.04502251125564,-0.05952248802032912
-2.73318560862312,90.04502251125564,-0.059522565379333627
-2.701769682087222,90.04502251125564,-0.05951845795196647
-2.670353755551324,90.04502251125564,-0.05951588665997338
-2.6389378290154264,90.04502251125564,-0.05951702241300678
-2.607521902479528,90.04502251125564,-0.05952120416727173
-2.5761059759436304,90.04502251125564,-0.05952470623438766
-2.5446900494077322,90.04502251125564,-0.05951952496408175
-2.5132741228718345,90.04502251125564,-0.05949105910774168
-2.4818581963359367,90.04502251125564,-0.059414524039452854
-2.4504422698000385,90.04502251125564,-0.05925002087905706
-2.419026343264141,90.04502251125564,-0.058936426754000286
-2.3876104167282426,90.04502251125564,-0.05838470709742361
-2.356194490192345,90.04502251125564,-0.05747184528030904
-2.324778563656447,90.04502251125564,-0.05603683996626896
-2.293362637120549,90.04502251125564,-0.05388139431536466
-2.2619467105846507,90.04502251125564,-0.05077850566388787
-2.230530784048753,90.04502251125564,-0.04648992088955981
-2.199114857512855,90.04502251125564,-0.04079214704237106
-2.1676989309769574,90.04502251125564,-0.033509892507625656
-2.1362830044410592,90.04502251125564,-0.024551630952950196
-2.104867077905161,90.04502251125564,-0.01394040107398695
-2.0734511513692633,90.04502251125564,-0.0018337543356572892
-2.0420352248333655,90.04502251125564,0.011473358732535226
-2.0106192982974678,90.04502251125564,0.02556627017893326
-1.9792033717615696,90.04502251125564,0.039947891294379465
-1.9477874452256716,90.04502251125564,0.05409022884121149
-1.9163715186897736,90.04502251125564,0.06749130832731944
-1.8849555921538759,90.04502251125564,0.07972732634272954
-1.853539665617978,90.04502251125564,0.09049095397518234
-1.82212373908208,90.04502251125564,0.09960992654905407
-1.790707812546182,90.04502251125564,0.10704439763857417
-1.759291886010284,90.04502251125564,0.11286575791438318
-1.727875959474386,90.04502251125564,0.11722264801269575
-1.6964600329384882,90.04502251125564,0.12030116926244863
-1.6650441064025903,90.04502251125564,0.12228588330430569
-1.6336281798666923,90.04502251125564,0.12332665385088418
-1.6022122533307943,90.04502251125564,0.12351448703325038
-1.5707963267948963,90.04502251125564,0.1228679195191702
-1.5393804002589986,90.04502251125564,0.12133049237287047
-1.5079644737231006,90.04502251125564,0.11877934059026261
-1.4765485471872026,90.04502251125564,0.11504454329494704
-1.4451326206513047,90.04502251125564,0.10993817544951259
-1.4137166941154067,90.04502251125564,0.10329072161094599
-1.3823007675795087,90.04502251125564,0.09499075768743528
-1.350884841043611,90.04502251125564,0.08502206509632101
-1.319468914507713,90.04502251125564,0.07349133901299086
-1.288052987971815,90.04502251125564,0.060640071935624415
-1.256637061435917,90.04502251125564,0.04683636175188326
-1.225221134900019,90.04502251125564,0.032546062039943126
-1.1938052083641213,90.04502251125564,0.01828703038136787
-1.1623892818282233,90.04502251125564,0.004574054474817963
-1.1309733552923253,90.04502251125564,-0.008135791115814566
-1.0995574287564276,90.04502251125564,-0.019487760269830512
-1.0681415022205294,90.04502251125564,-0.029256872840332026
-1.0367255756846316,90.04502251125564,-0.037355024862377184
-1.0053096491487334,90.04502251125564,-0.04381900536859095
-0.9738937226128357,90.04502251125564,-0.04878494205288176
-0.9424777960769379,90.04502251125564,-0.05245468968968743
-0.9110618695410397,90.04502251125564,-0.055060780904998656
-0.879645943005142,90.04502251125564,-0.056836773725459144
-0.8482300164692438,90.04502251125564,-0.05799571436114958
-0.816814089933346,90.04502251125564,-0.05871694960651865
-0.7853981633974483,90.04502251125564,-0.05914174248871101
-0.7539822368615501,90.04502251125564,-0.0593754344488609
-0.7225663103256523,90.04502251125564,-0.05949242661946738
-0.6911503837897541,90.04502251125564,-0.05954264313760421
-0.6597344572538564,90.04502251125564,-0.05955796735082881
-0.6283185307179586,90.04502251125564,-0.05955776674986138
-0.5969026041820604,90.04502251125564,-0.05955313870901177
-0.5654866776461627,90.04502251125564,-0.05954984663795365
-0.5340707511102645,90.04502251125564,-0.05955007488575483
-0.5026548245743667,90.04502251125564,-0.05955314928970806
-0.4712388980384685,90.04502251125564,-0.059555300269222795
-0.43982297150257077,90.04502251125564,-0.05954843817587449
-0.408407044966673,90.04502251125564,-0.05951781531450167
-0.3769911184307748,90.04502251125564,-0.05943841618100132
-0.34557519189487707,90.04502251125564,-0.059270000669719616
-0.31415926535897887,90.04502251125564,-0.05895097357109618
-0.2827433388230811,90.04502251125564,-0.058391692085357653
-0.25132741228718336,90.04502251125564,-0.057468420160128215
-0.21991148575128516,90.04502251125564,-0.056019407531327364
-0.1884955592153874,90.04502251125564,-0.05384568299230024
-0.1570796326794892,90.04502251125564,-0.05071979251389315
-0.12566370614359146,90.04502251125564,-0.046403455844994085
-0.0942477796076937,90.04502251125564,-0.04067375225132927
-0.06283185307179551,90.04502251125564,-0.03335666023314662
-0.031415926535897754,90.04502251125564,-0.02436263367885291
4.440892098500626e-16,90.04502251125564,-0.013717265300003556
0.0314159265358982,90.04502251125564,-0.0015809234353459686
0.06283185307179595,90.04502251125564,0.01174876421710035
0.09424777960769415,90.04502251125564,0.02585502329191261
0.1256637061435919,90.04502251125564,0.040239593001470224
0.1570796326794901,90.04502251125564,0.05437445080420016
0.18849555921538785,90.04502251125564,0.06775873604453607
0.2199114857512856,90.04502251125564,0.07997069285368062
0.2513274122871838,90.04502251125564,0.090705603992116
0.28274333882308156,90.04502251125564,0.09979393583412931
0.31415926535897976,90.04502251125564,0.10719826659580706
0.3455751918948775,90.04502251125564,0.11299177545193584
0.3769911184307757,90.04502251125564,0.11732406448626707
0.40840704496667346,90.04502251125564,0.12038132228677373
0.4398229715025712,90.04502251125564,0.12234739679787676
0.4712388980384694,90.04502251125564,0.12337079532110332
0.5026548245743672,90.04502251125564,0.12354073667812242
0.5340707511102654,90.04502251125564,0.12287378605246495
0.5654866776461631,90.04502251125564,0.12131160350315097
0.5969026041820609,90.04502251125564,0.11872983127834046
0.6283185307179591,90.04502251125564,0.1149577493372932
0.6597344572538568,90.04502251125564,0.10980760395225683
0.691150383789755,90.04502251125564,0.10311121314345786
0.7225663103256528,90.04502251125564,0.09475968892256857
0.7539822368615505,90.04502251125564,0.08474038702178395
0.7853981633974487,90.04502251125564,0.0731642287601468
0.8168140899333465,90.04502251125564,0.060277013575411986
0.8482300164692447,90.04502251125564,0.04645056508097125
0.8796459430051424,90.04502251125564,0.032153260857663186
0.9110618695410402,90.04502251125564,0.01790383934000714
0.9424777960769379,90.04502251125564,0.004216166869290504
0.9738937226128366,90.04502251125564,-0.00845524465309299
1.0053096491487343,90.04502251125564,-0.019759412138067874
1.036725575684632,90.04502251125564,-0.02947570320476718
1.0681415022205298,90.04502251125564,-0.037520295162937395
1.0995574287564276,90.04502251125564,-0.043933638281636746
1.1309733552923262,90.04502251125564,-0.04885451990253357
1.162389281828224,90.04502251125564,-0.05248633526873174
1.1938052083641217,90.04502251125564,-0.055062127518757775
1.2252211349000195,90.04502251125564,-0.05681513144874047
1.2566370614359172,90.04502251125564,-0.05795753548825389
1.2880529879718159,90.04502251125564,-0.058667553535438954
1.3194689145077136,90.04502251125564,-0.05908525047491189
1.3508848410436114,90.04502251125564,-0.05931487812907225
1.3823007675795091,90.04502251125564,-0.05942993778292069
1.413716694115407,90.04502251125564,-0.059479665830703604
1.4451326206513055,90.04502251125564,-0.05949545362829565
1.4765485471872033,90.04502251125564,-0.05949633660500892
1.507964473723101,90.04502251125564,-0.059493199210505825
1.5393804002589988,90.04502251125564,-0.059491674092565894
1.5707963267948966,90.04502251125564,-0.05949386774684996
1.6022122533307952,90.04502251125564,-0.05949906010403803
1.633628179866693,90.04502251125564,-0.05950345375797204
1.6650441064025907,90.04502251125564,-0.059498940744582146
1.6964600329384885,90.04502251125564,-0.05947075956916124
1.7278759594743862,90.04502251125564,-0.0593938826951683
1.7592918860102849,90.04502251125564,-0.059228058354176966
1.7907078125461826,90.04502251125564,-0.05891167947439311
1.8221237390820804,90.04502251125564,-0.05835509118709872
1.8535396656179781,90.04502251125564,-0.05743454559178058
1.8849555921538759,90.04502251125564,-0.055988291896390374
1.9163715186897745,90.04502251125564,-0.0538173610266523
1.9477874452256723,90.04502251125564,-0.050694294016685106
1.97920337176157,90.04502251125564,-0.046380808487873765
2.0106192982974678,90.04502251125564,-0.040653984348588613
2.0420352248333664,90.04502251125564,-0.033339793788263815
2.073451151369264,90.04502251125564,-0.024348685967598867
2.104867077905162,90.04502251125564,-0.013706257165010428
2.1362830044410597,90.04502251125564,-0.0015728750128958069
2.1676989309769574,90.04502251125564,0.011753839760495278
2.199114857512856,90.04502251125564,0.02585712690637223
2.230530784048754,90.04502251125564,0.04023874648369024
2.2619467105846516,90.04502251125564,0.05437070213884609
2.2933626371205493,90.04502251125564,0.06775216327141902
2.324778563656447,90.04502251125564,0.07996140770800933
2.3561944901923457,90.04502251125564,0.09069375812868727
2.3876104167282435,90.04502251125564,0.09977973396964161
2.4190263432641412,90.04502251125564,0.10718199207798064
2.450442269800039,90.04502251125564,0.11297383420039052
2.4818581963359367,90.04502251125564,0.11730505240313407
2.5132741228718354,90.04502251125564,0.12036211838442924
2.544690049407733,90.04502251125564,0.12232927869045784
2.576105975943631,90.04502251125564,0.12335556499658186
2.6075219024795286,90.04502251125564,0.12353083319239234
2.6389378290154264,90.04502251125564,0.12287235009412462
2.670353755551325,90.04502251125564,0.12132245053931237
2.701769682087223,90.04502251125564,0.11875729024931651
2.7331856086231205,90.04502251125564,0.11500633729356707
2.7646015351590183,90.04502251125564,0.10988153566659663
2.796017461694916,90.04502251125564,0.10321378580975307
2.8274333882308147,90.04502251125564,0.09489262698015036
2.8588493147667124,90.04502251125564,0.08490326772432463
2.89026524130261,90.04502251125564,0.07335412122443001
2.921681167838508,90.04502251125564,0.06048844290780977
2.9530970943744057,90.04502251125564,0.04667585817562073
2.9845130209103043,90.04502251125564,0.032383252307881825
3.015928947446202,90.04502251125564,0.018128834599984402
3.0473448739821,90.04502251125564,0.004426998565616535
3.0787608005179976,90.04502251125564,-0.008266254062532449
3.1101767270538954,90.04502251125564,-0.01959774531689184
3.141592653589793,90.04502251125564,-0.02934430312758764
-3.141592653589793,97.5487743871936,-0.03755928170996004
-3.1101767270538954,97.5487743871936,-0.04396576873391812
-3.078760800517997,97.5487743871936,-0.04888043322289588
-3.0473448739820994,97.5487743871936,-0.05250690996733554
-3.015928947446201,97.5487743871936,-0.05507831491569314
-2.9845130209103035,97.5487743871936,-0.056827846203591714
-2.9530970943744057,97.5487743871936,-0.05796755137429774
-2.9216811678385075,97.5487743871936,-0.05867546899154986
-2.8902652413026098,97.5487743871936,-0.05909151527786893
-2.8588493147667116,97.5487743871936,-0.059319807124975935
-2.827433388230814,97.5487743871936,-0.0594337352229818
-2.796017461694916,97.5487743871936,-0.0594824526773661
-2.764601535159018,97.5487743871936,-0.05949729276696629
-2.73318560862312,97.5487743871936,-0.05949725333393913
-2.701769682087222,97.5487743871936,-0.05949319618520038
-2.670353755551324,97.5487743871936,-0.05949074092035818
-2.6389378290154264,97.5487743871936,-0.05949198574263308
-2.607521902479528,97.5487743871936,-0.05949620251877755
-2.5761059759436304,97.5487743871936,-0.059499581295461124
-2.5446900494077322,97.5487743871936,-0.05949399161162811
-2.5132741228718345,97.5487743871936,-0.059464632905035814
-2.4818581963359367,97.5487743871936,-0.05938641428950981
-2.4504422698000385,97.5487743871936,-0.05921898841742408
-2.419026343264141,97.5487743871936,-0.05890061415790409
-2.3876104167282426,97.5487743871936,-0.058341462642930685
-2.356194490192345,97.5487743871936,-0.057417579278353816
-2.324778563656447,97.5487743871936,-0.055966959649227946
-2.293362637120549,97.5487743871936,-0.05379040017488059
-2.2619467105846507,97.5487743871936,-0.0506603095386572
-2.230530784048753,97.5487743871936,-0.046338400029863475
-2.199114857512855,97.5487743871936,-0.0406019245386779
-2.1676989309769574,97.5487743871936,-0.03327726903007939
-2.1362830044410592,97.5487743871936,-0.024275501501733132
-2.104867077905161,97.5487743871936,-0.013622966984912954
-2.0734511513692633,97.5487743871936,-0.0014808584088534934
-2.0420352248333655,97.5487743871936,0.011852419719041066
-2.0106192982974678,97.5487743871936,0.025959491169723504
-1.9792033717615696,97.5487743871936,0.040341774144675484
-1.9477874452256716,97.5487743871936,0.054471265162373585
-1.9163715186897736,97.5487743871936,0.06784746049716871
-1.8849555921538759,97.5487743871936,0.08004923610569614
-1.853539665617978,97.5487743871936,0.09077267355042598
-1.82212373908208,97.5487743871936,0.09984907814176841
-1.790707812546182,97.5487743871936,0.10724178972437892
-1.759291886010284,97.5487743871936,0.11302458646620506
-1.727875959474386,97.5487743871936,0.11734746538428395
-1.6964600329384882,97.5487743871936,0.12039680794470588
-1.6650441064025903,97.5487743871936,0.12235648800382304
-1.6336281798666923,97.5487743871936,0.12337492441549222
-1.6022122533307943,97.5487743871936,0.12354118752734355
-1.5707963267948963,97.5487743871936,0.1228716778794027
-1.5393804002589986,97.5487743871936,0.12130790139885421
-1.5079644737231006,97.5487743871936,0.11872536514146234
-1.4765485471872026,97.5487743871936,0.11495322643161013
-1.4451326206513047,97.5487743871936,0.10980360656877954
-1.4137166941154067,97.5487743871936,0.1031081802268189
-1.3823007675795087,97.5487743871936,0.09475788731715908
-1.350884841043611,97.5487743871936,0.08473988279080635
-1.319468914507713,97.5487743871936,0.07316487078348335
-1.288052987971815,97.5487743871936,0.060278439885018395
-1.256637061435917,97.5487743871936,0.04645223749741528
-1.225221134900019,97.5487743871936,0.03215452666213003
-1.1938052083641213,97.5487743871936,0.017904011797794488
-1.1623892818282233,97.5487743871936,0.004214611380289144
-1.1309733552923253,97.5487743871936,-0.008459033704971194
-1.0995574287564276,97.5487743871936,-0.019765756679313316
-1.0681415022205294,97.5487743871936,-0.02948471658720471
-1.0367255756846316,97.5487743871936,-0.03753188812858026
-1.0053096491487334,97.5487743871936,-0.043947550592096
-0.9738937226128357,97.5487743871936,-0.04887040100568019
-0.9424777960769379,97.5487743871936,-0.05250379919281803
-0.9110618695410397,97.5487743871936,-0.05508077004100513
-0.879645943005142,97.5487743871936,-0.05683456701738813
-0.8482300164692438,97.5487743871936,-0.05797739007086544
-0.816814089933346,97.5487743871936,-0.058687478138458433
-0.7853981633974483,97.5487743871936,-0.05910495560248363
-0.7539822368615501,97.5487743871936,-0.05933412833700322
-0.7225663103256523,97.5487743871936,-0.05944854264175339
-0.6911503837897541,97.5487743871936,-0.059497469965387684
-0.6597344572538564,97.5487743871936,-0.05951232748491738
-0.6283185307179586,97.5487743871936,-0.05951216860165384
-0.5969026041820604,97.5487743871936,-0.059507889086714096
-0.5654866776461627,97.5487743871936,-0.05950512657071321
-0.5340707511102645,97.5487743871936,-0.05950598496706883
-0.5026548245743667,97.5487743871936,-0.059509730590917506
-0.4712388980384685,97.5487743871936,-0.059512534891405226
-0.43982297150257077,97.5487743871936,-0.05950623096238703
-0.408407044966673,97.5487743871936,-0.05947595617578734
-0.3769911184307748,97.5487743871936,-0.05939652179471572
-0.34557519189487707,97.5487743871936,-0.05922743585283633
-0.31415926535897887,97.5487743871936,-0.0589067570331482
-0.2827433388230811,97.5487743871936,-0.058344398687892735
-0.25132741228718336,97.5487743871936,-0.0574161013226281
-0.21991148575128516,97.5487743871936,-0.055959543131758625
-0.1884955592153874,97.5487743871936,-0.05377523475576085
-0.1570796326794892,97.5487743871936,-0.05063539361843689
-0.12566370614359146,97.5487743871936,-0.04630172056271536
-0.0942477796076937,97.5487743871936,-0.04055171105647837
-0.06283185307179551,97.5487743871936,-0.03321228942258673
-0.031415926535897754,97.5487743871936,-0.024195362963919984
4.440892098500626e-16,97.5487743871936,-0.013528359182867884
0.0314159265358982,97.5487743871936,-0.0013736648432094267
0.06283185307179595,97.5487743871936,0.011969180973238121
0.09424777960769415,97.5487743871936,0.026081909409862852
0.1256637061435919,97.5487743871936,0.040465442067376525
0.1570796326794901,97.5487743871936,0.05459176320718604
0.18849555921538785,97.5487743871936,0.06796084131485755
0.2199114857512856,97.5487743871936,0.08015242023292166
0.2513274122871838,97.5487743871936,0.09086368842811347
0.28274333882308156,97.5487743871936,0.09992710862483513
0.31415926535897976,97.5487743871936,0.10730704813390841
0.3455751918948775,97.5487743871936,0.11307804290258733
0.3769911184307757,97.5487743871936,0.11739049713479849
0.40840704496667346,97.5487743871936,0.12043082892303981
0.4398229715025712,97.5487743871936,0.1223826092306246
0.4712388980384694,97.5487743871936,0.12339368156707463
0.5026548245743672,97.5487743871936,0.12355235826691605
0.5340707511102654,97.5487743871936,0.1228742037840541
0.5654866776461631,97.5487743871936,0.1212999263484236
0.5969026041820609,97.5487743871936,0.11870440000198088
0.6283185307179591,97.5487743871936,0.11491644325655984
0.6597344572538568,97.5487743871936,0.10974825027086878
0.691150383789755,97.5487743871936,0.1030320615794294
0.7225663103256528,97.5487743871936,0.09465989314554023
0.7539822368615505,97.5487743871936,0.08462041641633898
0.7853981633974487,97.5487743871936,0.07302612855284667
0.8168140899333465,97.5487743871936,0.060124445440939624
0.8482300164692447,97.5487743871936,0.04628859518926337
0.8796459430051424,97.5487743871936,0.031987911700059254
0.9110618695410402,97.5487743871936,0.017741473125832016
0.9424777960769379,97.5487743871936,0.004062807064191713
0.9738937226128366,97.5487743871936,-0.008594532825946972
1.0053096491487343,97.5487743871936,-0.019880976269551435
1.036725575684632,97.5487743871936,-0.029577526901540235
1.0681415022205298,97.5487743871936,-0.03760197580766005
1.0995574287564276,97.5487743871936,-0.043996155606890464
1.1309733552923262,97.5487743871936,-0.04889989172966248
1.162389281828224,97.5487743871936,-0.05251719757640335
1.1938052083641217,97.5487743871936,-0.05508131463112346
1.2252211349000195,97.5487743871936,-0.05682535922868417
1.2566370614359172,97.5487743871936,-0.05796116739302994
1.2880529879718159,97.5487743871936,-0.058666497408309905
1.3194689145077136,97.5487743871936,-0.05908096532268649
1.3508848410436114,97.5487743871936,-0.059308414723690965
1.3823007675795091,97.5487743871936,-0.059422010137237746
1.413716694115407,97.5487743871936,-0.059470731226354406
1.4451326206513055,97.5487743871936,-0.05948578643258356
1.4765485471872033,97.5487743871936,-0.05948608827445193
1.507964473723101,97.5487743871936,-0.0594824421857801
1.5393804002589988,97.5487743871936,-0.059480430318546156
1.5707963267948966,97.5487743871936,-0.05948212355454383
1.6022122533307952,97.5487743871936,-0.05948676873075833
1.633628179866693,97.5487743871936,-0.059490525488582226
1.6650441064025907,97.5487743871936,-0.05948521914757991
1.6964600329384885,97.5487743871936,-0.05945598121947856
1.7278759594743862,97.5487743871936,-0.0593776178541715
1.7592918860102849,97.5487743871936,-0.05920963212543073
1.7907078125461826,97.5487743871936,-0.05889007766766526
1.8221237390820804,97.5487743871936,-0.05832886269284075
1.8535396656179781,97.5487743871936,-0.057401722657058216
1.8849555921538759,97.5487743871936,-0.05594633550679947
1.9163715186897745,97.5487743871936,-0.05376321276733449
1.9477874452256723,97.5487743871936,-0.0506245697582843
1.97920337176157,97.5487743871936,-0.046292106425064525
2.0106192982974678,97.5487743871936,-0.04054331853300675
2.0420352248333664,97.5487743871936,-0.03320512777419567
2.073451151369264,97.5487743871936,-0.02418943951277715
2.104867077905162,97.5487743871936,-0.013523682845933964
2.1362830044410597,97.5487743871936,-0.0013702443231937472
2.1676989309769574,97.5487743871936,0.011971339854226378
2.199114857512856,97.5487743871936,0.02608280676423451
2.230530784048754,97.5487743871936,0.040465086828765005
2.2619467105846516,97.5487743871936,0.054590175432217745
2.2933626371205493,97.5487743871936,0.06795805385714501
2.324778563656447,97.5487743871936,0.08014848031257943
2.3561944901923457,97.5487743871936,0.09085866028555697
2.3876104167282435,97.5487743871936,0.09992107909679962
2.4190263432641412,97.5487743871936,0.10730013749075872
2.450442269800039,97.5487743871936,0.11307042347308195
2.4818581963359367,97.5487743871936,0.11738242188590052
2.5132741228718354,97.5487743871936,0.12042267095245901
2.544690049407733,97.5487743871936,0.12237491075216692
2.576105975943631,97.5487743871936,0.12338720726328786
2.6075219024795286,97.5487743871936,0.12354814309808579
2.6389378290154264,97.5487743871936,0.12287358038053765
2.670353755551325,97.5487743871936,0.12130451361753025
2.701769682087223,97.5487743871936,0.11871603469003453
2.7331856086231205,97.5487743871936,0.11493704190360134
2.7646015351590183,97.5487743871936,0.1097796011474108
2.796017461694916,97.5487743871936,0.10307556362442483
2.8274333882308147,97.5487743871936,0.09471627798697481
2.8588493147667124,97.5487743871936,0.08468950465205138
2.89026524130261,97.5487743871936,0.07310667660952092
2.921681167838508,97.5487743871936,0.06021413036026535
2.9530970943744057,97.5487743871936,0.0463841613522663
2.9845130209103043,97.5487743871936,0.03208547034125869
3.015928947446202,97.5487743871936,0.017836910992549075
3.0473448739821,97.5487743871936,0.004152234594631193
3.0787608005179976,97.5487743871936,-0.00851437306356844
3.1101767270538954,97.5487743871936,-0.01981241044154251
3.141592653589793,97.5487743871936,-0.029521803617845115
-3.141592653589793,105.05252626313157,-0.037650259749607076
-3.1101767270538954,105.05252626313157,-0.0440332966823442
-3.078760800517997,105.05252626313157,-0.04892704847631044
-3.0473448739820994,105.05252626313157,-0.052535889517511744
-3.015928947446201,105.05252626313157,-0.05509317658652925
-2.9845130209103035,105.05252626313157,-0.056831958481253844
-2.9530970943744057,105.05252626313157,-0.05796386500178009
-2.9216811678385075,105.05252626313157,-0.058666388874405916
-2.8902652413026098,105.05252626313157,-0.05907888838065193
-2.8588493147667116,105.05252626313157,-0.059304972747288236
-2.827433388230814,105.05252626313157,-0.059417613350725776
-2.796017461694916,105.05252626313157,-0.059465642848389684
-2.764601535159018,105.05252626313157,-0.05948016525179172
-2.73318560862312,105.05252626313157,-0.059480023293703776
-2.701769682087222,105.05252626313157,-0.05947597804966645
-2.670353755551324,105.05252626313157,-0.05947358401556247
-2.6389378290154264,105.05252626313157,-0.05947489351213605
-2.607521902479528,105.05252626313157,-0.05947913722461499
-2.5761059759436304,105.05252626313157,-0.059482454626434665
-2.5446900494077322,105.05252626313157,-0.05947663990073439
-2.5132741228718345,105.05252626313157,-0.0594467743945607
-2.4818581963359367,105.05252626313157,-0.05936758588399377
-2.4504422698000385,105.05252626313157,-0.05919846149905115
-2.419026343264141,105.05252626313157,-0.058877294045055394
-2.3876104167282426,105.05252626313157,-0.05831378434568878
-2.356194490192345,105.05252626313157,-0.05738342244156701
-2.324778563656447,105.05252626313157,-0.055923607580414064
-2.293362637120549,105.05252626313157,-0.053734596780946296
-2.2619467105846507,105.05252626313157,-0.05058845012858091
-2.230530784048753,105.05252626313157,-0.046246859665739964
-2.199114857512855,105.05252626313157,-0.04048752040717158
-2.1676989309769574,105.05252626313157,-0.03313781452946093
-2.1362830044410592,105.05252626313157,-0.02411034885098541
-2.104867077905161,105.05252626313157,-0.01343342624086802
-2.0734511513692633,105.05252626313157,-0.0012703956694839176
-2.0420352248333655,105.05252626313157,0.012078293625796856
-2.0106192982974678,105.05252626313157,0.026193662532659978
-1.9792033717615696,105.05252626313157,0.04057624614643744
-1.9477874452256716,105.05252626313157,0.05469803601953553
-1.9163715186897736,105.05252626313157,0.06805940035718293
-1.8849555921538759,105.05252626313157,0.0802408024885578
-1.853539665617978,105.05252626313157,0.09094034393436422
-1.82212373908208,105.05252626313157,0.09999144402127906
-1.790707812546182,105.05252626313157,0.10735932898614393
-1.759291886010284,105.05252626313157,0.11311919000208151
-1.727875959474386,105.05252626313157,0.11742182613107184
-1.6964600329384882,105.05252626313157,0.12045378318710509
-1.6650441064025903,105.05252626313157,0.12239852578477192
-1.6336281798666923,105.05252626313157,0.12340361477475256
-1.6022122533307943,105.05252626313157,0.12355697138444961
-1.5707963267948963,105.05252626313157,0.1228737281663612
-1.5393804002589986,105.05252626313157,0.12129418300855566
-1.5079644737231006,105.05252626313157,0.11869287679246404
-1.4765485471872026,105.05252626313157,0.11489842031696372
-1.4451326206513047,105.05252626313157,0.10972296394988784
-1.4137166941154067,105.05252626313157,0.10299889168331595
-1.3823007675795087,105.05252626313157,0.09461855109157732
-1.350884841043611,105.05252626313157,0.08457110550577417
-1.319468914507713,105.05252626313157,0.07296964567403628
-1.288052987971815,105.05252626313157,0.06006219881911344
-1.256637061435917,105.05252626313157,0.04622252587485359
-1.225221134900019,105.05252626313157,0.03192032505868174
-1.1938052083641213,105.05252626313157,0.01767480600181054
-1.1623892818282233,105.05252626313157,0.003999370970733899
-1.1309733552923253,105.05252626313157,-0.00865278668615902
-1.0995574287564276,105.05252626313157,-0.0199326298972891
-1.0681415022205294,105.05252626313157,-0.029621780955333618
-1.0367255756846316,105.05252626313157,-0.037638642081852115
-1.0053096491487334,105.05252626313157,-0.04402557008913637
-0.9738937226128357,105.05252626313157,-0.04892279333671333
-0.9424777960769379,105.05252626313157,-0.05253456960266288
-0.9110618695410397,105.05252626313157,-0.05509421704928861
-0.879645943005142,105.05252626313157,-0.0568348079377116
-0.8482300164692438,105.05252626313157,-0.05796803669823774
-0.816814089933346,105.05252626313157,-0.058671481029607224
-0.7853981633974483,105.05252626313157,-0.05908458748817666
-0.7539822368615501,105.05252626313157,-0.059311045443106385
-0.7225663103256523,105.05252626313157,-0.059423892260830384
-0.6911503837897541,105.05252626313157,-0.05947201078511557
-0.6597344572538564,105.05252626313157,-0.05948654060660463
-0.6283185307179586,105.05252626313157,-0.05948634801936138
-0.5969026041820604,105.05252626313157,-0.05948220850239104
-0.5654866776461627,105.05252626313157,-0.05947968419826204
-0.5340707511102645,105.05252626313157,-0.05948082984966282
-0.5026548245743667,105.05252626313157,-0.05948487378827061
-0.4712388980384685,105.05252626313157,-0.059487947602150724
-0.43982297150257077,105.05252626313157,-0.05948183002134205
-0.408407044966673,105.05252626313157,-0.05945157607608885
-0.3769911184307748,105.05252626313157,-0.05937187205204462
-0.34557519189487707,105.05252626313157,-0.05920204375779817
-0.31415926535897887,105.05252626313157,-0.05887989911446553
-0.2827433388230811,105.05252626313157,-0.05831502963856383
-0.25132741228718336,105.05252626313157,-0.05738279607992016
-0.21991148575128516,105.05252626313157,-0.05592046309445934
-0.1884955592153874,105.05252626313157,-0.053728166506321326
-0.1570796326794892,105.05252626313157,-0.05057788527638951
-0.12566370614359146,105.05252626313157,-0.04623130656021803
-0.0942477796076937,105.05252626313157,-0.04046622819372958
-0.06283185307179551,105.05252626313157,-0.03311026059427492
-0.031415926535897754,105.05252626313157,-0.02407636644082817
4.440892098500626e-16,105.05252626313157,-0.013393307592586078
0.0314159265358982,105.05252626313157,-0.001224939260443935
0.06283185307179595,105.05252626313157,0.012127808171356495
0.09424777960769415,105.05252626313157,0.02624557700334933
0.1256637061435919,105.05252626313157,0.040628691647476976
0.1570796326794901,105.05252626313157,0.054749138342112535
0.18849555921538785,105.05252626313157,0.06810748542090785
0.2199114857512856,105.05252626313157,0.08028456415182102
0.2513274122871838,105.05252626313157,0.09097894539058676
0.28274333882308156,105.05252626313157,0.10002453926515438
0.31415926535897976,105.05252626313157,0.10738700775347179
0.3455751918948775,105.05252626313157,0.11314186344087128
0.3769911184307757,105.05252626313157,0.1174400781470165
0.40840704496667346,105.05252626313157,0.12046821330344856
0.4398229715025712,105.05252626313157,0.12240960515064142
0.4712388980384694,105.05252626313157,0.12341157060548064
0.5026548245743672,105.05252626313157,0.12356170947276308
0.5340707511102654,105.05252626313157,0.12287479975177622
0.5654866776461631,105.05252626313157,0.12129080104068832
0.5969026041820609,105.05252626313157,0.1186839857594796
0.6283185307179591,105.05252626313157,0.11488282100577038
0.6597344572538568,105.05252626313157,0.10969948802772327
0.691150383789755,105.05252626313157,0.10296661077246898
0.7225663103256528,105.05252626313157,0.09457699313527254
0.7539822368615505,105.05252626313157,0.08452044155597783
0.7853981633974487,105.05252626313157,0.07291080716560387
0.8168140899333465,105.05252626313157,0.05999689210604009
0.8482300164692447,105.05252626313157,0.04615312765824882
0.8796459430051424,105.05252626313157,0.0318496661718802
0.9110618695410402,105.05252626313157,0.017605875772452904
0.9424777960769379,105.05252626313157,0.003934992963109085
0.9738937226128366,105.05252626313157,-0.008710249979657275
1.0053096491487343,105.05252626313157,-0.019981493031517694
1.036725575684632,105.05252626313157,-0.029661140741818748
1.0681415022205298,105.05252626313157,-0.03766836562804687
1.0995574287564276,105.05252626313157,-0.04404618324165329
1.1309733552923262,105.05252626313157,-0.0489353004777986
1.162389281828224,105.05252626313157,-0.052540252285686706
1.1938052083641217,105.05252626313157,-0.055094448683122944
1.2252211349000195,105.05252626313157,-0.05683090377668351
1.2566370614359172,105.05252626313157,-0.057961157658200785
1.2880529879718159,105.05252626313157,-0.05866258418931676
1.3194689145077136,105.05252626313157,-0.05907441435509307
1.3508848410436114,105.05252626313157,-0.059300141477492706
1.3823007675795091,105.05252626313157,-0.05941264101969737
1.413716694115407,105.05252626313157,-0.05946067208456844
1.4451326206513055,105.05252626313157,-0.05947528574187877
1.4765485471872033,105.05252626313157,-0.059475288539904386
1.507964473723101,105.05252626313157,-0.059471417647262166
1.5393804002589988,105.05252626313157,-0.05946921167904079
1.5707963267948966,105.05252626313157,-0.05947071136978039
1.6022122533307952,105.05252626313157,-0.0594751367907487
1.633628179866693,105.05252626313157,-0.05947861452239374
1.6650441064025907,105.05252626313157,-0.05947291999753337
1.6964600329384885,105.05252626313157,-0.059443105760735436
1.7278759594743862,105.05252626313157,-0.05936385592851056
1.7592918860102849,105.05252626313157,-0.05919449420499855
1.7907078125461826,105.05252626313157,-0.05887282636889546
1.8221237390820804,105.05252626313157,-0.058308441755071806
1.8535396656179781,105.05252626313157,-0.057376698969988295
1.8849555921538759,105.05252626313157,-0.055914862562351744
1.9163715186897745,105.05252626313157,-0.05372306872987178
1.9477874452256723,105.05252626313157,-0.050573295540432696
1.97920337176157,105.05252626313157,-0.046227229769644655
2.0106192982974678,105.05252626313157,-0.040462669381977595
2.0420352248333664,105.05252626313157,-0.033107223683424815
2.073451151369264,105.05252626313157,-0.02407385453680619
2.104867077905162,105.05252626313157,-0.013391324484760353
2.1362830044410597,105.05252626313157,-0.0012234886546074793
2.1676989309769574,105.05252626313157,0.01212872378470618
2.199114857512856,105.05252626313157,0.0262459576461751
2.230530784048754,105.05252626313157,0.04062854108121214
2.2619467105846516,105.05252626313157,0.05474846504687979
2.2933626371205493,105.05252626313157,0.06810630330821374
2.324778563656447,105.05252626313157,0.0802828932321646
2.3561944901923457,105.05252626313157,0.0909768128998319
2.3876104167282435,105.05252626313157,0.1000219820290709
2.4190263432641412,105.05252626313157,0.10738407678261205
2.450442269800039,105.05252626313157,0.11313863182744893
2.4818581963359367,105.05252626313157,0.11743665318342922
2.5132741228718354,105.05252626313157,0.12046475322892801
2.544690049407733,105.05252626313157,0.1224063399240769
2.576105975943631,105.05252626313157,0.12340882453082008
2.6075219024795286,105.05252626313157,0.12355992147382669
2.6389378290154264,105.05252626313157,0.12287453498889375
2.670353755551325,105.05252626313157,0.12129274607902156
2.701769682087223,105.05252626313157,0.11868891954533392
2.7331856086231205,105.05252626313157,0.11489155632320268
2.7646015351590183,105.05252626313157,0.10971278326134935
2.796017461694916,105.05252626313157,0.10298505919415077
2.8274333882308147,105.05252626313157,0.09460090501649399
2.8588493147667124,105.05252626313157,0.08454974080981353
2.89026524130261,105.05252626313157,0.07294496640207987
2.921681167838508,105.05252626313157,0.06003492618097998
2.9530970943744057,105.05252626313157,0.04619365589825349
2.9845130209103043,105.05252626313157,0.03189103939553978
3.015928947446202,105.05252626313157,0.01764634959841373
3.0473448739821,105.05252626313157,0.003972917877145268
3.0787608005179976,105.05252626313157,-0.008676255410848804
3.1101767270538954,105.05252626313157,-0.019952415301277594
3.141592653589793,105.05252626313157,-0.029637509364236713
-3.141592653589793,112.55627813906955,-0.03770990085467676
-3.1101767270538954,112.55627813906955,-0.044077529589974185
-3.078760800517997,112.55627813906955,-0.04895753811993246
-3.0473448739820994,112.55627813906955,-0.05255478656616186
-3.015928947446201,112.55627813906955,-0.05510278984069035
-2.9845130209103035,112.55627813906955,-0.056834498912423405
-2.9530970943744057,112.55627813906955,-0.057961269245926365
-2.9216811678385075,112.55627813906955,-0.05866023523581898
-2.8902652413026098,112.55627813906955,-0.059070389362767164
-2.8588493147667116,112.55627813906955,-0.059295008043396207
-2.827433388230814,112.55627813906955,-0.05940678780657509
-2.796017461694916,112.55627813906955,-0.05945435132013437
-2.764601535159018,112.55627813906955,-0.05946865242656978
-2.73318560862312,112.55627813906955,-0.05946843235775963
-2.701769682087222,112.55627813906955,-0.05946438641379872
-2.670353755551324,112.55627813906955,-0.059462026805734584
-2.6389378290154264,112.55627813906955,-0.05946337641762761
-2.607521902479528,112.55627813906955,-0.05946764002751169
-2.5761059759436304,112.55627813906955,-0.05947092581895992
-2.5446900494077322,112.55627813906955,-0.05946498170343318
-2.5132741228718345,112.55627813906955,-0.05943481667975787
-2.4818581963359367,112.55627813906955,-0.05935504748263149
-2.4504422698000385,112.55627813906955,-0.059184898657345754
-2.419026343264141,112.55627813906955,-0.058862038851720325
-2.3876104167282426,112.55627813906955,-0.05829588088783836
-2.356194490192345,112.55627813906955,-0.0573615747127543
-2.324778563656447,112.55627813906955,-0.05589615322514246
-2.293362637120549,112.55627813906955,-0.053699541885440794
-2.2619467105846507,112.55627813906955,-0.050543587199164915
-2.230530784048753,112.55627813906955,-0.04618996880227038
-2.199114857512855,112.55627813906955,-0.04041665254753748
-2.1676989309769574,112.55627813906955,-0.03305163188504224
-2.1362830044410592,112.55627813906955,-0.02400845710814881
-2.104867077905161,112.55627813906955,-0.01331662999752635
-2.0734511513692633,112.55627813906955,-0.001140819803254075
-2.0420352248333655,112.55627813906955,0.012217272131770016
-2.0106192982974678,112.55627813906955,0.026337685176053123
-1.9792033717615696,112.55627813906955,0.040720413689504666
-1.9477874452256716,112.55627813906955,0.05483744625191995
-1.9163715186897736,112.55627813906955,0.06818968510193425
-1.8849555921538759,112.55627813906955,0.08035856574245004
-1.853539665617978,112.55627813906955,0.09104342679564181
-1.82212373908208,112.55627813906955,0.10007898230182716
-1.790707812546182,112.55627813906955,0.10743161380644366
-1.759291886010284,112.55627813906955,0.11317737783959685
-1.727875959474386,112.55627813906955,0.11746756455698688
-1.6964600329384882,112.55627813906955,0.12048882015627704
-1.6650441064025903,112.55627813906955,0.12242435811693127
-1.6336281798666923,112.55627813906955,0.12342121303985608
-1.6022122533307943,112.55627813906955,0.12356660134206962
-1.5707963267948963,112.55627813906955,0.1228748777815198
-1.5393804002589986,112.55627813906955,0.12128559915989096
-1.5079644737231006,112.55627813906955,0.11867271366602265
-1.4765485471872026,112.55627813906955,0.11486449702308951
-1.4451326206513047,112.55627813906955,0.10967311800004896
-1.4137166941154067,112.55627813906955,0.10293139684500599
-1.3823007675795087,112.55627813906955,0.09453254644445845
-1.350884841043611,112.55627813906955,0.08446696458487518
-1.319468914507713,112.55627813906955,0.0728492089568465
-1.288052987971815,112.55627813906955,0.05992880578626791
-1.256637061435917,112.55627813906955,0.046080815324074695
-1.225221134900019,112.55627813906955,0.03177581830354491
-1.1938052083641213,112.55627813906955,0.017533335393392753
-1.1623892818282233,112.55627813906955,0.0038664521464533397
-1.1309733552923253,112.55627813906955,-0.008772527250038476
-1.0995574287564276,112.55627813906955,-0.020035874257066634
-1.0681415022205294,112.55627813906955,-0.029706724834276846
-1.0367255756846316,112.55627813906955,-0.03770497305192822
-1.0053096491487334,112.55627813906955,-0.04407425257370542
-0.9738937226128357,112.55627813906955,-0.04895573385127335
-0.9424777960769379,112.55627813906955,-0.05255422753638338
-0.9110618695410397,112.55627813906955,-0.055103232159328504
-0.879645943005142,112.55627813906955,-0.05683570864559499
-0.8482300164692438,112.55627813906955,-0.057963039881306855
-0.816814089933346,112.55627813906955,-0.058662396312535815
-0.7853981633974483,112.55627813906955,-0.059072807872066924
-0.7539822368615501,112.55627813906955,-0.0592975849781069
-0.7225663103256523,112.55627813906955,-0.05940945215663679
-0.6911503837897541,112.55627813906955,-0.059457053367646354
-0.6597344572538564,112.55627813906955,-0.0594713575485117
-0.6283185307179586,112.55627813906955,-0.05947111592729532
-0.5969026041820604,112.55627813906955,-0.05946702991496819
-0.5654866776461627,112.55627813906955,-0.05946461496681849
-0.5340707511102645,112.55627813906955,-0.059465894994425075
-0.5026548245743667,112.55627813906955,-0.059470073777148455
-0.4712388980384685,112.55627813906955,-0.05947325615266124
-0.43982297150257077,112.55627813906955,-0.05946718347530676
-0.408407044966673,112.55627813906955,-0.05943685357689388
-0.3769911184307748,112.55627813906955,-0.05935686558624641
-0.34557519189487707,112.55627813906955,-0.05918641802758658
-0.31415926535897887,112.55627813906955,-0.05886314352905642
-0.2827433388230811,112.55627813906955,-0.05829640852988727
-0.25132741228718336,112.55627813906955,-0.05736130811592791
-0.21991148575128516,112.55627813906955,-0.05589481807811236
-0.1884955592153874,112.55627813906955,-0.05369681245979039
-0.1570796326794892,112.55627813906955,-0.05053910336152359
-0.12566370614359146,112.55627813906955,-0.04618336837558606
-0.0942477796076937,112.55627813906955,-0.04040761702650801
-0.06283185307179551,112.55627813906955,-0.033039939663723074
-0.031415926535897754,112.55627813906955,-0.023994037632903732
4.440892098500626e-16,112.55627813906955,-0.01329960751542391
0.0314159265358982,112.55627813906955,-0.001121533384787245
0.06283185307179595,112.55627813906955,0.01223827928074237
0.09424777960769415,112.55627813906955,0.02635970928019784
0.1256637061435919,112.55627813906955,0.040742661693669906
0.1570796326794901,112.55627813906955,0.054859122993341676
0.18849555921538785,112.55627813906955,0.06821008048889293
0.2199114857512856,112.55627813906955,0.08037712593624075
0.2513274122871838,112.55627813906955,0.09105979718652073
0.28274333882308156,112.55627813906955,0.10009301655412478
0.31415926535897976,112.55627813906955,0.10744335043127494
0.3455751918948775,112.55627813906955,0.1131869916318368
0.3769911184307757,112.55627813906955,0.11747530349000988
0.40840704496667346,112.55627813906955,0.12049493870207977
0.4398229715025712,112.55627813906955,0.12242905616804202
0.4712388980384694,112.55627813906955,0.12342458691013644
0.5026548245743672,112.55627813906955,0.12356861092657369
0.5340707511102654,112.55627813906955,0.12287533253435827
0.5654866776461631,112.55627813906955,0.12128416502055558
0.5969026041820609,112.55627813906955,0.11866894270113468
0.6283185307179591,112.55627813906955,0.1148578803634264
0.6597344572538568,112.55627813906955,0.10966315990670454
0.691150383789755,112.55627813906955,0.10291770340429819
0.7225663103256528,112.55627813906955,0.09451491735376455
0.7539822368615505,112.55627813906955,0.08444547238971657
0.7853981633974487,112.55627813906955,0.07282424879803737
0.8168140899333465,112.55627813906955,0.059901101562596294
0.8482300164692447,112.55627813906955,0.04605137532569033
0.8796459430051424,112.55627813906955,0.031745843483092596
0.9110618695410402,112.55627813906955,0.017504093943587637
0.9424777960769379,112.55627813906955,0.003839141936633497
0.9738937226128366,112.55627813906955,-0.008796903955694076
1.0053096491487343,112.55627813906955,-0.02005660242491851
1.036725575684632,112.55627813906955,-0.029723421295323387
1.0681415022205298,112.55627813906955,-0.03771758142775088
1.0995574287564276,112.55627813906955,-0.04408299594983384
1.1309733552923262,112.55627813906955,-0.04896103832862932
1.162389281828224,112.55627813906955,-0.0525566368029568
1.1938052083641217,112.55627813906955,-0.0551033288694165
1.2252211349000195,112.55627813906955,-0.056834050779334955
1.2566370614359172,112.55627813906955,-0.05796011995249681
1.2880529879718159,112.55627813906955,-0.05865862036294114
1.3194689145077136,112.55627813906955,-0.05906849048157719
1.3508848410436114,112.55627813906955,-0.059292957555180985
1.3823007675795091,112.55627813906955,-0.05940467742348877
1.413716694115407,112.55627813906955,-0.05945224155023014
1.4451326206513055,112.55627813906955,-0.0594665813183349
1.4765485471872033,112.55627813906955,-0.05946642260902786
1.507964473723101,112.55627813906955,-0.059462450580287346
1.5393804002589988,112.55627813906955,-0.059460170705984056
1.5707963267948966,112.55627813906955,-0.05946160095485861
1.6022122533307952,112.55627813906955,-0.05946594160195176
1.633628179866693,112.55627813906955,-0.0594692953607244
1.6650441064025907,112.55627813906955,-0.05946340218712119
1.6964600329384885,112.55627813906955,-0.05943325885911986
1.7278759594743862,112.55627813906955,-0.05935346358636654
1.7592918860102849,112.55627813906955,-0.05918321400179712
1.7907078125461826,112.55627813906955,-0.05886014182664062
1.8221237390820804,112.55627813906955,-0.05829361257698472
1.8535396656179781,112.55627813906955,-0.05735872043199551
1.8849555921538759,112.55627813906955,-0.05589244113978296
1.9163715186897745,112.55627813906955,-0.053694648903974886
1.9477874452256723,112.55627813906955,-0.05053715544641584
1.97920337176157,112.55627813906955,-0.04618163819645263
2.0106192982974678,112.55627813906955,-0.04040610672911239
2.0420352248333664,112.55627813906955,-0.03303865091579107
2.073451151369264,112.55627813906955,-0.02399297174729787
2.104867077905162,112.55627813906955,-0.01329876608541319
2.1362830044410597,112.55627813906955,-0.0011209179590621684
2.1676989309769574,112.55627813906955,0.012238667676260251
2.199114857512856,112.55627813906955,0.026359870689435693
2.230530784048754,112.55627813906955,0.040742597746997136
2.2619467105846516,112.55627813906955,0.05485883731903296
2.2933626371205493,112.55627813906955,0.06820957901224349
2.324778563656447,112.55627813906955,0.08037641716082045
2.3561944901923457,112.55627813906955,0.0910588926715262
2.3876104167282435,112.55627813906955,0.10009193191836714
2.4190263432641412,112.55627813906955,0.10744210730430534
2.450442269800039,112.55627813906955,0.11318562100631514
2.4818581963359367,112.55627813906955,0.1174738508649441
2.5132741228718354,112.55627813906955,0.12049347118900001
2.544690049407733,112.55627813906955,0.12242767130456982
2.576105975943631,112.55627813906955,0.12342342225887473
2.6075219024795286,112.55627813906955,0.12356785267640177
2.6389378290154264,112.55627813906955,0.12287522042853496
2.670353755551325,112.55627813906955,0.12128499030710567
2.701769682087223,112.55627813906955,0.11867103582060808
2.7331856086231205,112.55627813906955,0.11486158611393762
2.7646015351590183,112.55627813906955,0.10966880001226727
2.796017461694916,112.55627813906955,0.10292552954816098
2.8274333882308147,112.55627813906955,0.09452506116784636
2.8588493147667124,112.55627813906955,0.08445790160720433
2.89026524130261,112.55627813906955,0.07283873970111618
2.921681167838508,112.55627813906955,0.05991723624385522
2.9530970943744057,112.55627813906955,0.0460685680832229
2.9845130209103043,112.55627813906955,0.03176339470380427
3.015928947446202,112.55627813906955,0.017521263623074847
3.0473448739821,112.55627813906955,0.0038552303095750135
3.0787608005179976,112.55627813906955,-0.008782482933637025
3.1101767270538954,112.55627813906955,-0.02004426725905088
3.141592653589793,112.55627813906955,-0.029713396631391147
-3.141592653589793,120.06003001500751,-0.03774916162331421
-3.1101767270538954,120.06003001500751,-0.04410663059010651
-3.078760800517997,120.06003001500751,-0.048977576164518
-3.0473448739820994,120.06003001500751,-0.05256717865503029
-3.015928947446201,120.06003001500751,-0.055109057198188545
-2.9845130209103035,120.06003001500751,-0.05683609838716221
-2.9530970943744057,120.06003001500751,-0.05795947686435474
-2.9216811678385075,120.06003001500751,-0.05865609088918634
-2.8902652413026098,120.06003001500751,-0.0590646920870758
-2.8588493147667116,120.06003001500751,-0.059288337753103465
-2.827433388230814,120.06003001500751,-0.059399543474703366
-2.796017461694916,120.06003001500751,-0.05944679369953734
-2.764601535159018,120.06003001500751,-0.05946094345508338
-2.73318560862312,120.06003001500751,-0.059460667223746266
-2.701769682087222,120.06003001500751,-0.0594566171107926
-2.670353755551324,120.06003001500751,-0.05945427765627959
-2.6389378290154264,120.06003001500751,-0.05945565263858342
-2.607521902479528,120.06003001500751,-0.059459930245862845
-2.5761059759436304,120.06003001500751,-0.059463198859819065
-2.5446900494077322,120.06003001500751,-0.059457177268283576
-2.5132741228718345,120.06003001500751,-0.05942682900898693
-2.4818581963359367,120.06003001500751,-0.05934670106740359
-2.4504422698000385,120.06003001500751,-0.059175915866708895
-2.419026343264141,120.06003001500751,-0.05885200125439203
-2.3876104167282426,120.06003001500751,-0.05828418914695137
-2.356194490192345,120.06003001500751,-0.05734741586614472
-2.324778563656447,120.06003001500751,-0.05587848366591408
-2.293362637120549,120.06003001500751,-0.05367710919342013
-2.2619467105846507,120.06003001500751,-0.05051500478683678
-2.230530784048753,120.06003001500751,-0.046153842345768914
-2.199114857512855,120.06003001500751,-0.040371757968370094
-2.1676989309769574,120.06003001500751,-0.032997129718953036
-2.1362830044410592,120.06003001500751,-0.02394410113255767
-2.104867077905161,120.06003001500751,-0.01324292712118041
-2.0734511513692633,120.06003001500751,-0.0010591062467815353
-2.0420352248333655,120.06003001500751,0.012304873735395907
-2.0106192982974678,120.06003001500751,0.02642843583131673
-1.9792033717615696,120.06003001500751,0.0408112349847389
-1.9477874452256716,120.06003001500751,0.05492525819308888
-1.9163715186897736,120.06003001500751,0.06827174342983079
-1.8849555921538759,120.06003001500751,0.08043273710422263
-1.853539665617978,120.06003001500751,0.09110835507716379
-1.82212373908208,120.06003001500751,0.10013412471303945
-1.790707812546182,120.06003001500751,0.10747715320383538
-1.759291886010284,120.06003001500751,0.11321404048774825
-1.727875959474386,120.06003001500751,0.11749638493908358
-1.6964600329384882,120.06003001500751,0.12051089546091541
-1.6650441064025903,120.06003001500751,0.12244062734586063
-1.6336281798666923,120.06003001500751,0.12343228411157989
-1.6022122533307943,120.06003001500751,0.12357263885851327
-1.5707963267948963,120.06003001500751,0.1228755571494095
-1.5393804002589986,120.06003001500751,0.12128012968917415
-1.5079644737231006,120.06003001500751,0.11865993193942283
-1.4765485471872026,120.06003001500751,0.11484302902351519
-1.4451326206513047,120.06003001500751,0.10964160161063606
-1.4137166941154067,120.06003001500751,0.10288874491638353
-1.3823007675795087,120.06003001500751,0.094478216951053
-1.350884841043611,120.06003001500751,0.08440119308638779
-1.319468914507713,120.06003001500751,0.07277315502798605
-1.288052987971815,120.06003001500751,0.05984457324148469
-1.256637061435917,120.06003001500751,0.04599132649654079
-1.225221134900019,120.06003001500751,0.03168455157696016
-1.1938052083641213,120.06003001500751,0.017443965296454252
-1.1623892818282233,120.06003001500751,0.003782453977690338
-1.1309733552923253,120.06003001500751,-0.008848237995324897
-1.0995574287564276,120.06003001500751,-0.020101206072004916
-1.0681415022205294,120.06003001500751,-0.02976053946499908
-1.0367255756846316,120.06003001500751,-0.03774707181878436
-1.0053096491487334,120.06003001500751,-0.04410524100865311
-0.9738937226128357,120.06003001500751,-0.04897681127841484
-0.9424777960769379,120.06003001500751,-0.052566941952918465
-0.9110618695410397,120.06003001500751,-0.055109245220895046
-0.879645943005142,120.06003001500751,-0.05683661189999722
-0.8482300164692438,120.06003001500751,-0.057960228265352354
-0.816814089933346,120.06003001500751,-0.05865700786960566
-0.7853981633974483,120.06003001500751,-0.059065718225376734
-0.7539822368615501,120.06003001500751,-0.05928943105114313
-0.7225663103256523,120.06003001500751,-0.059400673810606555
-0.6911503837897541,120.06003001500751,-0.05944793998347345
-0.6597344572538564,120.06003001500751,-0.059462091000423406
-0.6283185307179586,120.06003001500751,-0.059461805584243015
-0.5969026041820604,120.06003001500751,-0.05945773843246613
-0.5654866776461627,120.06003001500751,-0.05945537546144239
-0.5340707511102645,120.06003001500751,-0.05945672088554785
-0.5026548245743667,120.06003001500751,-0.05946096246946843
-0.4712388980384685,120.06003001500751,-0.05946418717577386
-0.43982297150257077,120.06003001500751,-0.059458111010949624
-0.408407044966673,120.06003001500751,-0.05942769277578587
-0.3769911184307748,120.06003001500751,-0.05934747198722691
-0.34557519189487707,120.06003001500751,-0.05917656002979004
-0.31415926535897887,120.06003001500751,-0.058852469470324055
-0.2827433388230811,120.06003001500751,-0.05828441254798296
-0.25132741228718336,120.06003001500751,-0.05734730231026703
-0.21991148575128516,120.06003001500751,-0.05587791678414451
-0.1884955592153874,120.06003001500751,-0.05367595080548849
-0.1570796326794892,120.06003001500751,-0.050513102121500175
-0.12566370614359146,120.06003001500751,-0.046151041774292516
-0.0942477796076937,120.06003001500751,-0.04036792440440189
-0.06283185307179551,120.06003001500751,-0.03299216920490002
-0.031415926535897754,120.06003001500751,-0.023937983815901058
4.440892098500626e-16,120.06003001500751,-0.013235705811754041
0.0314159265358982,120.06003001500751,-0.0010509249019048665
0.06283185307179595,120.06003001500751,0.01231378456145651
0.09424777960769415,120.06003001500751,0.026437777490791486
0.1256637061435919,120.06003001500751,0.04082067100169038
0.1570796326794901,120.06003001500751,0.054934451261547425
0.18849555921538785,120.06003001500751,0.06828039240427669
0.2199114857512856,120.06003001500751,0.08044060719039149
0.2513274122871838,120.06003001500751,0.09111529604412197
0.28274333882308156,120.06003001500751,0.10014007470196301
0.31415926535897976,120.06003001500751,0.10748212875871252
0.3455751918948775,120.06003001500751,0.11321811592733558
0.3769911184307757,120.06003001500751,0.11749966556946684
0.40840704496667346,120.06003001500751,0.12051348928377183
0.4398229715025712,120.06003001500751,0.12244261915438481
0.4712388980384694,120.06003001500751,0.1234337147184393
0.5026548245743672,120.06003001500751,0.12357349118221819
0.5340707511102654,120.06003001500751,0.12287575028280115
0.5654866776461631,120.06003001500751,0.12127952185070666
0.5969026041820609,120.06003001500751,0.11865833305531194
0.6283185307179591,120.06003001500751,0.11484022318665645
0.6597344572538568,120.06003001500751,0.10963737849834052
0.691150383789755,120.06003001500751,0.102882937410866
0.7225663103256528,120.06003001500751,0.09447074006982797
0.7539822368615505,120.06003001500751,0.08439207758954881
0.7853981633974487,120.06003001500751,0.07276256851695663
0.8168140899333465,120.06003001500751,0.05983282277100041
0.8482300164692447,120.06003001500751,0.04597883975413547
0.8796459430051424,120.06003001500751,0.03167183797326453
0.9110618695410402,120.06003001500751,0.017431562764032064
0.9424777960769379,120.06003001500751,0.0037708706202550344
0.9738937226128366,120.06003001500751,-0.008858577044062883
1.0053096491487343,120.06003001500751,-0.020109997513393055
1.036725575684632,120.06003001500751,-0.029767620768160672
1.0681415022205298,120.06003001500751,-0.037752419068580845
1.0995574287564276,120.06003001500751,-0.04410894883126125
1.1309733552923262,120.06003001500751,-0.04897906041488211
1.162389281828224,120.06003001500751,-0.052567963021872256
1.1938052083641217,120.06003001500751,-0.05510928536790332
1.2252211349000195,120.06003001500751,-0.05683590780284039
1.2566370614359172,120.06003001500751,-0.05795898883853807
1.2880529879718159,120.06003001500751,-0.05865540535098736
1.3194689145077136,120.06003001500751,-0.05906388605288073
1.3508848410436114,120.06003001500751,-0.05928746738342142
1.3823007675795091,120.06003001500751,-0.05939864767121647
1.413716694115407,120.06003001500751,-0.05944589812821584
1.4451326206513055,120.06003001500751,-0.05946006425529668
1.4765485471872033,120.06003001500751,-0.059459814023614624
1.507964473723101,120.06003001500751,-0.05945579523649763
1.5393804002589988,120.06003001500751,-0.059453489576367605
1.5707963267948966,120.06003001500751,-0.05945489873677937
1.6022122533307952,120.06003001500751,-0.05945920899601337
1.633628179866693,120.06003001500751,-0.05946250641570464
1.6650441064025907,120.06003001500751,-0.05945650640937431
1.6964600329384885,120.06003001500751,-0.059426167331137335
1.7278759594743862,120.06003001500751,-0.059346028308556106
1.7592918860102849,120.06003001500751,-0.05917520034879827
1.7907078125461826,120.06003001500751,-0.05885119563495958
1.8221237390820804,120.06003001500751,-0.05828322601572704
1.8535396656179781,120.06003001500751,-0.05734620415519217
1.8849555921538759,120.06003001500751,-0.05587690806333415
1.9163715186897745,120.06003001500751,-0.05367503264471537
1.9477874452256723,120.06003001500751,-0.05051227548575028
1.97920337176157,120.06003001500751,-0.04615030755842394
2.0106192982974678,120.06003001500751,-0.04036728352263026
2.0420352248333664,120.06003001500751,-0.03299162236547637
2.073451151369264,120.06003001500751,-0.02393753157248325
2.104867077905162,120.06003001500751,-0.01323534883260441
2.1362830044410597,120.06003001500751,-0.001050663832399412
2.1676989309769574,120.06003001500751,0.012313949300613563
2.199114857512856,120.06003001500751,0.02643784593402094
2.230530784048754,120.06003001500751,0.04082064385581764
2.2619467105846516,120.06003001500751,0.05493433007857344
2.2933626371205493,120.06003001500751,0.06828017970691934
2.324778563656447,120.06003001500751,0.08044030659068016
2.3561944901923457,120.06003001500751,0.09111491244586027
2.3876104167282435,120.06003001500751,0.10013961472716033
2.4190263432641412,120.06003001500751,0.10748160157612745
2.450442269800039,120.06003001500751,0.11321753467549556
2.4818581963359367,120.06003001500751,0.11749904953919421
2.5132741228718354,120.06003001500751,0.12051286693305764
2.544690049407733,120.06003001500751,0.12244203184717044
2.576105975943631,120.06003001500751,0.12343322079623616
2.6075219024795286,120.06003001500751,0.12357316961243588
2.6389378290154264,120.06003001500751,0.12287570274903373
2.670353755551325,120.06003001500751,0.12127987188344924
2.701769682087223,120.06003001500751,0.11865922080985732
2.7331856086231205,120.06003001500751,0.11484179490954055
2.7646015351590183,120.06003001500751,0.10963977065086934
2.796017461694916,120.06003001500751,0.10288625674823937
2.8274333882308147,120.06003001500751,0.09447504242894483
2.8588493147667124,120.06003001500751,0.08439734929058271
2.89026524130261,120.06003001500751,0.07276871467619762
2.921681167838508,120.06003001500751,0.0598396661382159
2.9530970943744057,120.06003001500751,0.04598613190698487
2.9845130209103043,120.06003001500751,0.03167928217108732
3.015928947446202,120.06003001500751,0.017438845130955144
3.0473448739821,120.06003001500751,0.0037776943448102175
3.0787608005179976,120.06003001500751,-0.008852460540805079
3.1101767270538954,120.06003001500751,-0.020104765749712948
3.141592653589793,120.06003001500751,-0.029763369036536935
-3.141592653589793,127.56378189094548,-0.03777507088271076
-3.1101767270538954,127.56378189094548,-0.044125826243007434
-3.078760800517997,127.56378189094548,-0.04899078254039387
-3.0473448739820994,127.56378189094548,-0.052575331625224445
-3.015928947446201,127.56378189094548,-0.05511316149185965
-2.9845130209103035,127.56378189094548,-0.056837116253668385
-2.9530970943744057,127.56378189094548,-0.057958251098766615
-2.9216811678385075,127.56378189094548,-0.05865330831117649
-2.8902652413026098,127.56378189094548,-0.05906088050741191
-2.8588493147667116,127.56378189094548,-0.059283880326076815
-2.827433388230814,127.56378189094548,-0.05939470391034137
-2.796017461694916,127.56378189094548,-0.05944174447462991
-2.764601535159018,127.56378189094548,-0.059455791835420255
-2.73318560862312,127.56378189094548,-0.0594554764425295
-2.701769682087222,127.56378189094548,-0.05945142193304049
-2.670353755551324,127.56378189094548,-0.05944909465222022
-2.6389378290154264,127.56378189094548,-0.05945048588416259
-2.607521902479528,127.56378189094548,-0.05945477306657418
-2.5761059759436304,127.56378189094548,-0.05945803185360666
-2.5446900494077322,127.56378189094548,-0.059451962385457593
-2.5132741228718345,127.56378189094548,-0.059421499125013495
-2.4818581963359367,127.56378189094548,-0.05934114446000197
-2.4504422698000385,127.56378189094548,-0.059169955516912724
-2.419026343264141,127.56378189094548,-0.05884537011275112
-2.3876104167282426,127.56378189094548,-0.05827650448626817
-2.356194490192345,127.56378189094548,-0.05733815835813359
-2.324778563656447,127.56378189094548,-0.055866986259727434
-2.293362637120549,127.56378189094548,-0.05366257106625178
-2.2619467105846507,127.56378189094548,-0.050496539321539406
-2.230530784048753,127.56378189094548,-0.046130558012744856
-2.199114857512855,127.56378189094548,-0.04034287217461205
-2.1676989309769574,127.56378189094548,-0.03296210613514763
-2.1362830044410592,127.56378189094548,-0.02390278309064149
-2.104867077905161,127.56378189094548,-0.013195639604895941
-2.0734511513692633,127.56378189094548,-0.0010067045684061914
-2.0420352248333655,127.56378189094548,0.012361031428689046
-2.0106192982974678,127.56378189094548,0.02648659737304514
-1.9792033717615696,127.56378189094548,0.040869431359332895
-1.9477874452256716,127.56378189094548,0.05498151962056141
-1.9163715186897736,127.56378189094548,0.0683243150827905
-1.8849555921538759,127.56378189094548,0.08048025503927168
-1.853539665617978,127.56378189094548,0.0911499525246157
-1.82212373908208,127.56378189094548,0.10016945504855648
-1.790707812546182,127.56378189094548,0.10750633376788643
-1.759291886010284,127.56378189094548,0.11323753594565543
-1.727875959474386,127.56378189094548,0.1175148568030819
-1.6964600329384882,127.56378189094548,0.1205250450375515
-1.6650441064025903,127.56378189094548,0.12245105445161239
-1.6336281798666923,127.56378189094548,0.12343937649797464
-1.6022122533307943,127.56378189094548,0.1235765004434141
-1.5707963267948963,127.56378189094548,0.12287597869772877
-1.5393804002589986,127.56378189094548,0.12127660363208306
-1.5079644737231006,127.56378189094548,0.11865171217728983
-1.4765485471872026,127.56378189094548,0.11482923476105368
-1.4451326206513047,127.56378189094548,0.10962135986798628
-1.4137166941154067,127.56378189094548,0.10286135903860676
-1.3823007675795087,127.56378189094548,0.09444333967309503
-1.350884841043611,127.56378189094548,0.08435897546185128
-1.319468914507713,127.56378189094548,0.0727243402492916
-1.288052987971815,127.56378189094548,0.05979050960631026
-1.256637061435917,127.56378189094548,0.045933886865263555
-1.225221134900019,127.56378189094548,0.031625965207808915
-1.1938052083641213,127.56378189094548,0.01738658723970732
-1.1623892818282233,127.56378189094548,0.0037285117310251695
-1.1309733552923253,127.56378189094548,-0.00889687554408059
-1.0995574287564276,127.56378189094548,-0.020143197950299955
-1.0681415022205294,127.56378189094548,-0.029795155473546248
-1.0367255756846316,127.56378189094548,-0.03777418379523466
-1.0053096491487334,127.56378189094548,-0.04412523611377473
-0.9738937226128357,127.56378189094548,-0.04899045735372394
-0.9424777960769379,127.56378189094548,-0.05257523046590148
-0.9110618695410397,127.56378189094548,-0.05511324049639738
-0.879645943005142,127.56378189094548,-0.056837333348015856
-0.8482300164692438,127.56378189094548,-0.057958569140038975
-0.816814089933346,127.56378189094548,-0.0586536966402041
-0.7853981633974483,127.56378189094548,-0.05906131520091739
-0.7539822368615501,127.56378189094548,-0.059284343576211825
-0.7225663103256523,127.56378189094548,-0.05939518294484356
-0.6911503837897541,127.56378189094548,-0.05944223035080813
-0.6597344572538564,127.56378189094548,-0.05945627832554274
-0.6283185307179586,127.56378189094548,-0.05945595911670464
-0.5969026041820604,127.56378189094548,-0.059451897460381
-0.5654866776461627,127.56378189094548,-0.05944956028519257
-0.5340707511102645,127.56378189094548,-0.05945093905981039
-0.5026548245743667,127.56378189094548,-0.05945521104205886
-0.4712388980384685,127.56378189094548,-0.0594584512838891
-0.43982297150257077,127.56378189094548,-0.059452358745785215
-0.408407044966673,127.56378189094548,-0.05942186588181699
-0.3769911184307748,127.56378189094548,-0.05934147191309495
-0.34557519189487707,127.56378189094548,-0.05917022928648499
-0.31415926535897887,127.56378189094548,-0.05884556934189859
-0.2827433388230811,127.56378189094548,-0.05827659997817734
-0.25132741228718336,127.56378189094548,-0.0573381110519411
-0.21991148575128516,127.56378189094548,-0.05586674682650263
-0.1884955592153874,127.56378189094548,-0.05366208093061216
-0.1570796326794892,127.56378189094548,-0.050495733716511185
-0.12566370614359146,127.56378189094548,-0.04612937179228538
-0.0942477796076937,127.56378189094548,-0.040341248025409074
-0.06283185307179551,127.56378189094548,-0.03296000413935711
-0.031415926535897754,127.56378189094548,-0.023900190458130636
4.440892098500626e-16,127.56378189094548,-0.013192578541584272
0.0314159265358982,127.56378189094548,-0.0010032358880464583
0.06283185307179595,127.56378189094548,0.012364810204395189
0.09424777960769415,127.56378189094548,0.026490559818417594
0.1256637061435919,127.56378189094548,0.04087343493210409
0.1570796326794901,127.56378189094548,0.054985421311481576
0.18849555921538785,127.56378189094548,0.06832798708059999
0.2199114857512856,127.56378189094548,0.08048359753796577
0.2513274122871838,127.56378189094548,0.09115290147739474
0.28274333882308156,127.56378189094548,0.10017198383362357
0.31415926535897976,127.56378189094548,0.10750844901921412
0.3455751918948775,127.56378189094548,0.11323926885819745
0.3769911184307757,127.56378189094548,0.11751625180955017
0.40840704496667346,127.56378189094548,0.12052614782535861
0.4398229715025712,127.56378189094548,0.12245190097109157
0.4712388980384694,127.56378189094548,0.12343998413122399
0.5026548245743672,127.56378189094548,0.12357686207379019
0.5340707511102654,127.56378189094548,0.12287606016427764
0.5654866776461631,127.56378189094548,0.12127634495644174
0.5969026041820609,127.56378189094548,0.11865103288306869
0.6283185307179591,127.56378189094548,0.11482804339018239
0.6597344572538568,127.56378189094548,0.10961956730315003
0.691150383789755,127.56378189094548,0.1028588944607085
0.7225663103256528,127.56378189094548,0.09444016707655797
0.7539822368615505,127.56378189094548,0.0843551079129593
0.7853981633974487,127.56378189094548,0.0727198488391555
0.8168140899333465,127.56378189094548,0.059785524562559554
0.8482300164692447,127.56378189094548,0.04592858957297909
0.8796459430051424,127.56378189094548,0.03162057170946277
0.9110618695410402,127.56378189094548,0.017381325673248908
0.9424777960769379,127.56378189094548,0.003723597583432075
0.9738937226128366,127.56378189094548,-0.008901261974014477
1.0053096491487343,127.56378189094548,-0.020146928034637277
1.036725575684632,127.56378189094548,-0.029798160284398335
1.0681415022205298,127.56378189094548,-0.03777645319166529
1.0995574287564276,127.56378189094548,-0.04412681022781129
1.1309733552923262,127.56378189094548,-0.04899141283637171
1.162389281828224,127.56378189094548,-0.052575665120653585
1.1938052083641217,127.56378189094548,-0.055113259138809906
1.2252211349000195,127.56378189094548,-0.056837036357575525
1.2566370614359172,127.56378189094548,-0.05795804511091116
1.2880529879718159,127.56378189094548,-0.0586530186072788
1.3194689145077136,127.56378189094548,-0.05906053975205923
1.3508848410436114,127.56378189094548,-0.05928351233775281
1.3823007675795091,127.56378189094548,-0.059394325187364004
1.413716694115407,127.56378189094548,-0.059441365901647836
1.4451326206513055,127.56378189094548,-0.05945542025664331
1.4765485471872033,127.56378189094548,-0.059455115940607824
1.507964473723101,127.56378189094548,-0.05945107476603511
1.5393804002589988,127.56378189094548,-0.059448761866094595
1.5707963267948966,127.56378189094548,-0.05945016764043496
1.6022122533307952,127.56378189094548,-0.059454468716438356
1.633628179866693,127.56378189094548,-0.059457739763792726
1.6650441064025907,127.56378189094548,-0.059451679491126286
1.6964600329384885,127.56378189094548,-0.05942122016247529
1.7278759594743862,127.56378189094548,-0.059340860832837045
1.7592918860102849,127.56378189094548,-0.05916965378775506
1.7907078125461826,127.56378189094548,-0.05884503020263626
1.8221237390820804,127.56378189094548,-0.058276097808683786
1.8535396656179781,127.56378189094548,-0.057337646297742136
1.8849555921538759,127.56378189094548,-0.05586631992375984
1.9163715186897745,127.56378189094548,-0.05366169234334748
1.9477874452256723,127.56378189094548,-0.050495383840904746
1.97920337176157,127.56378189094548,-0.04612906099674378
2.0106192982974678,127.56378189094548,-0.04034097669040548
2.0420352248333664,127.56378189094548,-0.03295977256397677
2.073451151369264,127.56378189094548,-0.023899998883467118
2.104867077905162,127.56378189094548,-0.013192427265327046
2.1362830044410597,127.56378189094548,-0.0010031252054656622
2.1676989309769574,127.56378189094548,0.012364880088010358
2.199114857512856,127.56378189094548,0.026490588888534013
2.230530784048754,127.56378189094548,0.040873423460459864
2.2619467105846516,127.56378189094548,0.054985369932636134
2.2933626371205493,127.56378189094548,0.06832789684756431
2.324778563656447,127.56378189094548,0.08048346997376003
2.3561944901923457,127.56378189094548,0.09115273866085505
2.3876104167282435,127.56378189094548,0.10017178857915132
2.4190263432641412,127.56378189094548,0.1075082252264133
2.450442269800039,127.56378189094548,0.11323902211343717
2.4818581963359367,127.56378189094548,0.1175159903099194
2.5132741228718354,127.56378189094548,0.12052588365612968
2.544690049407733,127.56378189094548,0.12245165169082031
2.576105975943631,127.56378189094548,0.12343977449846603
2.6075219024795286,127.56378189094548,0.12357672559461624
2.6389378290154264,127.56378189094548,0.12287603997891697
2.670353755551325,127.56378189094548,0.121276493470454
2.701769682087223,127.56378189094548,0.11865140955191192
2.7331856086231205,127.56378189094548,0.11482871025054418
2.7646015351590183,127.56378189094548,0.10962058223787564
2.796017461694916,127.56378189094548,0.10286030274832823
2.8274333882308147,127.56378189094548,0.09444199239347974
2.8588493147667124,127.56378189094548,0.08435734444503687
2.89026524130261,127.56378189094548,0.07272245632557882
2.921681167838508,127.56378189094548,0.059788427804599434
2.9530970943744057,127.56378189094548,0.04593168318459698
2.9845130209103043,127.56378189094548,0.031623729813359105
3.015928947446202,127.56378189094548,0.017384415129350645
3.0473448739821,127.56378189094548,0.003726492495891746
3.0787608005179976,127.56378189094548,-0.008898667036776114
3.1101767270538954,127.56378189094548,-0.020144708358455075
3.141592653589793,127.56378189094548,-0.029796356275522018
-3.141592653589793,135.06753376688346,-0.03779220794877036
-3.1101767270538954,135.06753376688346,-0.04413852202990125
-3.078760800517997,135.06753376688346,-0.048999516062895744
-3.0473448739820994,135.06753376688346,-0.05258072182038592
-3.015928947446201,135.06753376688346,-0.055115872834479385
-2.9845130209103035,135.06753376688346,-0.0568377851344227
-2.9530970943744057,135.06753376688346,-0.05795743489109148
-2.9216811678385075,135.06753376688346,-0.058651461225473676
-2.8902652413026098,135.06753376688346,-0.05905835162431339
-2.8588493147667116,135.06753376688346,-0.05928092308880838
-2.827433388230814,135.06753376688346,-0.05939149279733083
-2.796017461694916,135.06753376688346,-0.05943839365447192
-2.764601535159018,135.06753376688346,-0.0594523723746
-2.73318560862312,135.06753376688346,-0.05945203031105078
-2.701769682087222,135.06753376688346,-0.05944797230024169
-2.670353755551324,135.06753376688346,-0.05944565268885467
-2.6389378290154264,135.06753376688346,-0.059447054549820307
-2.607521902479528,135.06753376688346,-0.059451348296590545
-2.5761059759436304,135.06753376688346,-0.05945460131083203
-2.5446900494077322,135.06753376688346,-0.059448501642958215
-2.5132741228718345,135.06753376688346,-0.05941796492071934
-2.4818581963359367,135.06753376688346,-0.05933746464639796
-2.4504422698000385,135.06753376688346,-0.05916601565645305
-2.419026343264141,135.06753376688346,-0.05884099745949491
-2.3876104167282426,135.06753376688346,-0.05827145137638526
-2.356194490192345,135.06753376688346,-0.0573320886600468
-2.324778563656447,135.06753376688346,-0.055859468067854315
-2.293362637120549,135.06753376688346,-0.05365308572743027
-2.2619467105846507,135.06753376688346,-0.050484512603666515
-2.230530784048753,135.06753376688346,-0.04611541248669381
-2.199114857512855,135.06753376688346,-0.04032410094268579
-2.1676989309769574,135.06753376688346,-0.03293936185502208
-2.1362830044410592,135.06753376688346,-0.023875964350043844
-2.104867077905161,135.06753376688346,-0.013164956870551123
-2.0734511513692633,135.06753376688346,-0.0009727117269681619
-2.0420352248333655,135.06753376688346,0.012397454841757253
-2.0106192982974678,135.06753376688346,0.0265243165966785
-1.9792033717615696,135.06753376688346,0.04090717109407471
-1.9477874452256716,135.06753376688346,0.05501800392789015
-1.9163715186897736,135.06753376688346,0.06835840707068461
-1.8849555921538759,135.06753376688346,0.08051107081486439
-1.853539665617978,135.06753376688346,0.09117693007835317
-1.82212373908208,135.06753376688346,0.10019236920285826
-1.790707812546182,135.06753376688346,0.10752525987097598
-1.759291886010284,135.06753376688346,0.11325277439747862
-1.727875959474386,135.06753376688346,0.11752683563869148
-1.6964600329384882,135.06753376688346,0.12053421821702606
-1.6650441064025903,135.06753376688346,0.12245781032838464
-1.6336281798666923,135.06753376688346,0.12344396615187907
-1.6022122533307943,135.06753376688346,0.12357899113677087
-1.5707963267948963,135.06753376688346,0.12287623482969144
-1.5393804002589986,135.06753376688346,0.12127429629897155
-1.5079644737231006,135.06753376688346,0.11864635789615907
-1.4765485471872026,135.06753376688346,0.1148202627450609
-1.4451326206513047,135.06753376688346,0.10960820438344648
-1.4137166941154067,135.06753376688346,0.1028435686258162
-1.3823007675795087,135.06753376688346,0.09442068933004927
-1.350884841043611,135.06753376688346,0.08433156319063576
-1.319468914507713,135.06753376688346,0.0726926478858919
-1.288052987971815,135.06753376688346,0.05975541124252845
-1.256637061435917,135.06753376688346,0.04589659665592275
-1.225221134900019,135.06753376688346,0.03158792837579985
-1.1938052083641213,135.06753376688346,0.01734933059945101
-1.1623892818282233,135.06753376688346,0.0036934794647930824
-1.1309733552923253,135.06753376688346,-0.008928471669301165
-1.0995574287564276,135.06753376688346,-0.020170488341715354
-1.0681415022205294,135.06753376688346,-0.029817666436075148
-1.0367255756846316,135.06753376688346,-0.03779183188034959
-1.0053096491487334,135.06753376688346,-0.044138271918351527
-0.9738937226128357,135.06753376688346,-0.04899937832478819
-0.9424777960769379,135.06753376688346,-0.052580679097633906
-0.9110618695410397,135.06753376688346,-0.05511590651891091
-0.879645943005142,135.06753376688346,-0.05683787737739474
-0.8482300164692438,135.06753376688346,-0.05795756993608673
-0.816814089933346,135.06753376688346,-0.05865162606658848
-0.7853981633974483,135.06753376688346,-0.0590585361131547
-0.7539822368615501,135.06753376688346,-0.05928111967124091
-0.7225663103256523,135.06753376688346,-0.05939169605535523
-0.6911503837897541,135.06753376688346,-0.059438599794649355
-0.6597344572538564,135.06753376688346,-0.05945257875520827
-0.6283185307179586,135.06753376688346,-0.059452235053059244
-0.5969026041820604,135.06753376688346,-0.059448173990866535
-0.5654866776461627,135.06753376688346,-0.05944585016283775
-0.5340707511102645,135.06753376688346,-0.059447246720298934
-0.5026548245743667,135.06753376688346,-0.059451534000509815
-0.4712388980384685,135.06753376688346,-0.05945477912987032
-0.43982297150257077,135.06753376688346,-0.059448669658548
-0.408407044966673,135.06753376688346,-0.05941812036236998
-0.3769911184307748,135.06753376688346,-0.0593376034004997
-0.34557519189487707,135.06753376688346,-0.05916613162431434
-0.31415926535897887,135.06753376688346,-0.05884108179457832
-0.2827433388230811,135.06753376688346,-0.05827149169370212
-0.25132741228718336,135.06753376688346,-0.05733206838926503
-0.21991148575128516,135.06753376688346,-0.055859366281713216
-0.1884955592153874,135.06753376688346,-0.05365287757545634
-0.1570796326794892,135.06753376688346,-0.05048417060934289
-0.12566370614359146,135.06753376688346,-0.04611490901543213
-0.0942477796076937,135.06753376688346,-0.040323411688536016
-0.06283185307179551,135.06753376688346,-0.03293846990071433
-0.031415926535897754,135.06753376688346,-0.023874864298217526
4.440892098500626e-16,135.06753376688346,-0.013163658182152094
0.0314159265358982,135.06753376688346,-0.0009712402507131716
0.06283185307179595,135.06753376688346,0.012399057681831936
0.09424777960769415,135.06753376688346,0.026525997121369646
0.1256637061435919,135.06753376688346,0.040908868804423
0.1570796326794901,135.06753376688346,0.055019658153351976
0.18849555921538785,135.06753376688346,0.06835996361959527
0.2199114857512856,135.06753376688346,0.08051248740661626
0.2513274122871838,135.06753376688346,0.09117817962559215
0.28274333882308156,135.06753376688346,0.10019344050620316
0.31415926535897976,135.06753376688346,0.10752615583647969
0.3455751918948775,135.06753376688346,0.11325350833552332
0.3769911184307757,135.06753376688346,0.11752742645178309
0.40840704496667346,135.06753376688346,0.12053468531297067
0.4398229715025712,135.06753376688346,0.12245816895915858
0.4712388980384694,135.06753376688346,0.12344422367291871
0.5026548245743672,135.06753376688346,0.1235791444986749
0.5340707511102654,135.06753376688346,0.12287626950583848
0.5654866776461631,135.06753376688346,0.12127418681204169
0.5969026041820609,135.06753376688346,0.11864607007857257
0.6283185307179591,135.06753376688346,0.11481975777756778
0.6597344572538568,135.06753376688346,0.10960744444644138
0.691150383789755,135.06753376688346,0.10284252366719976
0.7225663103256528,135.06753376688346,0.09441934406909779
0.7539822368615505,135.06753376688346,0.08432992316440699
0.7853981633974487,135.06753376688346,0.07269074324543541
0.8168140899333465,135.06753376688346,0.05975329722341878
0.8482300164692447,135.06753376688346,0.04589435019319889
0.8796459430051424,135.06753376688346,0.031585641104973125
0.9110618695410402,135.06753376688346,0.01734709928655411
0.9424777960769379,135.06753376688346,0.003691395509998246
0.9738937226128366,135.06753376688346,-0.008930331790963178
1.0053096491487343,135.06753376688346,-0.02017207007157914
1.036725575684632,135.06753376688346,-0.029818940537515104
1.0681415022205298,135.06753376688346,-0.03779279405159978
1.0995574287564276,135.06753376688346,-0.04413893918135356
1.1309733552923262,135.06753376688346,-0.04899978319190841
1.162389281828224,135.06753376688346,-0.05258086305339336
1.1938052083641217,135.06753376688346,-0.055115914021230734
1.2252211349000195,135.06753376688346,-0.05683775100169851
1.2566370614359172,135.06753376688346,-0.05795734726180283
1.2880529879718159,135.06753376688346,-0.058651338074843566
1.3194689145077136,135.06753376688346,-0.05905820680691137
1.3508848410436114,135.06753376688346,-0.05928076670731744
1.3823007675795091,135.06753376688346,-0.0593913318496822
1.413716694115407,135.06753376688346,-0.059438232757603356
1.4451326206513055,135.06753376688346,-0.059452214431702295
1.4765485471872033,135.06753376688346,-0.05945187705400584
1.507964473723101,135.06753376688346,-0.05944782468705259
1.5393804002589988,135.06753376688346,-0.05944551116345415
1.5707963267948966,135.06753376688346,-0.059446919181086674
1.6022122533307952,135.06753376688346,-0.059451218809816776
1.633628179866693,135.06753376688346,-0.059454477013947016
1.6650441064025907,135.06753376688346,-0.05944838123691413
1.6964600329384885,135.06753376688346,-0.05941784617408634
1.7278759594743862,135.06753376688346,-0.05933734391441577
1.7592918860102849,135.06753376688346,-0.05916588724116528
1.7907078125461826,135.06753376688346,-0.05884085284575782
1.8221237390820804,135.06753376688346,-0.058271278439995564
1.8535396656179781,135.06753376688346,-0.05733187102209023
1.8849555921538759,135.06753376688346,-0.055859184989031946
1.9163715186897745,135.06753376688346,-0.053652712557335225
1.9477874452256723,135.06753376688346,-0.05048402203694649
1.97920337176157,135.06753376688346,-0.04611477704762188
2.0106192982974678,135.06753376688346,-0.04032329648831785
2.0420352248333664,135.06753376688346,-0.03293837159508883
2.073451151369264,135.06753376688346,-0.02387478298772341
2.104867077905162,135.06753376688346,-0.013163593989400356
2.1362830044410597,135.06753376688346,-0.0009711932955571386
2.1676989309769574,135.06753376688346,0.012399087318924642
2.199114857512856,135.06753376688346,0.02652600944129289
2.230530784048754,135.06753376688346,0.04090886392913073
2.2619467105846516,135.06753376688346,0.05501963635753441
2.2933626371205493,135.06753376688346,0.06835992535372873
2.324778563656447,135.06753376688346,0.08051243331855935
2.3561944901923457,135.06753376688346,0.0911781105970398
2.3876104167282435,135.06753376688346,0.10019335772922862
2.4190263432641412,135.06753376688346,0.10752606096228043
2.450442269800039,135.06753376688346,0.1132534037300578
2.4818581963359367,135.06753376688346,0.11752731558806587
2.5132741228718354,135.06753376688346,0.12053457331318036
2.544690049407733,135.06753376688346,0.12245806326707227
2.576105975943631,135.06753376688346,0.12344413478631112
2.6075219024795286,135.06753376688346,0.12357908662562542
2.6389378290154264,135.06753376688346,0.12287626094076654
2.670353755551325,135.06753376688346,0.12127424977930254
2.701769682087223,135.06753376688346,0.11864622979294717
2.7331856086231205,135.06753376688346,0.11482004054918801
2.7646015351590183,135.06753376688346,0.109607874824516
2.796017461694916,135.06753376688346,0.10284312085617894
2.8274333882308147,135.06753376688346,0.0944201181126026
2.8588493147667124,135.06753376688346,0.0843308715994873
2.89026524130261,135.06753376688346,0.07269184900028351
2.921681167838508,135.06753376688346,0.05975452840853992
2.9530970943744057,135.06753376688346,0.04589566211565538
2.9845130209103043,135.06753376688346,0.0315869803801085
3.015928947446202,135.06753376688346,0.017348409448042553
3.0473448739821,135.06753376688346,0.0036926231623906113
3.0787608005179976,135.06753376688346,-0.008929231365237954
3.1101767270538954,135.06753376688346,-0.020171128805733428
3.141592653589793,135.06753376688346,-0.029818175572161865
-3.141592653589793,142.5712856428214,-0.03780355012319157
-3.1101767270538954,142.5712856428214,-0.04414692324688319
-3.078760800517997,142.5712856428214,-0.04900529344090783
-3.0473448739820994,142.5712856428214,-0.05258428512523997
-3.015928947446201,142.5712856428214,-0.05511766198327642
-2.9845130209103035,142.5712856428214,-0.0568382214575774
-2.9530970943744057,142.5712856428214,-0.057956887400353915
-2.9216811678385075,142.5712856428214,-0.05865023063039065
-2.8902652413026098,142.5712856428214,-0.05905666904567396
-2.8588493147667116,142.5712856428214,-0.059278956342808733
-2.827433388230814,142.5712856428214,-0.059389357432919135
-2.796017461694916,142.5712856428214,-0.05943616530298881
-2.764601535159018,142.5712856428214,-0.05945009814146643
-2.73318560862312,142.5712856428214,-0.05944973804816235
-2.701769682087222,142.5712856428214,-0.05944567742360306
-2.670353755551324,142.5712856428214,-0.05944336268550568
-2.6389378290154264,142.5712856428214,-0.05944477149309376
-2.607521902479528,142.5712856428214,-0.05944906964666404
-2.5761059759436304,142.5712856428214,-0.059452319114377906
-2.5446900494077322,142.5712856428214,-0.059446200048527076
-2.5132741228718345,142.5712856428214,-0.05941561577846973
-2.4818581963359367,142.5712856428214,-0.059335020947932214
-2.4504422698000385,142.5712856428214,-0.05916340278351101
-2.419026343264141,142.5712856428214,-0.058838102725780515
-2.3876104167282426,142.5712856428214,-0.05826811318339585
-2.356194490192345,142.5712856428214,-0.057328087650986445
-2.324778563656447,142.5712856428214,-0.05585452231270128
-2.293362637120549,142.5712856428214,-0.053646856615000654
-2.2619467105846507,142.5712856428214,-0.050476625238389104
-2.230530784048753,142.5712856428214,-0.046105489894935896
-2.199114857512855,142.5712856428214,-0.04031181221571087
-2.1676989309769574,142.5712856428214,-0.032924480317260134
-2.1362830044410592,142.5712856428214,-0.023858423947748987
-2.104867077905161,142.5712856428214,-0.013144895178557646
-2.0734511513692633,142.5712856428214,-0.0009504905322979708
-2.0420352248333655,142.5712856428214,0.012421261154933454
-2.0106192982974678,142.5712856428214,0.026548967039127975
-1.9792033717615696,142.5712856428214,0.04093183296121307
-1.9477874452256716,142.5712856428214,0.055041844145128756
-1.9163715186897736,142.5712856428214,0.06838068339186489
-1.8849555921538759,142.5712856428214,0.08053120621204227
-1.853539665617978,142.5712856428214,0.09119455770021447
-1.82212373908208,142.5712856428214,0.10020734211539822
-1.790707812546182,142.5712856428214,0.10753762733415646
-1.759291886010284,142.5712856428214,0.11326273257226671
-1.727875959474386,142.5712856428214,0.11753466397246648
-1.6964600329384882,142.5712856428214,0.1205402130304559
-1.6650441064025903,142.5712856428214,0.1224622250512518
-1.6336281798666923,142.5712856428214,0.12344696453067217
-1.6022122533307943,142.5712856428214,0.12358061684656808
-1.5707963267948963,142.5712856428214,0.12287639904196125
-1.5393804002589986,142.5712856428214,0.12127278393101147
-1.5079644737231006,142.5712856428214,0.11864285290946594
-1.4765485471872026,142.5712856428214,0.11481439209650071
-1.4451326206513047,142.5712856428214,0.1095995983648405
-1.4137166941154067,142.5712856428214,0.1028319322243389
-1.3823007675795087,142.5712856428214,0.09440587552745115
-1.350884841043611,142.5712856428214,0.08431363604767224
-1.319468914507713,142.5712856428214,0.07267192229105969
-1.288052987971815,142.5712856428214,0.05973245841734278
-1.256637061435917,142.5712856428214,0.04587221005277039
-1.225221134900019,142.5712856428214,0.03156305245817067
-1.1938052083641213,142.5712856428214,0.01732496316798537
-1.1623892818282233,142.5712856428214,0.0036705643445389576
-1.1309733552923253,142.5712856428214,-0.008949142507845015
-1.0995574287564276,142.5712856428214,-0.020188346509498023
-1.0681415022205294,142.5712856428214,-0.02983240223680315
-1.0367255756846316,142.5712856428214,-0.03780339062295316
-1.0053096491487334,142.5712856428214,-0.044146817196190714
-0.9738937226128357,142.5712856428214,-0.04900523507331925
-0.9424777960769379,142.5712856428214,-0.05258426707261558
-0.9110618695410397,142.5712856428214,-0.05511767634727951
-0.879645943005142,142.5712856428214,-0.056838260662484014
-0.8482300164692438,142.5712856428214,-0.057956944758516635
-0.816814089933346,142.5712856428214,-0.058650300621693977
-0.7853981633974483,142.5712856428214,-0.059056747362837336
-0.7539822368615501,142.5712856428214,-0.059279039779653
-0.7225663103256523,142.5712856428214,-0.05938944368992738
-0.6911503837897541,142.5712856428214,-0.05943625277016045
-0.6597344572538564,142.5712856428214,-0.059450185697669064
-0.6283185307179586,142.5712856428214,-0.059449824895996886
-0.5969026041820604,142.5712856428214,-0.0594457629636237
-0.5654866776461627,142.5712856428214,-0.05944344642340192
-0.5340707511102645,142.5712856428214,-0.059444852967976004
-0.5026548245743667,142.5712856428214,-0.059449148365530786
-0.4712388980384685,142.5712856428214,-0.059452394476208266
-0.43982297150257077,142.5712856428214,-0.059446271240485536
-0.408407044966673,142.5712856428214,-0.059415681626859805
-0.3769911184307748,142.5712856428214,-0.059335079709850504
-0.34557519189487707,142.5712856428214,-0.059163451874528684
-0.31415926535897887,142.5712856428214,-0.05883813839612768
-0.2827433388230811,142.5712856428214,-0.05826813018209805
-0.25132741228718336,142.5712856428214,-0.05732807895067941
-0.21991148575128516,142.5712856428214,-0.055854479035958284
-0.1884955592153874,142.5712856428214,-0.05364676821739598
-0.1570796326794892,142.5712856428214,-0.050476480058401295
-0.12566370614359146,142.5712856428214,-0.046105276201387886
-0.0942477796076937,142.5712856428214,-0.04031151968856931
-0.06283185307179551,142.5712856428214,-0.03292410177273595
-0.031415926535897754,142.5712856428214,-0.023857957094294523
4.440892098500626e-16,142.5712856428214,-0.013144344036341892
0.0314159265358982,142.5712856428214,-0.0009498660837207906
0.06283185307179595,142.5712856428214,0.012421941310640333
0.09424777960769415,142.5712856428214,0.026549680098114783
0.1256637061435919,142.5712856428214,0.040932553226970335
0.1570796326794901,142.5712856428214,0.0550425458559488
0.18849555921538785,142.5712856428214,0.0683813435484012
0.2199114857512856,142.5712856428214,0.0805318068853023
0.2513274122871838,142.5712856428214,0.0911950874236345
0.28274333882308156,142.5712856428214,0.10020779617546233
0.31415926535897976,142.5712856428214,0.10753800700739045
0.3455751918948775,142.5712856428214,0.1132630435474472
0.3769911184307757,142.5712856428214,0.11753491430248732
0.40840704496667346,142.5712856428214,0.12054041097002559
0.4398229715025712,142.5712856428214,0.12246237707807339
0.4712388980384694,142.5712856428214,0.12344707375969821
0.5026548245743672,142.5712856428214,0.12358068196881829
0.5340707511102654,142.5712856428214,0.12287641387327694
0.5654866776461631,142.5712856428214,0.12127273763900089
0.5969026041820609,142.5712856428214,0.11864273097542485
0.6283185307179591,142.5712856428214,0.11481417803088677
0.6597344572538568,142.5712856428214,0.10959927610620132
0.691150383789755,142.5712856428214,0.10283148901135614
0.7225663103256528,142.5712856428214,0.09440530487069891
0.7539822368615505,142.5712856428214,0.08431294029482327
0.7853981633974487,142.5712856428214,0.07267111423714641
0.8168140899333465,142.5712856428214,0.059731561503755554
0.8482300164692447,142.5712856428214,0.045871256930165714
0.8796459430051424,142.5712856428214,0.03156208201593003
0.9110618695410402,142.5712856428214,0.017324016472729454
0.9424777960769379,142.5712856428214,0.0036696801856519377
0.9738937226128366,142.5712856428214,-0.00894993167501062
1.0053096491487343,142.5712856428214,-0.0201890175305336
1.036725575684632,142.5712856428214,-0.02983294270359892
1.0681415022205298,142.5712856428214,-0.03780379870946858
1.0995574287564276,142.5712856428214,-0.044147100126006686
1.1309733552923262,142.5712856428214,-0.04900540664467801
1.162389281828224,142.5712856428214,-0.05258434489174931
1.1938052083641217,142.5712856428214,-0.05511767928159629
1.2252211349000195,142.5712856428214,-0.056838206779618934
1.2566370614359172,142.5712856428214,-0.05795685000793142
1.2880529879718159,142.5712856428214,-0.05865017815372922
1.3194689145077136,142.5712856428214,-0.05905660736493214
1.3508848410436114,142.5712856428214,-0.05927888974592358
1.3823007675795091,142.5712856428214,-0.05938928889016286
1.413716694115407,142.5712856428214,-0.0594360967741141
1.4451326206513055,142.5712856428214,-0.05945003085887939
1.4765485471872033,142.5712856428214,-0.0594496727471517
1.507964473723101,142.5712856428214,-0.05944561451101867
1.5393804002589988,142.5712856428214,-0.05944330235009846
1.5707963267948966,142.5712856428214,-0.059444713764536194
1.6022122533307952,142.5712856428214,-0.05944901440906398
1.633628179866693,142.5712856428214,-0.059452266075044856
1.6650441064025907,142.5712856428214,-0.05944614865771552
1.6964600329384885,142.5712856428214,-0.059415565091500866
1.7278759594743862,142.5712856428214,-0.05933496942127547
1.7592918860102849,142.5712856428214,-0.059163348003367706
1.7907078125461826,142.5712856428214,-0.058838041083808745
1.8221237390820804,142.5712856428214,-0.05826803954034065
1.8535396656179781,142.5712856428214,-0.05732799506201267
1.8849555921538759,142.5712856428214,-0.055854401981664956
1.9163715186897745,142.5712856428214,-0.053646698083952414
1.9477874452256723,142.5712856428214,-0.05047641691978429
1.97920337176157,142.5712856428214,-0.04610522012592295
2.0106192982974678,142.5712856428214,-0.04031147074570744
2.0420352248333664,142.5712856428214,-0.03292406001578201
2.073451151369264,142.5712856428214,-0.02385792256429733
2.104867077905162,142.5712856428214,-0.01314431678277007
2.1362830044410597,142.5712856428214,-0.0009498461541962209
2.1676989309769574,142.5712856428214,0.012421953885545971
2.199114857512856,142.5712856428214,0.02654968532222891
2.230530784048754,142.5712856428214,0.04093255115490775
2.2619467105846516,142.5712856428214,0.0550425366062297
2.2933626371205493,142.5712856428214,0.06838132731307142
2.324778563656447,142.5712856428214,0.0805317839391102
2.3561944901923457,142.5712856428214,0.09119505813969511
2.3876104167282435,142.5712856428214,0.10020776105802359
2.4190263432641412,142.5712856428214,0.1075379667552654
2.450442269800039,142.5712856428214,0.11326299916277852
2.4818581963359367,142.5712856428214,0.11753486725739368
2.5132741228718354,142.5712856428214,0.12054036343674567
2.544690049407733,142.5712856428214,0.12246233221432423
2.576105975943631,142.5712856428214,0.12344703601941669
2.6075219024795286,142.5712856428214,0.12358065738060746
2.6389378290154264,142.5712856428214,0.12287641019992918
2.670353755551325,142.5712856428214,0.12127276431112116
2.701769682087223,142.5712856428214,0.1186427986927776
2.7331856086231205,142.5712856428214,0.11481429795830392
2.7646015351590183,142.5712856428214,0.1095994586616275
2.796017461694916,142.5712856428214,0.1028317423451048
2.8274333882308147,142.5712856428214,0.09440563324612533
2.8588493147667124,142.5712856428214,0.0843133426684808
2.89026524130261,142.5712856428214,0.07267158336648008
2.921681167838508,142.5712856428214,0.05973208385821859
2.9530970943744057,142.5712856428214,0.045871813545623925
2.9845130209103043,142.5712856428214,0.03156265023919005
3.015928947446202,142.5712856428214,0.01732457234197181
3.0473448739821,142.5712856428214,0.0036702010412172194
3.0787608005179976,142.5712856428214,-0.008949464811115082
3.1101767270538954,142.5712856428214,-0.020188618211756316
3.141592653589793,142.5712856428214,-0.029832618206253013


==> Figures/ex1_DoG_Kernel2.csv <==
X,T,Z1,Z2,Z3
-3.141592653589793,0.0,-0.004838919262031214
-3.078760800517997,0.0,0.006006043715920168
-3.015928947446201,0.0,0.008150759667110038
-2.9530970943744057,0.0,-0.0023252929635057813
-2.8902652413026098,0.0,-0.006521537567469509
-2.827433388230814,0.0,-0.002991787289983473
-2.764601535159018,0.0,-0.004144776587224304
-2.701769682087222,0.0,-0.002286138402332886
-2.6389378290154264,0.0,0.004113805193985507
-2.5761059759436304,0.0,-0.009610436123462901
-2.5132741228718345,0.0,-0.01021774562907571
-2.4504422698000385,0.0,0.00971476946779224
-2.3876104167282426,0.0,-0.004022180823326716
-2.324778563656447,0.0,0.005918288917182981
-2.2619467105846507,0.0,-0.009226254663032719
-2.199114857512855,0.0,0.004293019676899204
-2.1362830044410592,0.0,-0.007069700710203073
-2.0734511513692633,0.0,-0.004936754401348227
-2.0106192982974678,0.0,-0.006983300968978499
-1.9477874452256716,0.0,0.0027236291523131183
-1.8849555921538759,0.0,-0.005205967804178277
-1.82212373908208,0.0,-0.004992113274211679
-1.759291886010284,0.0,0.003368266801089633
-1.6964600329384882,0.0,0.007839476488053216
-1.6336281798666923,0.0,0.002146605922837172
-1.5707963267948963,0.0,0.0013052066821566974
-1.5079644737231006,0.0,0.0038992470204320807
-1.4451326206513047,0.0,0.00833889116329446
-1.3823007675795087,0.0,-0.0012415949689692119
-1.319468914507713,0.0,-0.004889234926286046
-1.256637061435917,0.0,0.009215472524866972
-1.1938052083641213,0.0,0.007074505767597311
-1.1309733552923253,0.0,-0.0060706460626000994
-1.0681415022205294,0.0,0.004066307303623959
-1.0053096491487334,0.0,0.0020375800330443465
-0.9424777960769379,0.0,-0.00035505431958704004
-0.879645943005142,0.0,-0.005761874348151253
-0.816814089933346,0.0,-0.007054159650424834
-0.7539822368615501,0.0,-0.0027378178882368565
-0.6911503837897541,0.0,-0.0003601980857529244
-0.6283185307179586,0.0,0.00820524599361397
-0.5654866776461627,0.0,-0.006994624933265365
-0.5026548245743667,0.0,0.005091115793692698
-0.43982297150257077,0.0,0.0010645439339427053
-0.3769911184307748,0.0,0.004079627539907165
-0.31415926535897887,0.0,0.010112878871035812
-0.25132741228718336,0.0,-0.0022178594046033616
-0.1884955592153874,0.0,0.000689538445733811
-0.12566370614359146,0.0,-0.008408495878844268
-0.06283185307179551,0.0,-0.003349176754887257
4.440892098500626e-16,0.0,0.007808600356216786
0.06283185307179595,0.0,0.010123329517187264
0.1256637061435919,0.0,0.0008358955745787519
0.18849555921538785,0.0,-0.00026099934927145403
0.2513274122871838,0.0,0.002304144922048726
0.31415926535897976,0.0,0.0014851329958475892
0.3769911184307757,0.0,0.011262765303804314
0.4398229715025712,0.0,-0.00505204974350151
0.5026548245743672,0.0,-0.008424770577430182
0.5654866776461631,0.0,-0.003724932500132929
0.6283185307179591,0.0,-0.006888775484076133
0.691150383789755,0.0,0.0005677750232407268
0.7539822368615505,0.0,0.0002817186390621127
0.8168140899333465,0.0,-0.007466371554974971
0.8796459430051424,0.0,-0.00016470944242640278
0.9424777960769379,0.0,-0.0014688847316686213
1.0053096491487343,0.0,0.0011993574948073833
1.0681415022205298,0.0,-0.003204687276388756
1.1309733552923262,0.0,-0.0020025368211192733
1.1938052083641217,0.0,-0.001439390636421416
1.2566370614359172,0.0,0.0066445615993316895
1.3194689145077136,0.0,-0.0056752910081452205
1.3823007675795091,0.0,-0.002912467828332541
1.4451326206513055,0.0,0.0003242062382156376
1.507964473723101,0.0,-0.00036310045013392014
1.5707963267948966,0.0,0.005781645717108242
1.633628179866693,0.0,-0.0015166685993733737
1.6964600329384885,0.0,0.0017324099469141036
1.7592918860102849,0.0,0.00016379151957385523
1.8221237390820804,0.0,-0.004269405370513789
1.8849555921538759,0.0,-0.001536967019757477
1.9477874452256723,0.0,-0.0001437205284221659
2.0106192982974678,0.0,-0.0039951793303789705
2.073451151369264,0.0,0.012981267961392024
2.1362830044410597,0.0,0.0011172323060487297
2.199114857512856,0.0,0.005227836893353352
2.2619467105846516,0.0,0.008328850471378676
2.324778563656447,0.0,0.010021883018907949
2.3876104167282435,0.0,-0.009015521994321058
2.450442269800039,0.0,-0.0032050718566732435
2.5132741228718354,0.0,-0.0070063695741396734
2.576105975943631,0.0,-0.002453220089610116
2.6389378290154264,0.0,-0.0017828030203450884
2.701769682087223,0.0,-0.007358933489165299
2.7646015351590183,0.0,0.005551689383089371
2.8274333882308147,0.0,0.006373791902919225
2.89026524130261,0.0,-0.003536088788329652
2.9530970943744057,0.0,0.003402540274268888
3.015928947446202,0.0,0.004270254202972792
3.0787608005179976,0.0,0.0033077788815393115
3.141592653589793,0.0,-0.006790507304809217
-3.141592653589793,7.5037518759379696,-0.14650328862423867
-3.078760800517997,7.5037518759379696,-0.14159966652170433
-3.015928947446201,7.5037518759379696,-0.13643701920013046
-2.9530970943744057,7.5037518759379696,-0.13106316146669014
-2.8902652413026098,7.5037518759379696,-0.12551535138163458
-2.827433388230814,7.5037518759379696,-0.11984195121799127
-2.764601535159018,7.5037518759379696,-0.11410007261552098
-2.701769682087222,7.5037518759379696,-0.1083360644276667
-2.6389378290154264,7.5037518759379696,-0.10259922156535078
-2.5761059759436304,7.5037518759379696,-0.0968561426039343
-2.5132741228718345,7.5037518759379696,-0.09078800996770064
-2.4504422698000385,7.5037518759379696,-0.08394389325245921
-2.3876104167282426,7.5037518759379696,-0.07593045179859062
-2.324778563656447,7.5037518759379696,-0.0664465472841592
-2.2619467105846507,7.5037518759379696,-0.05549991685422694
-2.199114857512855,7.5037518759379696,-0.04315818174972838
-2.1362830044410592,7.5037518759379696,-0.02956031099404089
-2.0734511513692633,7.5037518759379696,-0.014805884147190734
-2.0106192982974678,7.5037518759379696,0.0009644388024022742
-1.9477874452256716,7.5037518759379696,0.017619431504185733
-1.8849555921538759,7.5037518759379696,0.034995038173694364
-1.82212373908208,7.5037518759379696,0.05295121958379925
-1.759291886010284,7.5037518759379696,0.07132866167340111
-1.6964600329384882,7.5037518759379696,0.08995758996346756
-1.6336281798666923,7.5037518759379696,0.10866917828018866
-1.5707963267948963,7.5037518759379696,0.1273055224215639
-1.5079644737231006,7.5037518759379696,0.14570041155156743
-1.4451326206513047,7.5037518759379696,0.16368972369670995
-1.3823007675795087,7.5037518759379696,0.18110503313115003
-1.319468914507713,7.5037518759379696,0.19780274382888502
-1.256637061435917,7.5037518759379696,0.21364114256101113
-1.1938052083641213,7.5037518759379696,0.22846093762665426
-1.1309733552923253,7.5037518759379696,0.24213347990797746
-1.0681415022205294,7.5037518759379696,0.2545561221698488
-1.0053096491487334,7.5037518759379696,0.26559907674190786
-0.9424777960769379,7.5037518759379696,0.27517089417451185
-0.879645943005142,7.5037518759379696,0.2831850911655496
-0.816814089933346,7.5037518759379696,0.2895744084442034
-0.7539822368615501,7.5037518759379696,0.29428311070634483
-0.6911503837897541,7.5037518759379696,0.29726539604649527
-0.6283185307179586,7.5037518759379696,0.29849928647878854
-0.5654866776461627,7.5037518759379696,0.2979573829470371
-0.5026548245743667,7.5037518759379696,0.2956725339470687
-0.43982297150257077,7.5037518759379696,0.2916412248599731
-0.3769911184307748,7.5037518759379696,0.2859119443624417
-0.31415926535897887,7.5037518759379696,0.2785332665568583
-0.25132741228718336,7.5037518759379696,0.2695590224283211
-0.1884955592153874,7.5037518759379696,0.25908736836769913
-0.12566370614359146,7.5037518759379696,0.24719622084125994
-0.06283185307179551,7.5037518759379696,0.23400551727623975
4.440892098500626e-16,7.5037518759379696,0.21962804512908365
0.06283185307179595,7.5037518759379696,0.20418334501062832
0.1256637061435919,7.5037518759379696,0.1878068922889751
0.18849555921538785,7.5037518759379696,0.17065479750609996
0.2513274122871838,7.5037518759379696,0.1528768638413954
0.31415926535897976,7.5037518759379696,0.13462711336019384
0.3769911184307757,7.5037518759379696,0.1160752418281654
0.4398229715025712,7.5037518759379696,0.09736574189936972
0.5026548245743672,7.5037518759379696,0.07868611014658745
0.5654866776461631,7.5037518759379696,0.06019940592962334
0.6283185307179591,7.5037518759379696,0.04206099755424441
0.691150383789755,7.5037518759379696,0.024442126591072588
0.7539822368615505,7.5037518759379696,0.0074889888297389575
0.8168140899333465,7.5037518759379696,-0.008647818024029714
0.8796459430051424,7.5037518759379696,-0.023812680835304276
0.9424777960769379,7.5037518759379696,-0.03788397473951691
1.0053096491487343,7.5037518759379696,-0.05072988215941773
1.0681415022205298,7.5037518759379696,-0.062242478956470546
1.1309733552923262,7.5037518759379696,-0.07231257653304762
1.1938052083641217,7.5037518759379696,-0.08086829363822023
1.2566370614359172,7.5037518759379696,-0.08807750045379055
1.3194689145077136,7.5037518759379696,-0.09436929383613446
1.3823007675795091,7.5037518759379696,-0.10016381356769036
1.4451326206513055,7.5037518759379696,-0.10586457844547616
1.507964473723101,7.5037518759379696,-0.11161923443605014
1.5707963267948966,7.5037518759379696,-0.11737185478540589
1.633628179866693,7.5037518759379696,-0.12308276602636392
1.6964600329384885,7.5037518759379696,-0.128688289743263
1.7592918860102849,7.5037518759379696,-0.1341472968201819
1.8221237390820804,7.5037518759379696,-0.13941030178861533
1.8849555921538759,7.5037518759379696,-0.1444250390215501
1.9477874452256723,7.5037518759379696,-0.14915179597708492
2.0106192982974678,7.5037518759379696,-0.15355088848833853
2.073451151369264,7.5037518759379696,-0.15756884300420826
2.1362830044410597,7.5037518759379696,-0.16119728178230144
2.199114857512856,7.5037518759379696,-0.1643794365033898
2.2619467105846516,7.5037518759379696,-0.16709638294241475
2.324778563656447,7.5037518759379696,-0.16932416655148053
2.3876104167282435,7.5037518759379696,-0.1710536126527715
2.450442269800039,7.5037518759379696,-0.17224436932178114
2.5132741228718354,7.5037518759379696,-0.17290486745136285
2.576105975943631,7.5037518759379696,-0.17301943159301517
2.6389378290154264,7.5037518759379696,-0.1725937158644898
2.701769682087223,7.5037518759379696,-0.17163276967251015
2.7646015351590183,7.5037518759379696,-0.17013156346152372
2.8274333882308147,7.5037518759379696,-0.1681201864119877
2.89026524130261,7.5037518759379696,-0.16561578593477078
2.9530970943744057,7.5037518759379696,-0.16262537638047228
3.015928947446202,7.5037518759379696,-0.1591880037312346
3.0787608005179976,7.5037518759379696,-0.15533175987851763
3.141592653589793,7.5037518759379696,-0.1510948340639274
-3.141592653589793,15.007503751875939,-0.1472275009398524
-3.078760800517997,15.007503751875939,-0.1423113270640518
-3.015928947446201,15.007503751875939,-0.1371265487647752
-2.9530970943744057,15.007503751875939,-0.13171918760105644
-2.8902652413026098,15.007503751875939,-0.12613723392548892
-2.827433388230814,15.007503751875939,-0.12043023306764686
-2.764601535159018,15.007503751875939,-0.11464884450245579
-2.701769682087222,15.007503751875939,-0.10884438169376214
-2.6389378290154264,15.007503751875939,-0.10306836443305273
-2.5761059759436304,15.007503751875939,-0.0972972121921793
-2.5132741228718345,15.007503751875939,-0.0912506879246385
-2.4504422698000385,15.007503751875939,-0.08447638570992248
-2.3876104167282426,15.007503751875939,-0.07654482967604508
-2.324778563656447,15.007503751875939,-0.06716625069409973
-2.2619467105846507,15.007503751875939,-0.05630390033849344
-2.199114857512855,15.007503751875939,-0.04405417727973238
-2.1362830044410592,15.007503751875939,-0.030525827181433703
-2.0734511513692633,15.007503751875939,-0.015838916971305336
-2.0106192982974678,15.007503751875939,-0.00012381406208769867
-1.9477874452256716,15.007503751875939,0.016479998015348437
-1.8849555921538759,15.007503751875939,0.03382513368619461
-1.82212373908208,15.007503751875939,0.05175764413633708
-1.759291886010284,15.007503751875939,0.07011835917012314
-1.6964600329384882,15.007503751875939,0.08874430410456392
-1.6336281798666923,15.007503751875939,0.10747015181435551
-1.5707963267948963,15.007503751875939,0.12612969486920445
-1.5079644737231006,15.007503751875939,0.14455730940570602
-1.4451326206513047,15.007503751875939,0.1625894301444006
-1.3823007675795087,15.007503751875939,0.18006599787042582
-1.319468914507713,15.007503751875939,0.19683189539918944
-1.256637061435917,15.007503751875939,0.21273831102644783
-1.1938052083641213,15.007503751875939,0.22764404794534754
-1.1309733552923253,15.007503751875939,0.24141680337767224
-1.0681415022205294,15.007503751875939,0.2539343397080996
-1.0053096491487334,15.007503751875939,0.26508553961237913
-0.9424777960769379,15.007503751875939,0.2747714278795135
-0.879645943005142,15.007503751875939,0.28290603103807277
-0.816814089933346,15.007503751875939,0.28941714791543754
-0.7539822368615501,15.007503751875939,0.2942469859168461
-0.6911503837897541,15.007503751875939,0.2973526728445552
-0.6283185307179586,15.007503751875939,0.2987066448836616
-0.5654866776461627,15.007503751875939,0.2982968749964517
-0.5026548245743667,15.007503751875939,0.2961270158191983
-0.43982297150257077,15.007503751875939,0.29221631403008425
-0.3769911184307748,15.007503751875939,0.28659948831468257
-0.31415926535897887,15.007503751875939,0.27932639275643806
-0.25132741228718336,15.007503751875939,0.27046157742342475
-0.1884955592153874,15.007503751875939,0.26008373726454903
-0.12566370614359146,15.007503751875939,0.24828497842012412
-0.06283185307179551,15.007503751875939,0.23517003545903795
4.440892098500626e-16,15.007503751875939,0.2208553151711813
0.06283185307179595,15.007503751875939,0.20546787156631172
0.1256637061435919,15.007503751875939,0.1891442837921726
0.18849555921538785,15.007503751875939,0.17202944710934023
0.2513274122871838,15.007503751875939,0.15427527267185473
0.31415926535897976,15.007503751875939,0.13603934570280346
0.3769911184307757,15.007503751875939,0.11748353384013485
0.4398229715025712,15.007503751875939,0.09877252863795938
0.5026548245743672,15.007503751875939,0.08007242214182374
0.5654866776461631,15.007503751875939,0.06154919630582875
0.6283185307179591,15.007503751875939,0.04336725977595674
0.691150383789755,15.007503751875939,0.025688002367138942
0.7539822368615505,15.007503751875939,0.008668340789995349
0.8168140899333465,15.007503751875939,-0.0075406571678834486
0.8796459430051424,15.007503751875939,-0.02279511245291917
0.9424777960769379,15.007503751875939,-0.03695963261055914
1.0053096491487343,15.007503751875939,-0.04990848853432661
1.0681415022205298,15.007503751875939,-0.06152674863062594
1.1309733552923262,15.007503751875939,-0.07171128453213493
1.1938052083641217,15.007503751875939,-0.0803727924802446
1.2566370614359172,15.007503751875939,-0.08766945352147153
1.3194689145077136,15.007503751875939,-0.09401541954460492
1.3823007675795091,15.007503751875939,-0.09985249888571543
1.4451326206513055,15.007503751875939,-0.10558996538741196
1.507964473723101,15.007503751875939,-0.11138476651211601
1.5707963267948966,15.007503751875939,-0.11718546451654353
1.633628179866693,15.007503751875939,-0.12294057828535561
1.6964600329384885,15.007503751875939,-0.12859901784617678
1.7592918860102849,15.007503751875939,-0.13411056325422416
1.8221237390820804,15.007503751875939,-0.13942629307273718
1.8849555921538759,15.007503751875939,-0.14449902144100132
1.9477874452256723,15.007503751875939,-0.1492837251138764
2.0106192982974678,15.007503751875939,-0.15373793597736135
2.073451151369264,15.007503751875939,-0.1578221101704337
2.1362830044410597,15.007503751875939,-0.16150001134778724
2.199114857512856,15.007503751875939,-0.16473898062902007
2.2619467105846516,15.007503751875939,-0.16751027384272624
2.324778563656447,15.007503751875939,-0.16978929288323838
2.3876104167282435,15.007503751875939,-0.17155581487173693
2.450442269800039,15.007503751875939,-0.17279414622218078
2.5132741228718354,15.007503751875939,-0.1734933059143683
2.576105975943631,15.007503751875939,-0.1736470827363305
2.6389378290154264,15.007503751875939,-0.1732541154394692
2.701769682087223,15.007503751875939,-0.17231789273133613
2.7646015351590183,15.007503751875939,-0.17084671710037394
2.8274333882308147,15.007503751875939,-0.16885365606702651
2.89026524130261,15.007503751875939,-0.16635639979225403
2.9530970943744057,15.007503751875939,-0.16337710569415237
3.015928947446202,15.007503751875939,-0.15994222510521558
3.0787608005179976,15.007503751875939,-0.15608224493264652
3.141592653589793,15.007503751875939,-0.15183142882192638
-3.141592653589793,22.51125562781391,-0.14758481344792607
-3.078760800517997,22.51125562781391,-0.14267241466792666
-3.015928947446201,22.51125562781391,-0.13748820462285805
-2.9530970943744057,22.51125562781391,-0.13207819872861815
-2.8902652413026098,22.51125562781391,-0.1264904165777521
-2.827433388230814,22.51125562781391,-0.12077445571997791
-2.764601535159018,22.51125562781391,-0.11498105143031444
-2.701769682087222,22.51125562781391,-0.10916162637415044
-2.6389378290154264,22.51125562781391,-0.10336783417976898
-2.5761059759436304,22.51125562781391,-0.09759229053858756
-2.5132741228718345,22.51125562781391,-0.09157053712158741
-2.4504422698000385,22.51125562781391,-0.08484917829949776
-2.3876104167282426,22.51125562781391,-0.07699720449335914
-2.324778563656447,22.51125562781391,-0.06770888279714939
-2.2619467105846507,22.51125562781391,-0.056931965188363194
-2.199114857512855,22.51125562781391,-0.04476210834280578
-2.1362830044410592,22.51125562781391,-0.03130733277918758
-2.0734511513692633,22.51125562781391,-0.016687064032329755
-2.0106192982974678,22.51125562781391,-0.0010310726452249738
-1.9477874452256716,22.51125562781391,0.015521677696546813
-1.8849555921538759,22.51125562781391,0.032824263604818896
-1.82212373908208,22.51125562781391,0.05072310610591338
-1.759291886010284,22.51125562781391,0.06905933380668042
-1.6964600329384882,22.51125562781391,0.08767019305019208
-1.6336281798666923,22.51125562781391,0.10639049253134789
-1.5707963267948963,22.51125562781391,0.1250540695488396
-1.5079644737231006,22.51125562781391,0.14349526487158343
-1.4451326206513047,22.51125562781391,0.16155039314414696
-1.3823007675795087,22.51125562781391,0.1790591957674716
-1.319468914507713,22.51125562781391,0.19586626337286847
-1.256637061435917,22.51125562781391,0.21182241524015719
-1.1938052083641213,22.51125562781391,0.22678602343080762
-1.1309733552923253,22.51125562781391,0.24062426989995503
-1.0681415022205294,22.51125562781391,0.2532143253972358
-1.0053096491487334,22.51125562781391,0.26444443969358333
-0.9424777960769379,22.51125562781391,0.2742149335012211
-0.879645943005142,22.51125562781391,0.2824390832250182
-0.816814089933346,22.51125562781391,0.2890438907308341
-0.7539822368615501,22.51125562781391,0.29397073127992646
-0.6911503837897541,22.51125562781391,0.29717587388572925
-0.6283185307179586,22.51125562781391,0.2986308694767602
-0.5654866776461627,22.51125562781391,0.2983228034047891
-0.5026548245743667,22.51125562781391,0.29625441009351167
-0.43982297150257077,22.51125562781391,0.29244404874208146
-0.3769911184307748,22.51125562781391,0.2869255403909717
-0.31415926535897887,22.51125562781391,0.27974786771037874
-0.25132741228718336,22.51125562781391,0.27097474022805995
-0.1884955592153874,22.51125562781391,0.26068402884953495
-0.12566370614359146,22.51125562781391,0.2489670746535346
-0.06283185307179551,22.51125562781391,0.23592787815880512
4.440892098500626e-16,22.51125562781391,0.22168217619539032
0.06283185307179595,22.51125562781391,0.20635641462028528
0.1256637061435919,22.51125562781391,0.1900866259777726
0.18849555921538785,22.51125562781391,0.17301722206649373
0.2513274122871838,22.51125562781391,0.15529971212332716
0.31415926535897976,22.51125562781391,0.13709135801981825
0.3769911184307757,22.51125562781391,0.11855377839807238
0.4398229715025712,22.51125562781391,0.09985151412181129
0.5026548245743672,22.51125562781391,0.0811505678184361
0.5654866776461631,22.51125562781391,0.06261693041052044
0.6283185307179591,22.51125562781391,0.0444151077734529
0.691150383789755,22.51125562781391,0.026706660576252077
0.7539822368615505,22.51125562781391,0.009648770247188396
0.8168140899333465,22.51125562781391,-0.006607156171551983
0.8796459430051424,22.51125562781391,-0.02191682992297512
0.9424777960769379,22.51125562781391,-0.036144361262472925
1.0053096491487343,22.51125562781391,-0.04916346561282041
1.0681415022205298,22.51125562781391,-0.060858584483747515
1.1309733552923262,22.51125562781391,-0.07112591117035763
1.1938052083641217,22.51125562781391,-0.07987431267941736
1.2566370614359172,22.51125562781391,-0.08724671288956108
1.3194689145077136,22.51125562781391,-0.09364256273597724
1.3823007675795091,22.51125562781391,-0.0995021236687935
1.4451326206513055,22.51125562781391,-0.10524957954334183
1.507964473723101,22.51125562781391,-0.11105739188556109
1.5707963267948966,22.51125562781391,-0.11687401014065944
1.633628179866693,22.51125562781391,-0.12264780559624196
1.6964600329384885,22.51125562781391,-0.12832752963165348
1.7592918860102849,22.51125562781391,-0.13386276861655222
1.8221237390820804,22.51125562781391,-0.13920439137757448
1.8849555921538759,22.51125562781391,-0.14430498529146799
1.9477874452256723,22.51125562781391,-0.14911927712683426
2.0106192982974678,22.51125562781391,-0.15360453488912246
2.073451151369264,22.51125562781391,-0.15772094710908185
2.1362830044410597,22.51125562781391,-0.16143197622766356
2.199114857512856,22.51125562781391,-0.16470468288118306
2.2619467105846516,22.51125562781391,-0.1675100182961666
2.324778563656447,22.51125562781391,-0.16982308211691305
2.3876104167282435,22.51125562781391,-0.17162334342800822
2.450442269800039,22.51125562781391,-0.1728948229759808
2.5132741228718354,22.51125562781391,-0.173626235023386
2.576105975943631,22.51125562781391,-0.17381108750251076
2.6389378290154264,22.51125562781391,-0.173447739651432
2.701769682087223,22.51125562781391,-0.1725394165717357
2.7646015351590183,22.51125562781391,-0.17109418059978695
2.8274333882308147,22.51125562781391,-0.16912485975683
2.89026524130261,22.51125562781391,-0.16664893387389562
2.9530970943744057,22.51125562781391,-0.1636883794403684
3.015928947446202,22.51125562781391,-0.16026947455030333
3.0787608005179976,22.51125562781391,-0.1564225656449008
3.141592653589793,22.51125562781391,-0.1521817981609926
-3.141592653589793,30.015007503751878,-0.14780088342970177
-3.078760800517997,30.015007503751878,-0.14288979097093046
-3.015928947446201,30.015007503751878,-0.13770495779876393
-2.9530970943744057,30.015007503751878,-0.1322924048594894
-2.8902652413026098,30.015007503751878,-0.1267001743561906
-2.827433388230814,30.015007503751878,-0.12097790332271281
-2.764601535159018,30.015007503751878,-0.11517638304183722
-2.701769682087222,30.015007503751878,-0.10934710821829763
-2.6389378290154264,30.015007503751878,-0.10354181990810836
-2.5761059759436304,30.015007503751878,-0.09776282670742946
-2.5132741228718345,30.015007503751878,-0.09175512063929527
-2.4504422698000385,30.015007503751878,-0.08506475550118561
-2.3876104167282426,30.015007503751878,-0.07725985575576516
-2.324778563656447,30.015007503751878,-0.06802510569331648
-2.2619467105846507,30.015007503751878,-0.05729895289756321
-2.199114857512855,30.015007503751878,-0.045176603460122665
-2.1362830044410592,30.015007503751878,-0.031765656212733
-2.0734511513692633,30.015007503751878,-0.017185147672615
-2.0106192982974678,30.015007503751878,-0.0015644954657621076
-1.9477874452256716,30.015007503751878,0.01495765039297458
-1.8849555921538759,30.015007503751878,0.032234638167318266
-1.82212373908208,30.015007503751878,0.050113116090652055
-1.759291886010284,30.015007503751878,0.06843439352724218
-1.6964600329384882,30.015007503751878,0.0870358495215409
-1.6336281798666923,30.015007503751878,0.10575237623328104
-1.5707963267948963,30.015007503751878,0.12441784444633833
-1.5079644737231006,30.015007503751878,0.14286657814345527
-1.4451326206513047,30.015007503751878,0.16093482505828102
-1.3823007675795087,30.015007503751878,0.17846221015209635
-1.319468914507713,30.015007503751878,0.19529315911395587
-1.256637061435917,30.015007503751878,0.21127827924933412
-1.1938052083641213,30.015007503751878,0.22627568550029803
-1.1309733552923253,30.015007503751878,0.2401522598272343
-1.0681415022205294,30.015007503751878,0.25278483277400454
-1.0053096491487334,30.015007503751878,0.264061276728863
-0.9424777960769379,30.015007503751878,0.2738815011769507
-0.879645943005142,30.015007503751878,0.282158341110858
-0.816814089933346,30.015007503751878,0.28881833071337465
-0.7539822368615501,30.015007503751878,0.29380235544530114
-0.6911503837897541,30.015007503751878,0.2970661767502858
-0.6283185307179586,30.015007503751878,0.29858082471935826
-0.5654866776461627,30.015007503751878,0.2983328552299502
-0.5026548245743667,30.015007503751878,0.29632446927674855
-0.43982297150257077,30.015007503751878,0.2925734934357026
-0.3769911184307748,30.015007503751878,0.28711322163389835
-0.31415926535897887,30.015007503751878,0.27999211963040666
-0.25132741228718336,30.015007503751878,0.27127339483076296
-0.1884955592153874,30.015007503751878,0.26103443525348596
-0.12566370614359146,30.015007503751878,0.24936612262866692
-0.06283185307179551,30.015007503751878,0.23637202572518118
4.440892098500626e-16,30.015007503751878,0.22216748106705403
0.06283185307179595,30.015007503751878,0.20687856919828113
0.1256637061435919,30.015007503751878,0.1906409955829735
0.18849555921538785,30.015007503751878,0.17359888607404017
0.2513274122871838,30.015007503751878,0.1559035076419632
0.31415926535897976,30.015007503751878,0.1377119257184371
0.3769911184307757,30.015007503751878,0.11918561007245197
0.4398229715025712,30.015007503751878,0.10048900159326986
0.5026548245743672,30.015007503751878,0.08178805270131481
0.5654866776461631,30.015007503751878,0.0632487543428694
0.6283185307179591,30.015007503751878,0.04503566264264815
0.691150383789755,30.015007503751878,0.027310438291936856
0.7539822368615505,30.015007503751878,0.010230411636929374
0.8168140899333465,30.015007503751878,-0.006052813796624398
0.8796459430051424,30.015007503751878,-0.021394706947048238
0.9424777960769379,30.015007503751878,-0.035659092084601995
1.0053096491487343,30.015007503751878,-0.048719357516987714
1.0681415022205298,30.015007503751878,-0.060459579403629275
1.1309733552923262,30.015007503751878,-0.07077555070393907
1.1938052083641217,30.015007503751878,-0.07957570612249272
1.2566370614359172,30.015007503751878,-0.08699394795301522
1.3194689145077136,30.015007503751878,-0.09342037004238683
1.3823007675795091,30.015007503751878,-0.099294264922982
1.4451326206513055,30.015007503751878,-0.10504863993846443
1.507964473723101,30.015007503751878,-0.11086515497604497
1.5707963267948966,30.015007503751878,-0.11669218223648624
1.633628179866693,30.015007503751878,-0.12247800061328366
1.6964600329384885,30.015007503751878,-0.12817125477295047
1.7592918860102849,30.015007503751878,-0.13372141098850165
1.8221237390820804,30.015007503751878,-0.13907920568045243
1.8849555921538759,30.015007503751878,-0.1441970826838292
1.9477874452256723,30.015007503751878,-0.1490296153600269
2.0106192982974678,30.015007503751878,-0.15353390980689305
2.073451151369264,30.015007503751878,-0.15766998558806952
2.1362830044410597,30.015007503751878,-0.16140113060206088
2.199114857512856,30.015007503751878,-0.16469422694162758
2.2619467105846516,30.015007503751878,-0.16752004485051186
2.324778563656447,30.015007503751878,-0.16985350216890305
2.3876104167282435,30.015007503751878,-0.17167388696442826
2.450442269800039,30.015007503751878,-0.17296504137281868
2.5132741228718354,30.015007503751878,-0.17371550501610303
2.576105975943631,30.015007503751878,-0.17391861672587433
2.6389378290154264,30.015007503751878,-0.17357257366820494
2.701769682087223,30.015007503751878,-0.17268044734576904
2.7646015351590183,30.015007503751878,-0.1712501563349888
2.8274333882308147,30.015007503751878,-0.16929439600009952
2.89026524130261,30.015007503751878,-0.16683052580828928
2.9530970943744057,30.015007503751878,-0.16388041524583855
3.015928947446202,30.015007503751878,-0.16047024970292376
3.0787608005179976,30.015007503751878,-0.15663029805032816
3.141592653589793,30.015007503751878,-0.15239464397075722
-3.141592653589793,37.51875937968985,-0.14792861728571963
-3.078760800517997,37.51875937968985,-0.1430182953773527
-3.015928947446201,37.51875937968985,-0.13783309213853406
-2.9530970943744057,37.51875937968985,-0.1324190317985935
-2.8902652413026098,37.51875937968985,-0.12682416994943332
-2.827433388230814,37.51875937968985,-0.12109816698171766
-2.764601535159018,37.51875937968985,-0.11529184729723044
-2.701769682087222,37.51875937968985,-0.1094567482046099
-2.6389378290154264,37.51875937968985,-0.10364466245807578
-2.5761059759436304,37.51875937968985,-0.09786362814959138
-2.5132741228718345,37.51875937968985,-0.0918642236061611
-2.4504422698000385,37.51875937968985,-0.08519217751774408
-2.3876104167282426,37.51875937968985,-0.0774151027819532
-2.324778563656447,37.51875937968985,-0.06821201899137537
-2.2619467105846507,37.51875937968985,-0.057515873399094
-2.199114857512855,37.51875937968985,-0.04542160577629925
-2.1362830044410592,37.51875937968985,-0.03203656567302697
-2.0734511513692633,37.51875937968985,-0.017479559671162256
-2.0106192982974678,37.51875937968985,-0.0018797967781276981
-1.9477874452256716,37.51875937968985,0.0146242583986838
-1.8849555921538759,37.51875937968985,0.03188611471126417
-1.82212373908208,37.51875937968985,0.04975255468858009
-1.759291886010284,37.51875937968985,0.06806499454450592
-1.6964600329384882,37.51875937968985,0.08666089177227704
-1.6336281798666923,37.51875937968985,0.10537518787463433
-1.5707963267948963,37.51875937968985,0.12404177342741315
-1.5079644737231006,37.51875937968985,0.14249496249644267
-1.4451326206513047,37.51875937968985,0.16057096326992262
-1.3823007675795087,37.51875937968985,0.17810933189292424
-1.319468914507713,37.51875937968985,0.19495439655439656
-1.256637061435917,37.51875937968985,0.21095663926219205
-1.1938052083641213,37.51875937968985,0.22597402299350705
-1.1309733552923253,37.51875937968985,0.23987325238465748
-1.0681415022205294,37.51875937968985,0.2525309568752735
-1.0053096491487334,37.51875937968985,0.2638347858012632
-0.9424777960769379,37.51875937968985,0.2736844055710714
-0.879645943005142,37.51875937968985,0.2819923902637111
-0.816814089933346,37.51875937968985,0.2886849976154634
-0.7539822368615501,37.51875937968985,0.2937028235688333
-0.6911503837897541,37.51875937968985,0.2970013295489753
-0.6283185307179586,37.51875937968985,0.2985512377793059
-0.5654866776461627,37.51875937968985,0.29833879117902956
-0.5026548245743667,37.51875937968985,0.2963658754147355
-0.43982297150257077,37.51875937968985,0.2926500022472136
-0.3769911184307748,37.51875937968985,0.287224154018631
-0.31415926535897887,37.51875937968985,0.28013649094402154
-0.25132741228718336,37.51875937968985,0.2714499236326921
-0.1884955592153874,37.51875937968985,0.2612415546549889
-0.12566370614359146,37.51875937968985,0.24960199422971657
-0.06283185307179551,37.51875937968985,0.2366345559067144
4.440892098500626e-16,37.51875937968985,0.2224543395902564
0.06283185307179595,37.51875937968985,0.2071872098912924
0.1256637061435919,37.51875937968985,0.19096867893523842
0.18849555921538785,37.51875937968985,0.173942703541667
0.2513274122871838,37.51875937968985,0.15626040747565595
0.31415926535897976,37.51875937968985,0.1380787400521515
0.3769911184307757,37.51875937968985,0.11955908303165388
0.4398229715025712,37.51875937968985,0.1008658182185075
0.5026548245743672,37.51875937968985,0.08216486833592347
0.5654866776461631,37.51875937968985,0.06362222434133802
0.6283185307179591,37.51875937968985,0.04540247206316088
0.691150383789755,37.51875937968985,0.0276673313035344
0.7539822368615505,37.51875937968985,0.010574220436236932
0.8168140899333465,37.51875937968985,-0.005725140876643341
0.8796459430051424,37.51875937968985,-0.021086078361038915
0.9424777960769379,37.51875937968985,-0.0353722472370499
1.0053096491487343,37.51875937968985,-0.04845684246438412
1.0681415022205298,37.51875937968985,-0.0602237242441831
1.1309733552923262,37.51875937968985,-0.07056844890683474
1.1938052083641217,37.51875937968985,-0.07939919421858269
1.2566370614359172,37.51875937968985,-0.08684453080471116
1.3194689145077136,37.51875937968985,-0.09328902378886945
1.3823007675795091,37.51875937968985,-0.09917139271758209
1.4451326206513055,37.51875937968985,-0.10492985964669069
1.507964473723101,37.51875937968985,-0.11075152090105271
1.5707963267948966,37.51875937968985,-0.11658470300745649
1.633628179866693,37.51875937968985,-0.12237763021866402
1.6964600329384885,37.51875937968985,-0.12807888411392976
1.7592918860102849,37.51875937968985,-0.13363785995257435
1.8221237390820804,37.51875937968985,-0.1390052158724273
1.8849555921538759,37.51875937968985,-0.14413331084718428
1.9477874452256723,37.51875937968985,-0.14897662753860294
2.0106192982974678,37.51875937968985,-0.15349217632288484
2.073451151369264,37.51875937968985,-0.15763987688197298
2.1362830044410597,37.51875937968985,-0.16138291390827092
2.199114857512856,37.51875937968985,-0.1646880639614894
2.2619467105846516,37.51875937968985,-0.1675259902877402
2.324778563656447,37.51875937968985,-0.169871503251867
2.3876104167282435,37.51875937968985,-0.17170378390547592
2.450442269800039,37.51875937968985,-0.173006568817646
2.5132741228718354,37.51875937968985,-0.17376829436063326
2.576105975943631,37.51875937968985,-0.17398219941316653
2.6389378290154264,37.51875937968985,-0.17364638533306287
2.701769682087223,37.51875937968985,-0.17276383282874774
2.7646015351590183,37.51875937968985,-0.17134237551050382
2.8274333882308147,37.51875937968985,-0.16939463031961818
2.89026524130261,37.51875937968985,-0.16693788558078299
2.9530970943744057,37.51875937968985,-0.1639939475475451
3.015928947446202,37.51875937968985,-0.16058894681141286
3.0787608005179976,37.51875937968985,-0.15675310640206194
3.141592653589793,37.51875937968985,-0.15252047350706707
-3.141592653589793,45.02251125562782,-0.1480041078029728
-3.078760800517997,45.02251125562782,-0.14309424178090824
-3.015928947446201,45.02251125562782,-0.13790882032557128
-2.9530970943744057,45.02251125562782,-0.13249386960488338
-2.8902652413026098,45.02251125562782,-0.1268974531048511
-2.827433388230814,45.02251125562782,-0.12116924501452632
-2.764601535159018,45.02251125562782,-0.11536008931439816
-2.701769682087222,45.02251125562782,-0.10952154848174263
-2.6389378290154264,45.02251125562782,-0.1037054458183343
-2.5761059759436304,45.02251125562782,-0.09792320615676496
-2.5132741228718345,45.02251125562782,-0.09192870971621499
-2.4504422698000385,45.02251125562782,-0.08526749267356123
-2.3876104167282426,45.02251125562782,-0.0775068652526305
-2.324778563656447,45.02251125562782,-0.068322498903053
-2.2619467105846507,45.02251125562782,-0.0576440901369249
-2.199114857512855,45.02251125562782,-0.04556642126660312
-2.1362830044410592,45.02251125562782,-0.032196694535822884
-2.0734511513692633,45.02251125562782,-0.01765358058567165
-2.0106192982974678,45.02251125562782,-0.0020661651250739542
-1.9477874452256716,45.02251125562782,0.014427196842794749
-1.8849555921538759,45.02251125562782,0.031680109069580034
-1.82212373908208,45.02251125562782,0.04953943348486884
-1.759291886010284,45.02251125562782,0.0678466494608205
-1.6964600329384882,45.02251125562782,0.08643926085243579
-1.6336281798666923,45.02251125562782,0.1051522383247818
-1.5707963267948963,45.02251125562782,0.12381948416499979
-1.5079644737231006,45.02251125562782,0.14227530657749082
-1.4451326206513047,45.02251125562782,0.1603558903759683
-1.3823007675795087,45.02251125562782,0.17790075101869748
-1.319468914507713,45.02251125562782,0.19475415908047722
-1.256637061435917,45.02251125562782,0.21076652251819306
-1.1938052083641213,45.02251125562782,0.2257957144605117
-1.1309733552923253,45.02251125562782,0.23970833473576078
-1.0681415022205294,45.02251125562782,0.2523808939413329
-1.0053096491487334,45.02251125562782,0.2637009095447021
-0.9424777960769379,45.02251125562782,0.27356790428594424
-0.879645943005142,45.02251125562782,0.2818942980212234
-0.816814089933346,45.02251125562782,0.28860618509026353
-0.7539822368615501,45.02251125562782,0.2936439903082735
-0.6911503837897541,45.02251125562782,0.29696299775951784
-0.6283185307179586,45.02251125562782,0.29853374769886576
-0.5654866776461627,45.02251125562782,0.2983422980387586
-0.5026548245743667,45.02251125562782,0.2963903480997586
-0.43982297150257077,45.02251125562782,0.29269522352785843
-0.3769911184307748,45.02251125562782,0.287289722510271
-0.31415926535897887,45.02251125562782,0.2802218246567194
-0.25132741228718336,45.02251125562782,0.27155426512898695
-0.1884955592153874,45.02251125562782,0.26136397779893733
-0.12566370614359146,45.02251125562782,0.24974141237841468
-0.06283185307179551,45.02251125562782,0.23678973158080857
4.440892098500626e-16,45.02251125562782,0.2226238954418042
0.06283185307179595,45.02251125562782,0.20736964092587545
0.1256637061435919,45.02251125562782,0.19116236587602303
0.18849555921538785,45.02251125562782,0.17414592721289773
0.2513274122871838,45.02251125562782,0.15647136405074788
0.31415926535897976,45.02251125562782,0.1382955570634743
0.3769911184307757,45.02251125562782,0.11977983600058328
0.4398229715025712,45.02251125562782,0.10108854771315327
0.5026548245743672,45.02251125562782,0.08238759739911866
0.5654866776461631,45.02251125562782,0.06384297601739573
0.6283185307179591,45.02251125562782,0.04561928694026794
0.691150383789755,45.02251125562782,0.027878284922045103
0.7539822368615505,45.02251125562782,0.010777440352657893
0.8168140899333465,45.02251125562782,-0.0055314584608619054
0.8796459430051424,45.02251125562782,-0.02090365257815313
0.9424777960769379,45.02251125562782,-0.03520269731589329
1.0053096491487343,45.02251125562782,-0.048301673340748946
1.0681415022205298,45.02251125562782,-0.06008431321415859
1.1309733552923262,45.02251125562782,-0.07044603339051111
1.1938052083641217,45.02251125562782,-0.07929486249567184
1.2566370614359172,45.02251125562782,-0.0867562185425243
1.3194689145077136,45.02251125562782,-0.09321139498621625
1.3823007675795091,45.02251125562782,-0.09909877291877423
1.4451326206513055,45.02251125562782,-0.10485965772257774
1.507964473723101,45.02251125562782,-0.1106843599680104
1.5707963267948966,45.02251125562782,-0.11652117918561887
1.633628179866693,45.02251125562782,-0.12231830735474591
1.6964600329384885,45.02251125562782,-0.12802428875544214
1.7592918860102849,45.02251125562782,-0.13358847669279303
1.8221237390820804,45.02251125562782,-0.13896148304076303
1.8849555921538759,45.02251125562782,-0.14409561661466605
1.9477874452256723,45.02251125562782,-0.14894530648140528
2.0106192982974678,45.02251125562782,-0.1534675064503812
2.073451151369264,45.02251125562782,-0.15762207715461526
2.1362830044410597,45.02251125562782,-0.16137214233024916
2.199114857512856,45.02251125562782,-0.16468441613345422
2.2619467105846516,45.02251125562782,-0.16752949858740787
2.324778563656447,45.02251125562782,-0.1698821365388328
2.3876104167282435,45.02251125562782,-0.17172144780665397
2.450442269800039,45.02251125562782,-0.17303110653400225
2.5132741228718354,45.02251125562782,-0.1737994880971792
2.576105975943631,45.02251125562782,-0.1740197722870946
2.6389378290154264,45.02251125562782,-0.17369000384564268
2.701769682087223,45.02251125562782,-0.1728131098208473
2.7646015351590183,45.02251125562782,-0.17139687358623534
2.8274333882308147,45.02251125562782,-0.16945386575478244
2.89026524130261,45.02251125562782,-0.16700133260155717
2.9530970943744057,45.02251125562782,-0.16406104298454674
3.015928947446202,45.02251125562782,-0.16065909512246843
3.0787608005179976,45.02251125562782,-0.156825684945398
3.141592653589793,45.02251125562782,-0.15259483807342442
-3.141592653589793,52.526263131565784,-0.14804872335319294
-3.078760800517997,52.526263131565784,-0.14313912657939046
-3.015928947446201,52.526263131565784,-0.13795357597278568
-2.9530970943744057,52.526263131565784,-0.13253809884830348
-2.8902652413026098,52.526263131565784,-0.12694076336083912
-2.827433388230814,52.526263131565784,-0.12121125185610773
-2.764601535159018,52.526263131565784,-0.11540041988611233
-2.701769682087222,52.526263131565784,-0.10955984480524252
-2.6389378290154264,52.526263131565784,-0.10374136797077602
-2.5761059759436304,52.526263131565784,-0.09795841570152572
-2.5132741228718345,52.526263131565784,-0.09196681959270128
-2.4504422698000385,52.526263131565784,-0.08531200210913363
-2.3876104167282426,52.526263131565784,-0.07756109465284482
-2.324778563656447,52.526263131565784,-0.06838778994703204
-2.2619467105846507,52.526263131565784,-0.057719863301722754
-2.199114857512855,52.526263131565784,-0.04565200397920113
-2.1362830044410592,52.526263131565784,-0.032291327162939365
-2.0734511513692633,52.526263131565784,-0.017756423159186116
-2.0106192982974678,52.526263131565784,-0.002176304808079048
-1.9477874452256716,52.526263131565784,0.014310737659830586
-1.8849555921538759,52.526263131565784,0.03155836408300563
-1.82212373908208,52.526263131565784,0.04941348331302334
-1.759291886010284,52.526263131565784,0.06771761204758903
-1.6964600329384882,52.526263131565784,0.08630828154201076
-1.6336281798666923,52.526263131565784,0.1050204796965937
-1.5707963267948963,52.526263131565784,0.1236881157185401
-1.5079644737231006,52.526263131565784,0.1421454943486986
-1.4451326206513047,52.526263131565784,0.16022878658739884
-1.3823007675795087,52.526263131565784,0.17777748384962128
-1.319468914507713,52.526263131565784,0.19463582265979226
-1.256637061435917,52.526263131565784,0.21065416721134247
-1.1938052083641213,52.526263131565784,0.22569033753777104
-1.1309733552923253,52.526263131565784,0.23961087152776944
-1.0681415022205294,52.526263131565784,0.25229220954241405
-1.0053096491487334,52.526263131565784,0.26362179112117984
-0.9424777960769379,52.526263131565784,0.273499054098124
-0.879645943005142,52.526263131565784,0.281836327187289
-0.816814089933346,52.526263131565784,0.2885596081638161
-0.7539822368615501,52.526263131565784,0.2936092207101052
-0.6911503837897541,52.526263131565784,0.2969403441063796
-0.6283185307179586,52.526263131565784,0.2985234110670661
-0.5654866776461627,52.526263131565784,0.29834437017223253
-0.5026548245743667,52.526263131565784,0.29640481061092555
-0.43982297150257077,52.526263131565784,0.29272194804314844
-0.3769911184307748,52.526263131565784,0.287328471822035
-0.31415926535897887,52.526263131565784,0.28027225482358065
-0.25132741228718336,52.526263131565784,0.2716159285255237
-0.1884955592153874,52.526263131565784,0.26143632709904735
-0.12566370614359146,52.526263131565784,0.24982380540207752
-0.06283185307179551,52.526263131565784,0.23688143700407066
4.440892098500626e-16,52.526263131565784,0.22272409928175205
0.06283185307179595,52.526263131565784,0.20747745376429297
0.1256637061435919,52.526263131565784,0.19127683075614274
0.18849555921538785,52.526263131565784,0.17426602813761166
0.2513274122871838,52.526263131565784,0.1565960349961884
0.31415926535897976,52.526263131565784,0.1384236914406592
0.3769911184307757,52.526263131565784,0.11991029648148566
0.4398229715025712,52.526263131565784,0.10122017631623065
0.5026548245743672,52.526263131565784,0.08251922578177712
0.5654866776461631,52.526263131565784,0.06397343583806513
0.6283185307179591,52.526263131565784,0.04574742022665099
0.691150383789755,52.526263131565784,0.028002954355812883
0.7539822368615505,52.526263131565784,0.010897539357418889
0.8168140899333465,52.526263131565784,-0.005416995894018856
0.8796459430051424,52.526263131565784,-0.020795842424487957
0.9424777960769379,52.526263131565784,-0.03510249650780143
1.0053096491487343,52.526263131565784,-0.04820997126717966
1.0681415022205298,52.526263131565784,-0.06000192383076942
1.1309733552923262,52.526263131565784,-0.0703736879904821
1.1938052083641217,52.526263131565784,-0.07923320389483723
1.2566370614359172,52.526263131565784,-0.08670402660273552
1.3194689145077136,52.526263131565784,-0.09316551656814347
1.3823007675795091,52.526263131565784,-0.09905585482031058
1.4451326206513055,52.526263131565784,-0.10481816877460202
1.507964473723101,52.526263131565784,-0.11064466842901614
1.5707963267948966,52.526263131565784,-0.11648363735851562
1.633628179866693,52.526263131565784,-0.12228324846533674
1.6964600329384885,52.526263131565784,-0.12799202398638296
1.7592918860102849,52.526263131565784,-0.13355929242884917
1.8221237390820804,52.526263131565784,-0.13893563832357222
1.8849555921538759,52.526263131565784,-0.14407334084193107
1.9477874452256723,52.526263131565784,-0.14892679737425257
2.0106192982974678,52.526263131565784,-0.15345292829753387
2.073451151369264,52.526263131565784,-0.15761155934843263
2.1362830044410597,52.526263131565784,-0.16136577823244952
2.199114857512856,52.526263131565784,-0.16468226222883758
2.2619467105846516,52.526263131565784,-0.16753157399391214
2.324778563656447,52.526263131565784,-0.16988842283481623
2.3876104167282435,52.526263131565784,-0.17173188919793436
2.450442269800039,52.526263131565784,-0.1730456103369469
2.5132741228718354,52.526263131565784,-0.1738179255763845
2.576105975943631,52.526263131565784,-0.1740419797882299
2.6389378290154264,52.526263131565784,-0.17371578425364445
2.701769682087223,52.526263131565784,-0.1728422343077398
2.7646015351590183,52.526263131565784,-0.17142908363714437
2.8274333882308147,52.526263131565784,-0.16948887547280683
2.89026524130261,52.526263131565784,-0.1670388312395841
2.9530970943744057,52.526263131565784,-0.1641006976984073
3.015928947446202,52.526263131565784,-0.160700553934789
3.0787608005179976,52.526263131565784,-0.15686857986465555
3.141592653589793,52.526263131565784,-0.15263878836247138
-3.141592653589793,60.030015007503756,-0.14807510336284996
-3.078760800517997,60.030015007503756,-0.14316566616723997
-3.015928947446201,60.030015007503756,-0.13798003956935914
-2.9530970943744057,60.030015007503756,-0.1325642515573006
-2.8902652413026098,60.030015007503756,-0.12696637305245528
-2.827433388230814,60.030015007503756,-0.12123609122099746
-2.764601535159018,60.030015007503756,-0.11542426844783019
-2.701769682087222,60.030015007503756,-0.10958249088493253
-2.6389378290154264,60.030015007503756,-0.10376261056412685
-2.5761059759436304,60.030015007503756,-0.09797923699849241
-2.5132741228718345,60.030015007503756,-0.09198935544870646
-2.4504422698000385,60.030015007503756,-0.08533832129327631
-2.3876104167282426,60.030015007503756,-0.0775931603245543
-2.324778563656447,60.030015007503756,-0.06842639540419264
-2.2619467105846507,60.030015007503756,-0.057764665869682576
-2.199114857512855,60.030015007503756,-0.04570260599721451
-2.1362830044410592,60.030015007503756,-0.032347279474111215
-2.0734511513692633,60.030015007503756,-0.0178172291312528
-2.0106192982974678,60.030015007503756,-0.002241424720842439
-1.9477874452256716,60.030015007503756,0.014241881811545249
-1.8849555921538759,60.030015007503756,0.03148638347573604
-1.82212373908208,60.030015007503756,0.04933901684931064
-1.759291886010284,60.030015007503756,0.06764132069456974
-1.6964600329384882,60.030015007503756,0.08623084246916564
-1.6336281798666923,60.030015007503756,0.10494258026296541
-1.5707963267948963,60.030015007503756,0.123610447363887
-1.5079644737231006,60.030015007503756,0.1420687464622151
-1.4451326206513047,60.030015007503756,0.16015364038871663
-1.3823007675795087,60.030015007503756,0.17770460634756058
-1.319468914507713,60.030015007503756,0.19456586071869245
-1.256637061435917,60.030015007503756,0.2105877418124049
-1.1938052083641213,60.030015007503756,0.22562803828422798
-1.1309733552923253,60.030015007503756,0.2395532513969388
-1.0681415022205294,60.030015007503756,0.25223977996676744
-1.0053096491487334,60.030015007503756,0.2635750174746334
-0.9424777960769379,60.030015007503756,0.27345835154772913
-0.879645943005142,60.030015007503756,0.28180205701366695
-0.816814089933346,60.030015007503756,0.2885320745507081
-0.7539822368615501,60.030015007503756,0.29358866804638994
-0.6911503837897541,60.030015007503756,0.29692695482031517
-0.6283185307179586,60.030015007503756,0.29851730400116977
-0.5654866776461627,60.030015007503756,0.29834559954261436
-0.5026548245743667,60.030015007503756,0.29641336549606084
-0.43982297150257077,60.030015007503756,0.2927377525158111
-0.3769911184307748,60.030015007503756,0.2873513855985118
-0.31415926535897887,60.030015007503756,0.2803020745191034
-0.25132741228718336,60.030015007503756,0.2716523894656659
-0.1884955592153874,60.030015007503756,0.26147910564879095
-0.12566370614359146,60.030015007503756,0.24987252186100323
-0.06283185307179551,60.030015007503756,0.23693565895675353
4.440892098500626e-16,60.030015007503756,0.2227833454484907
0.06283185307179595,60.030015007503756,0.20754119827556425
0.1256637061435919,60.030015007503756,0.1913445078158716
0.18849555921538785,60.030015007503756,0.17433703703688502
0.2513274122871838,60.030015007503756,0.15666974545414294
0.31415926535897976,60.030015007503756,0.13849944919970766
0.3769911184307757,60.030015007503756,0.11998742910687248
0.4398229715025712,60.030015007503756,0.10129799918337096
0.5026548245743672,60.030015007503756,0.0825970481250382
0.5654866776461631,60.030015007503756,0.064050566898287
0.6283185307179591,60.030015007503756,0.045823175386440596
0.691150383789755,60.030015007503756,0.02807666120346368
0.7539822368615505,60.030015007503756,0.010968543669033567
0.8168140899333465,60.030015007503756,-0.005349324354469039
0.8796459430051424,60.030015007503756,-0.02073210431951113
0.9424777960769379,60.030015007503756,-0.035043257577689925
1.0053096491487343,60.030015007503756,-0.04815575732189064
1.0681415022205298,60.030015007503756,-0.05995321607403313
1.1309733552923262,60.030015007503756,-0.07033091875742414
1.1938052083641217,60.030015007503756,-0.07919675147524859
1.2566370614359172,60.030015007503756,-0.0866731684135499
1.3194689145077136,60.030015007503756,-0.0931383894125603
1.3823007675795091,60.030015007503756,-0.09903047714596738
1.4451326206513055,60.030015007503756,-0.10479363577765452
1.507964473723101,60.030015007503756,-0.11062119786675925
1.5707963267948966,60.030015007503756,-0.11646143756124425
1.633628179866693,60.030015007503756,-0.12226251647632434
1.6964600329384885,60.030015007503756,-0.12797294382922944
1.7592918860102849,60.030015007503756,-0.13354203345959537
1.8221237390820804,60.030015007503756,-0.13892035373397862
1.8849555921538759,60.030015007503756,-0.144060166302743
1.9477874452256723,60.030015007503756,-0.14891584982398795
2.0106192982974678,60.030015007503756,-0.15344430490630948
2.073451151369264,60.030015007503756,-0.1576053366667125
2.1362830044410597,60.030015007503756,-0.16136201148340784
2.199114857512856,60.030015007503756,-0.16468098485314853
2.2619467105846516,60.030015007503756,-0.16753279733016072
2.324778563656447,60.030015007503756,-0.1698921360249707
2.3876104167282435,60.030015007503756,-0.17173805927666083
2.450442269800039,60.030015007503756,-0.17305418254831306
2.5132741228718354,60.030015007503756,-0.17382882383010415
2.576105975943631,60.030015007503756,-0.17405510735450305
2.6389378290154264,60.030015007503756,-0.17373102461068013
2.701769682087223,60.030015007503756,-0.17285945217958804
2.7646015351590183,60.030015007503756,-0.1714481262044138
2.8274333882308147,60.030015007503756,-0.16950957370873918
2.89026524130261,60.030015007503756,-0.16706100142199298
2.9530970943744057,60.030015007503756,-0.1641241430503003
3.015928947446202,60.030015007503756,-0.16072506635226683
3.0787608005179976,60.030015007503756,-0.15689394177405647
3.141592653589793,60.030015007503756,-0.15266477464733647
-3.141592653589793,67.53376688344173,-0.14809069369269587
-3.078760800517997,67.53376688344173,-0.14318135020461512
-3.015928947446201,67.53376688344173,-0.13799567810265204
-2.9530970943744057,67.53376688344173,-0.13257970577944195
-2.8902652413026098,67.53376688344173,-0.1269815057890416
-2.827433388230814,67.53376688344173,-0.12125076815090538
-2.764601535159018,67.53376688344173,-0.11543835929782184
-2.701769682087222,67.53376688344173,-0.10959587058238396
-2.6389378290154264,67.53376688344173,-0.10377516034809389
-2.5761059759436304,67.53376688344173,-0.09799153748839558
-2.5132741228718345,67.53376688344173,-0.09200266912731525
-2.4504422698000385,67.53376688344173,-0.08535387090886436
-2.3876104167282426,67.53376688344173,-0.07761210614613205
-2.324778563656447,67.53376688344173,-0.068449206276816
-2.2619467105846507,67.53376688344173,-0.05779113932700396
-2.199114857512855,67.53376688344173,-0.045732507054308716
-2.1362830044410592,67.53376688344173,-0.0323803427316227
-2.0734511513692633,67.53376688344173,-0.01785316111532195
-2.0106192982974678,67.53376688344173,-0.00227990649759784
-1.9477874452256716,67.53376688344173,0.014201191810827313
-1.8849555921538759,67.53376688344173,0.031443846415068276
-1.82212373908208,67.53376688344173,0.049295010291780135
-1.759291886010284,67.53376688344173,0.06759623524663902
-1.6964600329384882,67.53376688344173,0.08618507831152122
-1.6336281798666923,67.53376688344173,0.1048965435995044
-1.5707963267948963,67.53376688344173,0.1235645468198062
-1.5079644737231006,67.53376688344173,0.14202338945428364
-1.4451326206513047,67.53376688344173,0.16010922950896672
-1.3823007675795087,67.53376688344173,0.17766153578741029
-1.319468914507713,67.53376688344173,0.19452451277618243
-1.256637061435917,67.53376688344173,0.21054848349755026
-1.1938052083641213,67.53376688344173,0.22559121805352209
-1.1309733552923253,67.53376688344173,0.23951919606716673
-1.0681415022205294,67.53376688344173,0.2522087918190876
-1.0053096491487334,67.53376688344173,0.26354737155959895
-0.9424777960769379,67.53376688344173,0.27343429325203833
-0.879645943005142,67.53376688344173,0.28178179987956925
-0.816814089933346,67.53376688344173,0.28851579838231073
-0.7539822368615501,67.53376688344173,0.29357651731279083
-0.6911503837897541,67.53376688344173,0.29691903737163555
-0.6283185307179586,67.53376688344173,0.29851369011404266
-0.5654866776461627,67.53376688344173,0.2983463212898434
-0.5026548245743667,67.53376688344173,0.29641841647577666
-0.43982297150257077,67.53376688344173,0.2927470878921315
-0.3769911184307748,67.53376688344173,0.2873649225109635
-0.31415926535897887,67.53376688344173,0.2803196928132832
-0.25132741228718336,67.53376688344173,0.2716739327569806
-0.1884955592153874,67.53376688344173,0.2615043827198472
-0.12566370614359146,67.53376688344173,0.24990130834839164
-0.06283185307179551,67.53376688344173,0.23696769935174905
4.440892098500626e-16,67.53376688344173,0.22281835535911473
0.06283185307179595,67.53376688344173,0.2075788669496843
0.1256637061435919,67.53376688344173,0.1913845009014845
0.18849555921538785,67.53376688344173,0.17437899955371702
0.2513274122871838,67.53376688344173,0.15671330494030053
0.31415926535897976,67.53376688344173,0.13854421901735103
0.3769911184307757,67.53376688344173,0.12003301187756114
0.4398229715025712,67.53376688344173,0.10134399030655511
0.5026548245743672,67.53376688344173,0.08264303938225871
0.5654866776461631,67.53376688344173,0.06409615006906495
0.6283185307179591,67.53376688344173,0.04586794586977103
0.691150383789755,67.53376688344173,0.028120221615004052
0.7539822368615505,67.53376688344173,0.01101050736196693
0.8168140899333465,67.53376688344173,-0.005309329854370072
0.8796459430051424,67.53376688344173,-0.020694434003884547
0.9424777960769379,67.53376688344173,-0.03500824581260401
1.0053096491487343,67.53376688344173,-0.04812371487378166
1.0681415022205298,67.53376688344173,-0.05992442735536409
1.1309733552923262,67.53376688344173,-0.07030563929814582
1.1938052083641217,67.53376688344173,-0.07917520627396908
1.2566370614359172,67.53376688344173,-0.08665493149920048
1.3194689145077136,67.53376688344173,-0.09312235898845067
1.3823007675795091,67.53376688344173,-0.09901548150269475
1.4451326206513055,67.53376688344173,-0.10477913987259348
1.507964473723101,67.53376688344173,-0.11060733036628347
1.5707963267948966,67.53376688344173,-0.11644832155247327
1.633628179866693,67.53376688344173,-0.1222502683795705
1.6964600329384885,67.53376688344173,-0.1279616723571594
1.7592918860102849,67.53376688344173,-0.13353183865896245
1.8221237390820804,67.53376688344173,-0.13891132609458134
1.8849555921538759,67.53376688344173,-0.14405238595285616
1.9477874452256723,67.53376688344173,-0.14890938582239596
2.0106192982974678,67.53376688344173,-0.15343921462844545
2.073451151369264,67.53376688344173,-0.15760166529025413
2.1362830044410597,67.53376688344173,-0.161359791600292
2.199114857512856,67.53376688344173,-0.1646802361640774
2.2619467105846516,67.53376688344173,-0.16753352648032993
2.324778563656447,67.53376688344173,-0.16989433654220504
2.3876104167282435,67.53376688344173,-0.17174171163216115
2.450442269800039,67.53376688344173,-0.1730592543188246
2.5132741228718354,67.53376688344173,-0.1738352699994961
2.576105975943631,67.53376688344173,-0.174062870704337
2.6389378290154264,67.53376688344173,-0.17374003623318648
2.701769682087223,67.53376688344173,-0.17286963208763242
2.7646015351590183,67.53376688344173,-0.17145938403687153
2.8274333882308147,67.53376688344173,-0.16952180954196536
2.89026524130261,67.53376688344173,-0.16707410665131833
2.9530970943744057,67.53376688344173,-0.1641380013495028
3.015928947446202,67.53376688344173,-0.1607395547146808
3.0787608005179976,67.53376688344173,-0.15690893159983854
3.141592653589793,67.53376688344173,-0.152680132886818
-3.141592653589793,75.0375187593797,-0.14809990939168904
-3.078760800517997,75.0375187593797,-0.1431906214977546
-3.015928947446201,75.0375187593797,-0.1380049226972456
-2.9530970943744057,75.0375187593797,-0.1325888416197495
-2.8902652413026098,75.0375187593797,-0.12699045178476057
-2.827433388230814,75.0375187593797,-0.12125944489681914
-2.764601535159018,75.0375187593797,-0.115446689778509
-2.701769682087222,75.0375187593797,-0.10960378085595723
-2.6389378290154264,75.0375187593797,-0.1037825802024755
-2.5761059759436304,75.0375187593797,-0.09799881009967626
-2.5132741228718345,75.0375187593797,-0.0920105407217933
-2.4504422698000385,75.0375187593797,-0.08536306424582665
-2.3876104167282426,75.0375187593797,-0.07762330706675934
-2.324778563656447,75.0375187593797,-0.06846269191830164
-2.2619467105846507,75.0375187593797,-0.05780678998966217
-2.199114857512855,75.0375187593797,-0.04575018382192908
-2.1362830044410592,75.0375187593797,-0.03239988870378785
-2.0734511513692633,75.0375187593797,-0.017874402800680023
-2.0106192982974678,75.0375187593797,-0.002302655353407155
-1.9477874452256716,75.0375187593797,0.014177137704953319
-1.8849555921538759,75.0375187593797,0.031418700565204793
-1.82212373908208,75.0375187593797,0.04926899589422701
-1.759291886010284,75.0375187593797,0.06756958320698642
-1.6964600329384882,75.0375187593797,0.08615802519519641
-1.6336281798666923,75.0375187593797,0.10486932953196114
-1.5707963267948963,75.0375187593797,0.12353741335501464
-1.5079644737231006,75.0375187593797,0.1419965774307874
-1.4451326206513047,75.0375187593797,0.16008297691218307
-1.3823007675795087,75.0375187593797,0.17763607563735187
-1.319468914507713,75.0375187593797,0.19450007105891637
-1.256637061435917,75.0375187593797,0.21052527715938218
-1.1938052083641213,75.0375187593797,0.22556945307567344
-1.1309733552923253,75.0375187593797,0.23949906563720597
-1.0681415022205294,75.0375187593797,0.2521904746159947
-1.0053096491487334,75.0375187593797,0.26353103016826057
-0.9424777960769379,75.0375187593797,0.27342007271981594
-0.879645943005142,75.0375187593797,0.28176982642895054
-0.816814089933346,75.0375187593797,0.2885061782904738
-0.7539822368615501,75.0375187593797,0.2935693359683278
-0.6911503837897541,75.0375187593797,0.29691435851669346
-0.6283185307179586,75.0375187593797,0.29851155527843737
-0.5654866776461627,75.0375187593797,0.29834674942269523
-0.5026548245743667,75.0375187593797,0.29642140377677684
-0.43982297150257077,75.0375187593797,0.2927526078459029
-0.3769911184307748,75.0375187593797,0.2873729261219654
-0.31415926535897887,75.0375187593797,0.280330109040893
-0.25132741228718336,75.0375187593797,0.27168666914615186
-0.1884955592153874,75.0375187593797,0.26151932622140006
-0.12566370614359146,75.0375187593797,0.24991832632283703
-0.06283185307179551,75.0375187593797,0.23698664074625642
4.440892098500626e-16,75.0375187593797,0.22283905204849314
0.06283185307179595,75.0375187593797,0.2076011352287187
0.1256637061435919,75.0375187593797,0.19140814311543952
0.18849555921538785,75.0375187593797,0.1744038058525814
0.2513274122871838,75.0375187593797,0.15673905514159472
0.31415926535897976,75.0375187593797,0.1385706845604946
0.3769911184307757,75.0375187593797,0.12005995785245693
0.4398229715025712,75.0375187593797,0.10137117753900303
0.5026548245743672,75.0375187593797,0.08267022655638108
0.5654866776461631,75.0375187593797,0.06412309586953358
0.6283185307179591,75.0375187593797,0.04589441112381369
0.691150383789755,75.0375187593797,0.028145971415088514
0.7539822368615505,75.0375187593797,0.011035313151103612
0.8168140899333465,75.0375187593797,-0.005285688254062286
0.8796459430051424,75.0375187593797,-0.020672166437015457
0.9424777960769379,75.0375187593797,-0.03498754992760891
1.0053096491487343,75.0375187593797,-0.04810477436881921
1.0681415022205298,75.0375187593797,-0.059907410347641125
1.1309733552923262,75.0375187593797,-0.07029069683185615
1.1938052083641217,75.0375187593797,-0.07916247095546393
1.2566370614359172,75.0375187593797,-0.08664415121811636
1.3194689145077136,75.0375187593797,-0.09311288260461066
1.3823007675795091,75.0375187593797,-0.09900661654143884
1.4451326206513055,75.0375187593797,-0.10477057013276064
1.507964473723101,75.0375187593797,-0.11059913191350075
1.5707963267948966,75.0375187593797,-0.11644056715685931
1.633628179866693,75.0375187593797,-0.12224302686962418
1.6964600329384885,75.0375187593797,-0.1279550080091265
1.7592918860102849,75.0375187593797,-0.13352581062605265
1.8221237390820804,75.0375187593797,-0.1389059878820399
1.8849555921538759,75.0375187593797,-0.14404778494310252
1.9477874452256723,75.0375187593797,-0.1489055628543228
2.0106192982974678,75.0375187593797,-0.1534362036349708
2.073451151369264,75.0375187593797,-0.1575994929973225
2.1362830044410597,75.0375187593797,-0.16135847728915348
2.199114857512856,75.0375187593797,-0.16467979150077236
2.2619467105846516,75.0375187593797,-0.16753395541173113
2.324778563656447,75.0375187593797,-0.16989563526109389
2.3876104167282435,75.0375187593797,-0.17174386861089266
2.450442269800039,75.0375187593797,-0.17306225041208745
2.5132741228718354,75.0375187593797,-0.17383907861370543
2.576105975943631,75.0375187593797,-0.17406745803403123
2.6389378290154264,75.0375187593797,-0.17374536156089299
2.701769682087223,75.0375187593797,-0.1728756481453392
2.7646015351590183,75.0375187593797,-0.17146603742576222
2.8274333882308147,75.0375187593797,-0.16952904120602463
2.89026524130261,75.0375187593797,-0.1670818524017274
2.9530970943744057,75.0375187593797,-0.16414619243455933
3.015928947446202,75.0375187593797,-0.1607481184297125
3.0787608005179976,75.0375187593797,-0.15691779193270894
3.141592653589793,75.0375187593797,-0.15268921119254297
-3.141592653589793,82.54127063531766,-0.14810535260291685
-3.078760800517997,82.54127063531766,-0.14319609776402362
-3.015928947446201,82.54127063531766,-0.13801038341180819
-2.9530970943744057,82.54127063531766,-0.13259423831450284
-2.8902652413026098,82.54127063531766,-0.12699573655671884
-2.827433388230814,82.54127063531766,-0.12126457083611233
-2.764601535159018,82.54127063531766,-0.11545161138715729
-2.701769682087222,82.54127063531766,-0.10960845444824154
-2.6389378290154264,82.54127063531766,-0.10378696429349131
-2.5761059759436304,82.54127063531766,-0.09800310754490515
-2.5132741228718345,82.54127063531766,-0.0920151925480084
-2.4504422698000385,82.54127063531766,-0.08536849750655341
-2.3876104167282426,82.54127063531766,-0.07762992690477898
-2.324778563656447,82.54127063531766,-0.06847066199515817
-2.2619467105846507,82.54127063531766,-0.05781603956681163
-2.199114857512855,82.54127063531766,-0.045760630794977566
-2.1362830044410592,82.54127063531766,-0.032411440349056804
-2.0734511513692633,82.54127063531766,-0.017886956582970803
-2.0106192982974678,82.54127063531766,-0.002316099845388601
-1.9477874452256716,82.54127063531766,0.014162921839232574
-1.8849555921538759,82.54127063531766,0.031403839503564436
-1.82212373908208,82.54127063531766,0.04925362154559817
-1.759291886010284,82.54127063531766,0.0675538320362752
-1.6964600329384882,82.54127063531766,0.0861420370100076
-1.6336281798666923,82.54127063531766,0.10485324624260668
-1.5707963267948963,82.54127063531766,0.1235213777184
-1.5079644737231006,82.54127063531766,0.14198073178065349
-1.4451326206513047,82.54127063531766,0.16006746189565563
-1.3823007675795087,82.54127063531766,0.17762102896420312
-1.319468914507713,82.54127063531766,0.19448562628517627
-1.256637061435917,82.54127063531766,0.210511562500531
-1.1938052083641213,82.54127063531766,0.22555659026100083
-1.1309733552923253,82.54127063531766,0.23948716883586027
-1.0681415022205294,82.54127063531766,0.2521796494283288
-1.0053096491487334,82.54127063531766,0.2635213726770652
-0.9424777960769379,82.54127063531766,0.2734116686452902
-0.879645943005142,82.54127063531766,0.2817627503653825
-0.816814089933346,82.54127063531766,0.2885004930458532
-0.7539822368615501,82.54127063531766,0.2935650920058982
-0.6911503837897541,82.54127063531766,0.29691159350557667
-0.6283185307179586,82.54127063531766,0.29851029376183547
-0.5654866776461627,82.54127063531766,0.29834700259373986
-0.5026548245743667,82.54127063531766,0.2964231693925967
-0.43982297150257077,82.54127063531766,0.2927558702318113
-0.3769911184307748,82.54127063531766,0.28737765632172135
-0.31415926535897887,82.54127063531766,0.28033626506912723
-0.25132741228718336,82.54127063531766,0.2716941963582753
-0.1884955592153874,82.54127063531766,0.26152815780762523
-0.12566370614359146,82.54127063531766,0.24992838389112418
-0.06283185307179551,82.54127063531766,0.23699783502703334
4.440892098500626e-16,82.54127063531766,0.22285128368133125
0.06283185307179595,82.54127063531766,0.20761429564314562
0.1256637061435919,82.54127063531766,0.1914221154965706
0.18849555921538785,82.54127063531766,0.17441846618172402
0.2513274122871838,82.54127063531766,0.1567542732929915
0.31415926535897976,82.54127063531766,0.13858632545601776
0.3769911184307757,82.54127063531766,0.12007588266400539
0.4398229715025712,82.54127063531766,0.10138724491230772
0.5026548245743672,82.54127063531766,0.08268629387824249
0.5654866776461631,82.54127063531766,0.0641390205264005
0.6283185307179591,82.54127063531766,0.045910051765797245
0.691150383789755,82.54127063531766,0.028161189216344317
0.7539822368615505,82.54127063531766,0.01104997303587355
0.8168140899333465,82.54127063531766,-0.005271716409434909
0.8796459430051424,82.54127063531766,-0.020659006645292282
0.9424777960769379,82.54127063531766,-0.03497531899768722
1.0053096491487343,82.54127063531766,-0.04809358086281877
1.0681415022205298,82.54127063531766,-0.059897353621295286
1.1309733552923262,82.54127063531766,-0.07028186614867855
1.1938052083641217,82.54127063531766,-0.07915494529383746
1.2566370614359172,82.54127063531766,-0.0866377818991824
1.3194689145077136,82.54127063531766,-0.09310728426769671
1.3823007675795091,82.54127063531766,-0.09900137947242221
1.4451326206513055,82.54127063531766,-0.10476550723889536
1.507964473723101,82.54127063531766,-0.11059428813315914
1.5707963267948966,82.54127063531766,-0.11643598548200813
1.633628179866693,82.54127063531766,-0.12223874796915038
1.6964600329384885,82.54127063531766,-0.127951069860636
1.7592918860102849,82.54127063531766,-0.13352224818519787
1.8221237390820804,82.54127063531766,-0.13890283276930568
1.8849555921538759,82.54127063531766,-0.14404506516188392
1.9477874452256723,82.54127063531766,-0.14890330254542528
2.0106192982974678,82.54127063531766,-0.15343442286152412
2.073451151369264,82.54127063531766,-0.157598207561775
2.1362830044410597,82.54127063531766,-0.16135769860547894
2.199114857512856,82.54127063531766,-0.1646795264776144
2.2619467105846516,82.54127063531766,-0.16753420640119654
2.324778563656447,82.54127063531766,-0.16989640003523682
2.3876104167282435,82.54127063531766,-0.17174514038456892
2.450442269800039,82.54127063531766,-0.1730640178924074
2.5132741228718354,82.54127063531766,-0.1738413261135914
2.576105975943631,82.54127063531766,-0.17407016560280286
2.6389378290154264,82.54127063531766,-0.1737485051662241
2.701769682087223,82.54127063531766,-0.17287919988503414
2.7646015351590183,82.54127063531766,-0.17146996577089152
2.8274333882308147,82.54127063531766,-0.16953331128993535
2.89026524130261,82.54127063531766,-0.16708642632427792
2.9530970943744057,82.54127063531766,-0.16415102959410138
3.015928947446202,82.54127063531766,-0.16075317589184446
3.0787608005179976,82.54127063531766,-0.15692302480690387
3.141592653589793,82.54127063531766,-0.15269457303250578
-3.141592653589793,90.04502251125564,-0.1481085712609577
-3.078760800517997,90.04502251125564,-0.14319933575686003
-3.015928947446201,90.04502251125564,-0.13801361199853718
-2.9530970943744057,90.04502251125564,-0.13259742883755743
-2.8902652413026098,90.04502251125564,-0.1269988606971826
-2.827433388230814,90.04502251125564,-0.12126760086436539
-2.764601535159018,90.04502251125564,-0.11545452040839764
-2.701769682087222,90.04502251125564,-0.10961121664209038
-2.6389378290154264,90.04502251125564,-0.10378955514296595
-2.5761059759436304,90.04502251125564,-0.09800564686524794
-2.5132741228718345,90.04502251125564,-0.09201794089204948
-2.4504422698000385,90.04502251125564,-0.08537170726012157
-2.3876104167282426,90.04502251125564,-0.07763383758721269
-2.324778563656447,90.04502251125564,-0.06847537040618472
-2.2619467105846507,90.04502251125564,-0.05782150391311894
-2.199114857512855,90.04502251125564,-0.04576680257578053
-2.1362830044410592,90.04502251125564,-0.03241826478207815
-2.0734511513692633,90.04502251125564,-0.017894373094559747
-2.0106192982974678,90.04502251125564,-0.0023240426058279496
-1.9477874452256716,90.04502251125564,0.014154523330016823
-1.8849555921538759,90.04502251125564,0.031395059792149876
-1.82212373908208,90.04502251125564,0.04924453856104784
-1.759291886010284,90.04502251125564,0.06754452639952307
-1.6964600329384882,90.04502251125564,0.08613259131877381
-1.6336281798666923,90.04502251125564,0.10484374433801011
-1.5707963267948963,90.04502251125564,0.12351190393989438
-1.5079644737231006,90.04502251125564,0.14197137021809259
-1.4451326206513047,90.04502251125564,0.16005829564292837
-1.3823007675795087,90.04502251125564,0.17761213938228032
-1.319468914507713,90.04502251125564,0.19447709227844204
-1.256637061435917,90.04502251125564,0.21050345981675875
-1.1938052083641213,90.04502251125564,0.22554899082094618
-1.1309733552923253,90.04502251125564,0.2394801400932268
-1.0681415022205294,90.04502251125564,0.2521732537698423
-1.0053096491487334,90.04502251125564,0.26351566687164
-0.9424777960769379,90.04502251125564,0.2734067033381562
-0.879645943005142,90.04502251125564,0.2817585696291779
-0.816814089933346,90.04502251125564,0.2884971339889982
-0.7539822368615501,90.04502251125564,0.293562584443462
-0.6911503837897541,90.04502251125564,0.2969099596950162
-0.6283185307179586,90.04502251125564,0.29850954820476944
-0.5654866776461627,90.04502251125564,0.2983471519088496
-0.5026548245743667,90.04502251125564,0.2964242122534623
-0.43982297150257077,90.04502251125564,0.29275779738267355
-0.3769911184307748,90.04502251125564,0.2873804506568154
-0.31415926535897887,90.04502251125564,0.2803399017856846
-0.25132741228718336,90.04502251125564,0.27169864317736697
-0.1884955592153874,90.04502251125564,0.26153337525838977
-0.12566370614359146,90.04502251125564,0.24993432566367169
-0.06283185307179551,90.04502251125564,0.23700444838123336
4.440892098500626e-16,90.04502251125564,0.22285850991637976
0.06283185307179595,90.04502251125564,0.20762207061888502
0.1256637061435919,90.04502251125564,0.1914303702023014
0.18849555921538785,90.04502251125564,0.17442712734780283
0.2513274122871838,90.04502251125564,0.15676326404220195
0.31415926535897976,90.04502251125564,0.1385955659860213
0.3769911184307757,90.04502251125564,0.12008529095479872
0.4398229715025712,90.04502251125564,0.10139673745638152
0.5026548245743672,90.04502251125564,0.08269578641861007
0.5654866776461631,90.04502251125564,0.06414842880631387
0.6283185307179591,90.04502251125564,0.04591929227707948
0.691150383789755,90.04502251125564,0.028170179939158598
0.7539822368615505,90.04502251125564,0.011058634168301907
0.8168140899333465,90.04502251125564,-0.005263461743842494
0.8796459430051424,90.04502251125564,-0.020651231716118528
0.9424777960769379,90.04502251125564,-0.03496809281533553
1.0053096491487343,90.04502251125564,-0.048086967567517146
1.0681415022205298,90.04502251125564,-0.05989141191276979
1.1309733552923262,90.04502251125564,-0.0702766487661335
1.1938052083641217,90.04502251125564,-0.07915049839562435
1.2566370614359172,90.04502251125564,-0.08663401739398077
1.3194689145077136,90.04502251125564,-0.09310397494859035
1.3823007675795091,90.04502251125564,-0.0989982836807885
1.4451326206513055,90.04502251125564,-0.10476251462928156
1.507964473723101,90.04502251125564,-0.11059142526824256
1.5707963267948966,90.04502251125564,-0.11643327777322791
1.633628179866693,90.04502251125564,-0.12223621944990949
1.6964600329384885,90.04502251125564,-0.12794874297481404
1.7592918860102849,90.04502251125564,-0.13352014358630504
1.8221237390820804,90.04502251125564,-0.13890096913790828
1.8849555921538759,90.04502251125564,-0.14404345904011553
1.9477874452256723,90.04502251125564,-0.14890196818938067
2.0106192982974678,90.04502251125564,-0.15343337211491798
2.073451151369264,90.04502251125564,-0.1575974497520855
2.1362830044410597,90.04502251125564,-0.1613572404579689
2.199114857512856,90.04502251125564,-0.16467937205959615
2.2619467105846516,90.04502251125564,-0.16753435708335826
2.324778563656447,90.04502251125564,-0.16989685448015548
2.3876104167282435,90.04502251125564,-0.17174589455778552
2.450442269800039,90.04502251125564,-0.1730650651009765
2.5132741228718354,90.04502251125564,-0.17384265706210997
2.576105975943631,90.04502251125564,-0.17407176847811476
2.6389378290154264,90.04502251125564,-0.1737503657410297
2.701769682087223,90.04502251125564,-0.17288130164457116
2.7646015351590183,90.04502251125564,-0.17147229006066847
2.8274333882308147,90.04502251125564,-0.16953583747897918
2.89026524130261,90.04502251125564,-0.1670891319895934
2.9530970943744057,90.04502251125564,-0.16415389072082373
3.015928947446202,90.04502251125564,-0.16075616708426282
3.0787608005179976,90.04502251125564,-0.15692611951501437
3.141592653589793,90.04502251125564,-0.15269774378719425
-3.141592653589793,97.5487743871936,-0.14811047390942683
-3.078760800517997,97.5487743871936,-0.14320124978552165
-3.015928947446201,97.5487743871936,-0.13801552041773407
-2.9530970943744057,97.5487743871936,-0.1325993147070487
-2.8902652413026098,97.5487743871936,-0.12700070727879495
-2.827433388230814,97.5487743871936,-0.12126939176887355
-2.764601535159018,97.5487743871936,-0.11545623973947007
-2.701769682087222,97.5487743871936,-0.10961284913953624
-2.6389378290154264,97.5487743871936,-0.10379108631771544
-2.5761059759436304,97.5487743871936,-0.09800714747639981
-2.5132741228718345,97.5487743871936,-0.09201956484961989
-2.4504422698000385,97.5487743871936,-0.08537360369525954
-2.3876104167282426,97.5487743871936,-0.07763614807067135
-2.324778563656447,97.5487743871936,-0.06847815217253576
-2.2619467105846507,97.5487743871936,-0.057824732268474746
-2.199114857512855,97.5487743871936,-0.04577044886780051
-2.1362830044410592,97.5487743871936,-0.032422296643312414
-2.0734511513692633,97.5487743871936,-0.01789875473913705
-2.0106192982974678,97.5487743871936,-0.0023287351413870706
-1.9477874452256716,97.5487743871936,0.014149561553709191
-1.8849555921538759,97.5487743871936,0.03138987281815175
-1.82212373908208,97.5487743871936,0.04923917242863277
-1.759291886010284,97.5487743871936,0.06753902873818479
-1.6964600329384882,97.5487743871936,0.08612701092669864
-1.6336281798666923,97.5487743871936,0.1048381307483547
-1.5707963267948963,97.5487743871936,0.1235063069789829
-1.5079644737231006,97.5487743871936,0.14196583956475683
-1.4451326206513047,97.5487743871936,0.160052880387633
-1.3823007675795087,97.5487743871936,0.177606887592827
-1.319468914507713,97.5487743871936,0.1944720505696552
-1.256637061435917,97.5487743871936,0.21049867293756933
-1.1938052083641213,97.5487743871936,0.22554450126188272
-1.1309733552923253,97.5487743871936,0.23947598770522638
-1.0681415022205294,97.5487743871936,0.25216947540764456
-1.0053096491487334,97.5487743871936,0.2635122960736874
-0.9424777960769379,97.5487743871936,0.27340377002412847
-0.879645943005142,97.5487743871936,0.2817560998359196
-0.816814089933346,97.5487743871936,0.28849514963834016
-0.7539822368615501,97.5487743871936,0.29356110314828415
-0.6911503837897541,97.5487743871936,0.29690899460375575
-0.6283185307179586,97.5487743871936,0.2985091078831653
-0.5654866776461627,97.5487743871936,0.2983472402678036
-0.5026548245743667,97.5487743871936,0.2964248285060524
-0.43982297150257077,97.5487743871936,0.2927589360608186
-0.3769911184307748,97.5487743871936,0.2873821016529607
-0.31415926535897887,97.5487743871936,0.2803420504453306
-0.25132741228718336,97.5487743871936,0.2717012704308591
-0.1884955592153874,97.5487743871936,0.26153645778463763
-0.12566370614359146,97.5487743871936,0.24993783610334488
-0.06283185307179551,97.5487743871936,0.23700835557411157
4.440892098500626e-16,97.5487743871936,0.22286277918145478
0.06283185307179595,97.5487743871936,0.20762666406286526
0.1256637061435919,97.5487743871936,0.19143524705475432
0.18849555921538785,97.5487743871936,0.17443224432073004
0.2513274122871838,97.5487743871936,0.1567685757167667
0.31415926535897976,97.5487743871936,0.13860102521588324
0.3769911184307757,97.5487743871936,0.12009084928245238
0.4398229715025712,97.5487743871936,0.10140234554850772
0.5026548245743672,97.5487743871936,0.08270139449618842
0.5654866776461631,97.5487743871936,0.06415398709095682
0.6283185307179591,97.5487743871936,0.04592475143397937
0.691150383789755,97.5487743871936,0.02817549151147072
0.7539822368615505,97.5487743871936,0.011063751011040903
0.8168140899333465,97.5487743871936,-0.0052585850472218025
0.8796459430051424,97.5487743871936,-0.02064663845295002
0.9424777960769379,97.5487743871936,-0.034963823754722054
1.0053096491487343,97.5487743871936,-0.04808306060225351
1.0681415022205298,97.5487743871936,-0.059887901720495997
1.1309733552923262,97.5487743871936,-0.07027356650398846
1.1938052083641217,97.5487743871936,-0.07914787105424441
1.2566370614359172,97.5487743871936,-0.08663179277380813
1.3194689145077136,97.5487743871936,-0.09310201904348855
1.3823007675795091,97.5487743871936,-0.0989964539142386
1.4451326206513055,97.5487743871936,-0.10476074590085566
1.507964473723101,97.5487743871936,-0.11058973327741235
1.5707963267948966,97.5487743871936,-0.1164316775393296
1.633628179866693,97.5487743871936,-0.12223472517574333
1.6964600329384885,97.5487743871936,-0.127947367925024
1.7592918860102849,97.5487743871936,-0.13351889996569655
1.8221237390820804,97.5487743871936,-0.13889986798495213
1.8849555921538759,97.5487743871936,-0.1440425101297044
1.9477874452256723,97.5487743871936,-0.148901179944225
2.0106192982974678,97.5487743871936,-0.1534327515312416
2.073451151369264,97.5487743871936,-0.1575970023405897
2.1362830044410597,97.5487743871936,-0.16135697018722814
2.199114857512856,97.5487743871936,-0.1646792813303908
2.2619467105846516,97.5487743871936,-0.16753444670117892
2.324778563656447,97.5487743871936,-0.16989712364963705
2.3876104167282435,97.5487743871936,-0.17174634088788931
2.450442269800039,97.5487743871936,-0.17306568463282124
2.5132741228718354,97.5487743871936,-0.1738434442959669
2.576105975943631,97.5487743871936,-0.1740727164274968
2.6389378290154264,97.5487743871936,-0.17375146599171165
2.701769682087223,97.5487743871936,-0.17288254443023446
2.7646015351590183,97.5487743871936,-0.17147366435238848
2.8274333882308147,97.5487743871936,-0.16953733107743832
2.89026524130261,97.5487743871936,-0.16709073163663168
2.9530970943744057,97.5487743871936,-0.164155582219824
3.015928947446202,97.5487743871936,-0.16075793542100725
3.0787608005179976,97.5487743871936,-0.1569279489937066
3.141592653589793,97.5487743871936,-0.15269961816859273
-3.141592653589793,105.05252626313157,-0.1481116005075145
-3.078760800517997,105.05252626313157,-0.14320238327245616
-3.015928947446201,105.05252626313157,-0.13801665073313735
-2.9530970943744057,105.05252626313157,-0.13260043181902062
-2.8902652413026098,105.05252626313157,-0.12700180127095315
-2.827433388230814,105.05252626313157,-0.12127045292983107
-2.764601535159018,105.05252626313157,-0.11545725865040783
-2.701769682087222,105.05252626313157,-0.10961381675590506
-2.6389378290154264,105.05252626313157,-0.10379199404992753
-2.5761059759436304,105.05252626313157,-0.09800803736054373
-2.5132741228718345,105.05252626313157,-0.09202052825007051
-2.4504422698000385,105.05252626313157,-0.08537472904766026
-2.3876104167282426,105.05252626313157,-0.07763751924151972
-2.324778563656447,105.05252626313157,-0.06847980302521077
-2.2619467105846507,105.05252626313157,-0.057826648152300215
-2.199114857512855,105.05252626313157,-0.04577261277482041
-2.1362830044410592,105.05252626313157,-0.03242468936890542
-2.0734511513692633,105.05252626313157,-0.017901355044241122
-2.0106192982974678,105.05252626313157,-0.0023315199460145703
-1.9477874452256716,105.05252626313157,0.014146616968604744
-1.8849555921538759,105.05252626313157,0.031386794587174964
-1.82212373908208,105.05252626313157,0.049235987874969966
-1.759291886010284,105.05252626313157,0.06753576612875677
-1.6964600329384882,105.05252626313157,0.08612369922016855
-1.6336281798666923,105.05252626313157,0.10483479933861124
-1.5707963267948963,105.05252626313157,0.12350298543610759
-1.5079644737231006,105.05252626313157,0.14196255737117172
-1.4451326206513047,105.05252626313157,0.16004966667632375
-1.3823007675795087,105.05252626313157,0.1776037708875047
-1.319468914507713,105.05252626313157,0.19446905853479435
-1.256637061435917,105.05252626313157,0.210495832132126
-1.1938052083641213,105.05252626313157,0.22554183689941568
-1.1309733552923253,105.05252626313157,0.2394735234336699
-1.0681415022205294,105.05252626313157,0.25216723310193545
-1.0053096491487334,105.05252626313157,0.2635102956354368
-0.9424777960769379,105.05252626313157,0.2734020292091483
-0.879645943005142,105.05252626313157,0.28175463409533164
-0.816814089933346,105.05252626313157,0.2884939719823763
-0.7539822368615501,105.05252626313157,0.2935602240302046
-0.6911503837897541,105.05252626313157,0.296908421826358
-0.6283185307179586,105.05252626313157,0.29850884653089604
-0.5654866776461627,105.05252626313157,0.2983472926581759
-0.5026548245743667,105.05252626313157,0.29642519417635843
-0.43982297150257077,105.05252626313157,0.29275961176375104
-0.3769911184307748,105.05252626313157,0.2873830813914296
-0.31415926535897887,105.05252626313157,0.28034332552323277
-0.25132741228718336,105.05252626313157,0.27170282952875086
-0.1884955592153874,105.05252626313157,0.26153828706509197
-0.12566370614359146,105.05252626313157,0.24993991932831516
-0.06283185307179551,105.05252626313157,0.23701067425389896
4.440892098500626e-16,105.05252626313157,0.22286531273571855
0.06283185307179595,105.05252626313157,0.20762939000271016
0.1256637061435919,105.05252626313157,0.19143814118340546
0.18849555921538785,105.05252626313157,0.1744352809503192
0.2513274122871838,105.05252626313157,0.15677172789415295
0.31415926535897976,105.05252626313157,0.13860426496170922
0.3769911184307757,105.05252626313157,0.12009414784138848
0.4398229715025712,105.05252626313157,0.10140567363985277
0.5026548245743672,105.05252626313157,0.08270472258062089
0.5654866776461631,105.05252626313157,0.06415728562876744
0.6283185307179591,105.05252626313157,0.045927991146314164
0.691150383789755,105.05252626313157,0.028178643643266905
0.7539822368615505,105.05252626313157,0.011066787582961415
0.8168140899333465,105.05252626313157,-0.00525569098880283
0.8796459430051424,105.05252626313157,-0.020643912594649927
0.9424777960769379,105.05252626313157,-0.034961290292355694
1.0053096491487343,105.05252626313157,-0.04808074202272763
1.0681415022205298,105.05252626313157,-0.0598858186044516
1.1309733552923262,105.05252626313157,-0.07027173734094178
1.1938052083641217,105.05252626313157,-0.07914631240321487
1.2566370614359172,105.05252626313157,-0.08663047394706727
1.3194689145077136,105.05252626313157,-0.09310086005248008
1.3823007675795091,105.05252626313157,-0.09899536975054228
1.4451326206513055,105.05252626313157,-0.10475969774429056
1.507964473723101,105.05252626313157,-0.11058873043140698
1.5707963267948966,105.05252626313157,-0.11643072890423556
1.633628179866693,105.05252626313157,-0.1222338391725804
1.6964600329384885,105.05252626313157,-0.12794655241682681
1.7592918860102849,105.05252626313157,-0.1335181621911836
1.8221237390820804,105.05252626313157,-0.13889921449264894
1.8849555921538759,105.05252626313157,-0.14404194671919962
1.9477874452256723,105.05252626313157,-0.14890071161627463
2.0106192982974678,105.05252626313157,-0.15343238244303517
2.073451151369264,105.05252626313157,-0.157596735766095
2.1362830044410597,105.05252626313157,-0.1613568084949411
2.199114857512856,105.05252626313157,-0.16467922595390233
2.2619467105846516,105.05252626313157,-0.1675344981318583
2.324778563656447,105.05252626313157,-0.16989728143089372
2.3876104167282435,105.05252626313157,-0.17174660362088554
2.450442269800039,105.05252626313157,-0.17306604998310288
2.5132741228718354,105.05252626313157,-0.173843909021274
2.576105975943631,105.05252626313157,-0.1740732764019595
2.6389378290154264,105.05252626313157,-0.1737521162451111
2.701769682087223,105.05252626313157,-0.17288327919124005
2.7646015351590183,105.05252626313157,-0.17147447709732638
2.8274333882308147,105.05252626313157,-0.1695382145932246
2.89026524130261,105.05252626313157,-0.16709167808188086
2.9530970943744057,105.05252626313157,-0.1641565831920951
3.015928947446202,105.05252626313157,-0.16075898203591568
3.0787608005179976,105.05252626313157,-0.1569290319613515
3.141592653589793,105.05252626313157,-0.1527007278770504
-3.141592653589793,112.55627813906955,-0.14811226982053952
-3.078760800517997,112.55627813906955,-0.14320305656920976
-3.015928947446201,112.55627813906955,-0.13801732203707617
-2.9530970943744057,112.55627813906955,-0.1326010951710928
-2.8902652413026098,112.55627813906955,-0.12700245078370062
-2.827433388230814,112.55627813906955,-0.12127108283872359
-2.764601535159018,112.55627813906955,-0.11545786336425945
-2.701769682087222,112.55627813906955,-0.10961439090761237
-2.6389378290154264,112.55627813906955,-0.10379253254385767
-2.5761059759436304,112.55627813906955,-0.09800856507185753
-2.5132741228718345,112.55627813906955,-0.09202109929355
-2.4504422698000385,112.55627813906955,-0.0853753958687779
-2.3876104167282426,112.55627813906955,-0.07763833163714431
-2.324778563656447,112.55627813906955,-0.0684807811324366
-2.2619467105846507,112.55627813906955,-0.05782778328795803
-2.199114857512855,112.55627813906955,-0.045773894864815215
-2.1362830044410592,112.55627813906955,-0.03242610703189076
-2.0734511513692633,112.55627813906955,-0.01790289569758667
-2.0106192982974678,112.55627813906955,-0.0023331699144721473
-1.9477874452256716,112.55627813906955,0.014144872329732862
-1.8849555921538759,112.55627813906955,0.03138497076446302
-1.82212373908208,112.55627813906955,0.04923410105643978
-1.759291886010284,112.55627813906955,0.06753383306159061
-1.6964600329384882,112.55627813906955,0.08612173706269644
-1.6336281798666923,112.55627813906955,0.10483282550771585
-1.5707963267948963,112.55627813906955,0.12350101745148727
-1.5079644737231006,112.55627813906955,0.1419606127007068
-1.4451326206513047,112.55627813906955,0.1600477625810408
-1.3823007675795087,112.55627813906955,0.17760192426913118
-1.319468914507713,112.55627813906955,0.1944672857838191
-1.256637061435917,112.55627813906955,0.21049414898276722
-1.1938052083641213,112.55627813906955,0.22554025829238708
-1.1309733552923253,112.55627813906955,0.23947206338147828
-1.0681415022205294,112.55627813906955,0.25216590456297777
-1.0053096491487334,112.55627813906955,0.263509110402678
-0.9424777960769379,112.55627813906955,0.27340099780290805
-0.879645943005142,112.55627813906955,0.28175376567072974
-0.816814089933346,112.55627813906955,0.2884932742475108
-0.7539822368615501,112.55627813906955,0.2935597031780152
-0.6911503837897541,112.55627813906955,0.29690808248014816
-0.6283185307179586,112.55627813906955,0.2985086917024933
-0.5654866776461627,112.55627813906955,0.29834732372319245
-0.5026548245743667,112.55627813906955,0.29642541085766144
-0.43982297150257077,112.55627813906955,0.2927600121390274
-0.3769911184307748,112.55627813906955,0.28738366190662146
-0.31415926535897887,112.55627813906955,0.28034408102557407
-0.25132741228718336,112.55627813906955,0.27170375331339197
-0.1884955592153874,112.55627813906955,0.26153937093172586
-0.12566370614359146,112.55627813906955,0.24994115365719088
-0.06283185307179551,112.55627813906955,0.2370120480883447
4.440892098500626e-16,112.55627813906955,0.22286681388122195
0.06283185307179595,112.55627813906955,0.20763100513552105
0.1256637061435919,112.55627813906955,0.19143985596817825
0.18849555921538785,112.55627813906955,0.17443708016612758
0.2513274122871838,112.55627813906955,0.15677359557091672
0.31415926535897976,112.55627813906955,0.13860618452203144
0.3769911184307757,112.55627813906955,0.1200961022466091
0.4398229715025712,112.55627813906955,0.1014076455439855
0.5026548245743672,112.55627813906955,0.08270669448027804
0.5654866776461631,112.55627813906955,0.06415924002085525
0.6283185307179591,112.55627813906955,0.04592991068400721
0.691150383789755,112.55627813906955,0.02818051128808463
0.7539822368615505,112.55627813906955,0.011068586758037957
0.8168140899333465,112.55627813906955,-0.005253976252588632
0.8796459430051424,112.55627813906955,-0.0206422975181759
0.9424777960769379,112.55627813906955,-0.034959789210620096
1.0053096491487343,112.55627813906955,-0.04807936825958347
1.0681415022205298,112.55627813906955,-0.05988458435308037
1.1309733552923262,112.55627813906955,-0.07027065355687344
1.1938052083641217,112.55627813906955,-0.07914538851360065
1.2566370614359172,112.55627813906955,-0.08662969156429462
1.3194689145077136,112.55627813906955,-0.09310017211272238
1.3823007675795091,112.55627813906955,-0.09899472616859656
1.4451326206513055,112.55627813906955,-0.10475907565186536
1.507964473723101,112.55627813906955,-0.11058813535032262
1.5707963267948966,112.55627813906955,-0.11643016611703974
1.633628179866693,112.55627813906955,-0.1222333136740911
1.6964600329384885,112.55627813906955,-0.127946068872124
1.7592918860102849,112.55627813906955,-0.13351772489212907
1.8221237390820804,112.55627813906955,-0.13889882732073128
1.8849555921538759,112.55627813906955,-0.14404161311150898
1.9477874452256723,112.55627813906955,-0.14890043453397392
2.0106192982974678,112.55627813906955,-0.15343216434539686
2.073451151369264,112.55627813906955,-0.15759657859018356
2.1362830044410597,112.55627813906955,-0.16135671363446355
2.199114857512856,112.55627813906955,-0.1646791942518306
2.2619467105846516,112.55627813906955,-0.16753452986966427
2.324778563656447,112.55627813906955,-0.16989737632690274
2.3876104167282435,112.55627813906955,-0.17174676083180596
2.450442269800039,112.55627813906955,-0.1730662681150077
2.5132741228718354,112.55627813906955,-0.1738441861376044
2.576105975943631,112.55627813906955,-0.17407361004355526
2.6389378290154264,112.55627813906955,-0.17375250345048265
2.701769682087223,112.55627813906955,-0.1728837165233069
2.7646015351590183,112.55627813906955,-0.1714749606753956
2.8274333882308147,112.55627813906955,-0.16953874012451386
2.89026524130261,112.55627813906955,-0.16709224090127128
2.9530970943744057,112.55627813906955,-0.16415717830499033
3.015928947446202,112.55627813906955,-0.16075960415987506
3.0787608005179976,112.55627813906955,-0.15692967557440715
3.141592653589793,112.55627813906955,-0.15270138726609417
-3.141592653589793,120.06003001500751,-0.14811266363159137
-3.078760800517997,120.06003001500751,-0.14320345269502183
-3.015928947446201,120.06003001500751,-0.13801771696122256
-2.9530970943744057,120.06003001500751,-0.13260148538757863
-2.8902652413026098,120.06003001500751,-0.12700283282951602
-2.827433388230814,120.06003001500751,-0.12127145332356397
-2.764601535159018,120.06003001500751,-0.11545821899958833
-2.701769682087222,120.06003001500751,-0.10961472853722763
-2.6389378290154264,120.06003001500751,-0.10379284917161861
-2.5761059759436304,120.06003001500751,-0.09800887530382661
-2.5132741228718345,120.06003001500751,-0.09202143491992493
-2.4504422698000385,120.06003001500751,-0.08537578771917032
-2.3876104167282426,120.06003001500751,-0.07763880900299694
-2.324778563656447,120.06003001500751,-0.06848135586789152
-2.2619467105846507,120.06003001500751,-0.05782845028987858
-2.199114857512855,120.06003001500751,-0.04577464821459955
-2.1362830044410592,120.06003001500751,-0.032426940041054494
-2.0734511513692633,120.06003001500751,-0.017903800973035185
-2.0106192982974678,120.06003001500751,-0.0023341394205527413
-1.9477874452256716,120.06003001500751,0.014143847197753301
-1.8849555921538759,120.06003001500751,0.031383899106981784
-1.82212373908208,120.06003001500751,0.04923299238514404
-1.759291886010284,120.06003001500751,0.06753269721669358
-1.6964600329384882,120.06003001500751,0.08612058412639147
-1.6336281798666923,120.06003001500751,0.10483166571430062
-1.5707963267948963,120.06003001500751,0.12349986109519694
-1.5079644737231006,120.06003001500751,0.14195947004531007
-1.4451326206513047,120.06003001500751,0.16004664376882824
-1.3823007675795087,120.06003001500751,0.17760083923178124
-1.319468914507713,120.06003001500751,0.19446624415192953
-1.256637061435917,120.06003001500751,0.21049316000088839
-1.1938052083641213,120.06003001500751,0.22553933073997334
-1.1309733552923253,120.06003001500751,0.23947120549236622
-1.0681415022205294,120.06003001500751,0.252165123950497
-1.0053096491487334,120.06003001500751,0.26350841399649316
-0.9424777960769379,120.06003001500751,0.27340039178454123
-0.879645943005142,120.06003001500751,0.2817532554195841
-0.816814089933346,120.06003001500751,0.28849286429243903
-0.7539822368615501,120.06003001500751,0.29355939715760576
-0.6911503837897541,120.06003001500751,0.2969078831108919
-0.6283185307179586,120.06003001500751,0.2985086007536766
-0.5654866776461627,120.06003001500751,0.2983473420037214
-0.5026548245743667,120.06003001500751,0.29642553820362405
-0.43982297150257077,120.06003001500751,0.29276024742122675
-0.3769911184307748,120.06003001500751,0.28738400303632
-0.31415926535897887,120.06003001500751,0.2803445249747891
-0.25132741228718336,120.06003001500751,0.27170429614287145
-0.1884955592153874,120.06003001500751,0.26154000782238257
-0.12566370614359146,120.06003001500751,0.24994187895682077
-0.06283185307179551,120.06003001500751,0.23701285535830308
4.440892098500626e-16,120.06003001500751,0.2228676959558222
0.06283185307179595,120.06003001500751,0.20763195418604924
0.1256637061435919,120.06003001500751,0.1914408635716098
0.18849555921538785,120.06003001500751,0.17443813737845787
0.2513274122871838,120.06003001500751,0.15677469300810837
0.31415926535897976,120.06003001500751,0.13860731244345334
0.3769911184307757,120.06003001500751,0.120097250640102
0.4398229715025712,120.06003001500751,0.1014088042181048
0.5026548245743672,120.06003001500751,0.08270785314979208
0.5654866776461631,120.06003001500751,0.0641603884009054
0.6283185307179591,120.06003001500751,0.04593103858205231
0.691150383789755,120.06003001500751,0.028181608692220004
0.7539822368615505,120.06003001500751,0.011069643928190919
0.8168140899333465,120.06003001500751,-0.005252968699366057
0.8796459430051424,120.06003001500751,-0.020641348525888448
0.9424777960769379,120.06003001500751,-0.03495890720193806
1.0053096491487343,120.06003001500751,-0.04807856106349911
1.0681415022205298,120.06003001500751,-0.05988385913376076
1.1309733552923262,120.06003001500751,-0.07027001675167745
1.1938052083641217,120.06003001500751,-0.07914484554222392
1.2566370614359172,120.06003001500751,-0.08662923155740233
1.3194689145077136,120.06003001500751,-0.09309976751647883
1.3823007675795091,120.06003001500751,-0.09899434763935276
1.4451326206513055,120.06003001500751,-0.10475870979283458
1.507964473723101,120.06003001500751,-0.11058778540893265
1.5707963267948966,120.06003001500751,-0.11642983520011312
1.633628179866693,120.06003001500751,-0.12223300471824851
1.6964600329384885,120.06003001500751,-0.127945784620532
1.7592918860102849,120.06003001500751,-0.13351746786766708
1.8221237390820804,120.06003001500751,-0.13889859980478686
1.8849555921538759,120.06003001500751,-0.1440414171241362
1.9477874452256723,120.06003001500751,-0.1489002718148733
2.0106192982974678,120.06003001500751,-0.15343203633865263
2.073451151369264,120.06003001500751,-0.15759648643351104
2.1362830044410597,120.06003001500751,-0.1613566581441462
2.199114857512856,120.06003001500751,-0.16467917592153725
2.2619467105846516,120.06003001500751,-0.16753454886221592
2.324778563656447,120.06003001500751,-0.16989743247379652
2.3876104167282435,120.06003001500751,-0.17174685363350461
2.450442269800039,120.06003001500751,-0.173066396749506
2.5132741228718354,120.06003001500751,-0.17384434946271576
2.576105975943631,120.06003001500751,-0.1740738066102758
2.6389378290154264,120.06003001500751,-0.17375273151394305
2.701769682087223,120.06003001500751,-0.17288397405893743
2.7646015351590183,120.06003001500751,-0.1714752453986623
2.8274333882308147,120.06003001500751,-0.16953904950753132
2.89026524130261,120.06003001500751,-0.1670925721973911
2.9530970943744057,120.06003001500751,-0.16415752857484775
3.015928947446202,120.06003001500751,-0.1607599702942143
3.0787608005179976,120.06003001500751,-0.15693005432344317
3.141592653589793,120.06003001500751,-0.15270177526761775
-3.141592653589793,127.56378189094548,-0.14811289521116178
-3.078760800517997,127.56378189094548,-0.14320368570818945
-3.015928947446201,127.56378189094548,-0.13801794933996828
-2.9530970943744057,127.56378189094548,-0.1326017150696524
-2.8902652413026098,127.56378189094548,-0.12700305777590376
-2.827433388230814,127.56378189094548,-0.12127167153718627
-2.764601535159018,127.56378189094548,-0.11545842854361939
-2.701769682087222,127.56378189094548,-0.10961492755147698
-2.6389378290154264,127.56378189094548,-0.10379303588922272
-2.5761059759436304,127.56378189094548,-0.09800905838306453
-2.5132741228718345,127.56378189094548,-0.09202163317046265
-2.4504422698000385,127.56378189094548,-0.08537601933605336
-2.3876104167282426,127.56378189094548,-0.07763909123029492
-2.324778563656447,127.56378189094548,-0.06848169566303892
-2.2619467105846507,127.56378189094548,-0.05782884463784066
-2.199114857512855,127.56378189094548,-0.045775093614094944
-2.1362830044410592,127.56378189094548,-0.032427432539678336
-2.0734511513692633,127.56378189094548,-0.01790433619889199
-2.0106192982974678,127.56378189094548,-0.00233471262315127
-1.9477874452256716,127.56378189094548,0.014143241106588995
-1.8849555921538759,127.56378189094548,0.03138326550622756
-1.82212373908208,127.56378189094548,0.04923233689893315
-1.759291886010284,127.56378189094548,0.06753202566341868
-1.6964600329384882,127.56378189094548,0.08611990246660174
-1.6336281798666923,127.56378189094548,0.10483097999801542
-1.5707963267948963,127.56378189094548,0.12349917740898671
-1.5079644737231006,127.56378189094548,0.14195879445769616
-1.4451326206513047,127.56378189094548,0.16004598227637482
-1.3823007675795087,127.56378189094548,0.17760019770534727
-1.319468914507713,127.56378189094548,0.1944656282859071
-1.256637061435917,127.56378189094548,0.21049257526235485
-1.1938052083641213,127.56378189094548,0.2255387823184227
-1.1309733552923253,127.56378189094548,0.23947069825515127
-1.0681415022205294,127.56378189094548,0.2521646624006841
-1.0053096491487334,127.56378189094548,0.2635080022303056
-0.9424777960769379,127.56378189094548,0.27340003345675046
-0.879645943005142,127.56378189094548,0.2817529537105339
-0.816814089933346,127.56378189094548,0.28849262188021324
-0.7539822368615501,127.56378189094548,0.2935592161939974
-0.6911503837897541,127.56378189094548,0.29690776520201295
-0.6283185307179586,127.56378189094548,0.2985085469462781
-0.5654866776461627,127.56378189094548,0.2983473527744514
-0.5026548245743667,127.56378189094548,0.29642561345784757
-0.43982297150257077,127.56378189094548,0.2927603864903166
-0.3769911184307748,127.56378189094548,0.2873842046860967
-0.31415926535897887,127.56378189094548,0.2803447874154486
-0.25132741228718336,127.56378189094548,0.27170461704423127
-0.1884955592153874,127.56378189094548,0.26154038433661964
-0.12566370614359146,127.56378189094548,0.24994230774145312
-0.06283185307179551,127.56378189094548,0.2370133326078933
4.440892098500626e-16,127.56378189094548,0.22286821743444699
0.06283185307179595,127.56378189094548,0.2076325152646532
0.1256637061435919,127.56378189094548,0.1914414592695429
0.18849555921538785,127.56378189094548,0.17443876240852385
0.2513274122871838,127.56378189094548,0.1567753418225799
0.31415926535897976,127.56378189094548,0.13860797928323484
0.3769911184307757,127.56378189094548,0.12009792958664936
0.4398229715025712,127.56378189094548,0.10140948924400804
0.5026548245743672,127.56378189094548,0.0827085381751541
0.5654866776461631,127.56378189094548,0.06416106734564449
0.6283185307179591,127.56378189094548,0.04593170541947437
0.691150383789755,127.56378189094548,0.02818225750378416
0.7539822368615505,127.56378189094548,0.011070268954668908
0.8168140899333465,127.56378189094548,-0.0052523730060874225
0.8796459430051424,127.56378189094548,-0.02064078745270142
0.9424777960769379,127.56378189094548,-0.03495838572934775
1.0053096491487343,127.56378189094548,-0.048078083820011844
1.0681415022205298,127.56378189094548,-0.05988343035574569
1.1309733552923262,127.56378189094548,-0.0702696402448453
1.1938052083641217,127.56378189094548,-0.07914452478407148
1.2566370614359172,127.56378189094548,-0.08662896026879584
1.3194689145077136,127.56378189094548,-0.09309952917489041
1.3823007675795091,127.56378189094548,-0.09899412469741582
1.4451326206513055,127.56378189094548,-0.10475849423666711
1.507964473723101,127.56378189094548,-0.110587579151795
1.5707963267948966,127.56378189094548,-0.11642964007234527
1.633628179866693,127.56378189094548,-0.12223282245218176
1.6964600329384885,127.56378189094548,-0.12794561683347397
1.7592918860102849,127.56378189094548,-0.13351731604899544
1.8221237390820804,127.56378189094548,-0.1388984653020473
1.8849555921538759,127.56378189094548,-0.1440413011308293
1.9477874452256723,127.56378189094548,-0.1489001753605108
2.0106192982974678,127.56378189094548,-0.1534319602794914
2.073451151369264,127.56378189094548,-0.15759643144378022
2.1362830044410597,127.56378189094548,-0.16135662471292922
2.199114857512856,127.56378189094548,-0.16467916434490343
2.2619467105846516,127.56378189094548,-0.16753455924285365
2.324778563656447,127.56378189094548,-0.16989746471952727
2.3876104167282435,127.56378189094548,-0.17174690745879934
2.450442269800039,127.56378189094548,-0.17306647167559963
2.5132741228718354,127.56378189094548,-0.17384444482481254
2.576105975943631,127.56378189094548,-0.17407392156154147
2.6389378290154264,127.56378189094548,-0.17375286503412987
2.701769682087223,127.56378189094548,-0.17288412496306257
2.7646015351590183,127.56378189094548,-0.17147541234649705
2.8274333882308147,127.56378189094548,-0.16953923101761553
2.89026524130261,127.56378189094548,-0.16709276665894618
2.9530970943744057,127.56378189094548,-0.16415773426109762
3.015928947446202,127.56378189094548,-0.16076018537960504
3.0787608005179976,127.56378189094548,-0.15693027689883154
3.141592653589793,127.56378189094548,-0.15270200335764936
-3.141592653589793,135.06753376688346,-0.14811303281139773
-3.078760800517997,135.06753376688346,-0.14320382412779106
-3.015928947446201,135.06753376688346,-0.13801808735024806
-2.9530970943744057,135.06753376688346,-0.13260185144551445
-2.8902652413026098,135.06753376688346,-0.1270031913069672
-2.827433388230814,135.06753376688346,-0.12127180103835314
-2.764601535159018,135.06753376688346,-0.11545855286540802
-2.701769682087222,135.06753376688346,-0.10961504559048138
-2.6389378290154264,135.06753376688346,-0.10379314659783871
-2.5761059759436304,135.06753376688346,-0.09800916687501285
-2.5132741228718345,135.06753376688346,-0.09202175057056693
-2.4504422698000385,135.06753376688346,-0.08537615642613487
-2.3876104167282426,135.06753376688346,-0.07763925824783208
-2.324778563656447,135.06753376688346,-0.06848189674796636
-2.2619467105846507,135.06753376688346,-0.05782907800501307
-2.199114857512855,135.06753376688346,-0.04577535719243418
-2.1362830044410592,135.06753376688346,-0.03242772398934592
-2.0734511513692633,135.06753376688346,-0.017904652933093616
-2.0106192982974678,135.06753376688346,-0.002335051830468877
-1.9477874452256716,135.06753376688346,0.014142882436866597
-1.8849555921538759,135.06753376688346,0.031382890557900625
-1.82212373908208,135.06753376688346,0.049231948999993023
-1.759291886010284,135.06753376688346,0.06753162825680882
-1.6964600329384882,135.06753376688346,0.08611949907979259
-1.6336281798666923,135.06753376688346,0.10483057421163022
-1.5707963267948963,135.06753376688346,0.1234987728247826
-1.5079644737231006,135.06753376688346,0.14195839466676882
-1.4451326206513047,135.06753376688346,0.16004559082729672
-1.3823007675795087,135.06753376688346,0.1775998180728265
-1.319468914507713,135.06753376688346,0.19446526383954124
-1.256637061435917,135.06753376688346,0.21049222923681418
-1.1938052083641213,135.06753376688346,0.2255384577852613
-1.1309733552923253,135.06753376688346,0.2394703980950913
-1.0681415022205294,135.06753376688346,0.25216438927772655
-1.0053096491487334,135.06753376688346,0.2635077585688699
-0.9424777960769379,135.06753376688346,0.27339982141961994
-0.879645943005142,135.06753376688346,0.2817527751798246
-0.816814089933346,135.06753376688346,0.28849247844055065
-0.7539822368615501,135.06753376688346,0.2935591091185219
-0.6911503837897541,135.06753376688346,0.29690769544117407
-0.6283185307179586,135.06753376688346,0.29850851511922644
-0.5654866776461627,135.06753376688346,0.2983473591639685
-0.5026548245743667,135.06753376688346,0.2964256580069296
-0.43982297150257077,135.06753376688346,0.2927604688037432
-0.3769911184307748,135.06753376688346,0.287384324033186
-0.31415926535897887,135.06753376688346,0.28034494273685057
-0.25132741228718336,135.06753376688346,0.271704806961525
-0.1884955592153874,135.06753376688346,0.26154060716392896
-0.12566370614359146,135.06753376688346,0.24994256150110325
-0.06283185307179551,135.06753376688346,0.2370136150473492
4.440892098500626e-16,135.06753376688346,0.2228685260467017
0.06283185307179595,135.06753376688346,0.20763284731055587
0.1256637061435919,135.06753376688346,0.19144181180197364
0.18849555921538785,135.06753376688346,0.17443913229830105
0.2513274122871838,135.06753376688346,0.15677572578651086
0.31415926535897976,135.06753376688346,0.13860837391328013
0.3769911184307757,135.06753376688346,0.12009833137993392
0.4398229715025712,135.06753376688346,0.10140989463449537
0.5026548245743672,135.06753376688346,0.08270894356443739
0.5654866776461631,135.06753376688346,0.06416146913538306
0.6283185307179591,135.06753376688346,0.04593210004345501
0.691150383789755,135.06753376688346,0.02818264145918927
0.7539822368615505,135.06753376688346,0.011070638833582534
0.8168140899333465,135.06753376688346,-0.005252020486635737
0.8796459430051424,135.06753376688346,-0.020640455421858276
0.9424777960769379,135.06753376688346,-0.03495807713412794
1.0053096491487343,135.06753376688346,-0.048077801399562366
1.0681415022205298,135.06753376688346,-0.05988317661675554
1.1309733552923262,135.06753376688346,-0.07026941743956563
1.1938052083641217,135.06753376688346,-0.07914433484936671
1.2566370614359172,135.06753376688346,-0.08662879942367792
1.3194689145077136,135.06753376688346,-0.09309938774452242
1.3823007675795091,135.06753376688346,-0.09899399238569091
1.4451326206513055,135.06753376688346,-0.10475836634251504
1.507964473723101,135.06753376688346,-0.11058745681042599
1.5707963267948966,135.06753376688346,-0.11642952436979227
1.633628179866693,135.06753376688346,-0.12223271441531891
1.6964600329384885,135.06753376688346,-0.12794551742139462
1.7592918860102849,135.06753376688346,-0.133517226144064
1.8221237390820804,135.06753376688346,-0.1388983857022678
1.8849555921538759,135.06753376688346,-0.14404123254284038
1.9477874452256723,135.06753376688346,-0.14890011839311992
2.0106192982974678,135.06753376688346,-0.1534319154383097
2.073451151369264,135.06753376688346,-0.15759639912708306
2.1362830044410597,135.06753376688346,-0.1613566052072655
2.199114857512856,135.06753376688346,-0.16467915782361014
2.2619467105846516,135.06753376688346,-0.16753456576383324
2.324778563656447,135.06753376688346,-0.16989748422490955
2.3876104167282435,135.06753376688346,-0.17174693977524677
2.450442269800039,135.06753376688346,-0.17306651651657423
2.5132741228718354,135.06753376688346,-0.17384450179222394
2.576105975943631,135.06753376688346,-0.17407399014986003
2.6389378290154264,135.06753376688346,-0.17375294463454233
2.701769682087223,135.06753376688346,-0.17288421486898575
2.7646015351590183,135.06753376688346,-0.17147551176015735
2.8274333882308147,135.06753376688346,-0.16953933905649532
2.89026524130261,135.06753376688346,-0.16709288236399022
2.9530970943744057,135.06753376688346,-0.16415785660551335
3.015928947446202,135.06753376688346,-0.1607603132774186
3.0787608005179976,135.06753376688346,-0.15693040921482224
3.141592653589793,135.06753376688346,-0.15270213891729711
-3.141592653589793,142.5712856428214,-0.148113113721285
-3.078760800517997,142.5712856428214,-0.1432039055281119
-3.015928947446201,142.5712856428214,-0.13801816851849813
-2.9530970943744057,142.5712856428214,-0.13260193166125758
-2.8902652413026098,142.5712856428214,-0.12700326985818527
-2.827433388230814,142.5712856428214,-0.12127187722779212
-2.764601535159018,142.5712856428214,-0.11545862601681417
-2.701769682087222,142.5712856428214,-0.1096151150545367
-2.6389378290154264,142.5712856428214,-0.10379321175795499
-2.5761059759436304,142.5712856428214,-0.09800923074621114
-2.5132741228718345,142.5712856428214,-0.09202181970788476
-2.4504422698000385,142.5712856428214,-0.08537623717707277
-2.3876104167282426,142.5712856428214,-0.07763935663436877
-2.324778563656447,142.5712856428214,-0.0684820152028419
-2.2619467105846507,142.5712856428214,-0.0578292154768684
-2.199114857512855,142.5712856428214,-0.04577551246100266
-2.1362830044410592,142.5712856428214,-0.0324278956765098
-2.0734511513692633,142.5712856428214,-0.017904839514919717
-2.0106192982974678,142.5712856428214,-0.002335251650854913
-1.9477874452256716,142.5712856428214,0.014142671151563382
-1.8849555921538759,142.5712856428214,0.031382669683017735
-1.82212373908208,142.5712856428214,0.04923172049604867
-1.759291886010284,142.5712856428214,0.06753139415203423
-1.6964600329384882,142.5712856428214,0.08611926145210703
-1.6336281798666923,142.5712856428214,0.10483033517020754
-1.5707963267948963,142.5712856428214,0.12349853449137725
-1.5079644737231006,142.5712856428214,0.14195815915684984
-1.4451326206513047,142.5712856428214,0.1600453602312665
-1.3823007675795087,142.5712856428214,0.17759959443743806
-1.319468914507713,142.5712856428214,0.19446504914980722
-1.256637061435917,142.5712856428214,0.2104920253983699
-1.1938052083641213,142.5712856428214,0.2255382666073505
-1.1309733552923253,142.5712856428214,0.23947022127459544
-1.0681415022205294,142.5712856428214,0.2521642283841666
-1.0053096491487334,142.5712856428214,0.26350761503031417
-0.9424777960769379,142.5712856428214,0.2733996965101225
-0.879645943005142,142.5712856428214,0.28175267000808013
-0.816814089933346,142.5712856428214,0.28849239394007425
-0.7539822368615501,142.5712856428214,0.29355904603935584
-0.6911503837897541,142.5712856428214,0.29690765434320604
-0.6283185307179586,142.5712856428214,0.2985084963672508
-0.5654866776461627,142.5712856428214,0.2983473629243791
-0.5026548245743667,142.5712856428214,0.29642568424640287
-0.43982297150257077,142.5712856428214,0.2927605172893373
-0.3769911184307748,142.5712856428214,0.28738439433455054
-0.31415926535897887,142.5712856428214,0.28034503422999013
-0.25132741228718336,142.5712856428214,0.27170491883429654
-0.1884955592153874,142.5712856428214,0.261540738423373
-0.12566370614359146,142.5712856428214,0.24994271098211956
-0.06283185307179551,142.5712856428214,0.23701378142316276
4.440892098500626e-16,142.5712856428214,0.2228687078405604
0.06283185307179595,142.5712856428214,0.20763304290882145
0.1256637061435919,142.5712856428214,0.19144201946847508
0.18849555921538785,142.5712856428214,0.17443935018979137
0.2513274122871838,142.5712856428214,0.15677595196897423
0.31415926535897976,142.5712856428214,0.1386086063790951
0.3769911184307757,142.5712856428214,0.12009856806573771
0.4398229715025712,142.5712856428214,0.10141013343938984
0.5026548245743672,142.5712856428214,0.08270918236879805
0.5654866776461631,142.5712856428214,0.06416170581958115
0.6283185307179591,142.5712856428214,0.045932332506644774
0.691150383789755,142.5712856428214,0.02818286763803155
0.7539822368615505,142.5712856428214,0.011070856720479156
0.8168140899333465,142.5712856428214,-0.005251812825684195
0.8796459430051424,142.5712856428214,-0.020640259830032832
0.9424777960769379,142.5712856428214,-0.03495789534753796
1.0053096491487343,142.5712856428214,-0.048077635031754565
1.0681415022205298,142.5712856428214,-0.05988302714443846
1.1309733552923262,142.5712856428214,-0.07026928618945796
1.1938052083641217,142.5712856428214,-0.07914422299429921
1.2566370614359172,142.5712856428214,-0.08662870475346296
1.3194689145077136,142.5712856428214,-0.09309930453278156
1.3823007675795091,142.5712856428214,-0.0989939145439818
1.4451326206513055,142.5712856428214,-0.10475829109062855
1.507964473723101,142.5712856428214,-0.11058738481629768
1.5707963267948966,142.5712856428214,-0.11642945627242567
1.633628179866693,142.5712856428214,-0.12223265081917269
1.6964600329384885,142.5712856428214,-0.12794545889092332
1.7592918860102849,142.5712856428214,-0.1335171731987904
1.8221237390820804,142.5712856428214,-0.13889833881213803
1.8849555921538759,142.5712856428214,-0.14404119212403688
1.9477874452256723,142.5712856428214,-0.1489000848043991
2.0106192982974678,142.5712856428214,-0.15343188897781423
2.073451151369264,142.5712856428214,-0.15759638002962942
2.1362830044410597,142.5712856428214,-0.1613565936424194
2.199114857512856,142.5712856428214,-0.1646791538939807
2.2619467105846516,142.5712856428214,-0.1675345695042976
2.324778563656447,142.5712856428214,-0.16989749560226608
2.3876104167282435,142.5712856428214,-0.1717469586885486
2.450442269800039,142.5712856428214,-0.1730665427978857
2.5132741228718354,142.5712856428214,-0.17384453520828766
2.576105975943631,142.5712856428214,-0.17407403040405098
2.6389378290154264,142.5712856428214,-0.17375299136956357
2.701769682087223,142.5712856428214,-0.1728842676700206
2.7646015351590183,142.5712856428214,-0.1714755701584945
2.8274333882308147,142.5712856428214,-0.16953940253381045
2.89026524130261,142.5712856428214,-0.16709295035687075
2.9530970943744057,142.5712856428214,-0.16415792851041297
3.015928947446202,142.5712856428214,-0.16076038845610716
3.0787608005179976,142.5712856428214,-0.15693048700000628
3.141592653589793,142.5712856428214,-0.15270221861856584


==> Figures/ex1_DoG_grad.csv <==
X,Z1,Z2
-3.141592653589793,-0.006341439567755451,-0.00896613479261214
-3.1101767270538954,-0.0055990423280382964,-0.007743926829683855
-3.078760800517997,-0.0042170905136222694,-0.006442097919337755
-3.0473448739820994,-0.003054873118122945,-0.005111894415543572
-3.015928947446201,-0.0021259400910907597,-0.0038057903648013383
-2.9845130209103035,-0.0014188444083087191,-0.002574719707906562
-2.9530970943744057,-0.0009054564149098832,-0.0014652715685977767
-2.9216811678385075,-0.0005495174603405775,-0.0005170325767456978
-2.8902652413026098,-0.0003141206285459941,0.0002397429781960123
-2.8588493147667116,-0.0001661951187718197,0.000785970854899498
-2.827433388230814,-7.851826254237637e-05,0.0011149469974322543
-2.796017461694916,-3.0324501507306145e-05,0.0012328340303989953
-2.764601535159018,-6.765183949711956e-06,0.0011583751515383965
-2.73318560862312,2.2172951659460427e-06,0.0009218379699132981
-2.701769682087222,3.187053462409828e-06,0.0005632430190455702
-2.670353755551324,4.4915084351435097e-07,0.0001299807153224449
-2.6389378290154264,-2.8571989507987505e-06,-0.00032603717772090895
-2.607521902479528,-3.774159552161205e-06,-0.0007515131106067731
-2.5761059759436304,1.4421575666480335e-06,-0.0010949877521659005
-2.5446900494077322,1.837331091575009e-05,-0.0013099475411970259
-2.5132741228718345,5.5635622469026036e-05,-0.0013576188613344817
-2.4818581963359367,0.00012619212903271573,-0.0012092735943014105
-2.4504422698000385,0.0002486056876101865,-0.0008479045998093038
-2.419026343264141,0.00044788064477364886,-0.0002691730867520493
-2.3876104167282426,0.0007553673867435641,0.0005184203163578461
-2.356194490192345,0.001207318486139461,0.0014941363717485552
-2.324778563656447,0.0018413406287939582,0.0026263139636761254
-2.293362637120549,0.002689905998105785,0.003874300053978287
-2.2619467105846507,0.003771885670160593,0.005190851569774962
-2.230530784048753,0.0050838393503807346,0.006524840171012998
-2.199114857512855,0.006592119202787291,0.007824075769738913
-2.1676989309769574,0.008228403849242283,0.009038063151607406
-2.1362830044410592,0.009891478949106232,0.010120517916653752
-2.104867077905161,0.011455490412803563,0.011031492030816575
-2.0734511513692633,0.012784296936897598,0.011738993470515404
-2.0420352248333655,0.013750519124932302,0.012220025918611845
-2.0106192982974678,0.014255563689844417,0.012461019889064916
-1.9792033717615696,0.0142461738122082,0.012457672432821608
-1.9477874452256716,0.013723647429290789,0.012214255161446976
-1.9163715186897736,0.012743473616157446,0.011742486487553667
-1.8849555921538759,0.011405422386549208,0.011060091060271286
-1.853539665617978,0.009836385920998614,0.01018918547972232
-1.82212373908208,0.008169821044128792,0.009154633529296578
-1.790707812546182,0.006526061439904404,0.007982506370562203
-1.759291886010284,0.004997039456099597,0.006698764372807548
-1.727875959474386,0.0036374488747690017,0.005328249345922463
-1.6964600329384882,0.0024626681773350784,0.00389404147950543
-1.6650441064025903,0.0014523991583638776,0.0024171973341359297
-1.6336281798666923,0.0005582867194003083,0.0009168471023420135
-1.6022122533307943,-0.0002862068075623475,-0.0005894056490702061
-1.5707963267948963,-0.0011549397109754875,-0.002084867429103521
-1.5393804002589986,-0.0021179695293085873,-0.0035530274474292623
-1.5079644737231006,-0.003230617041257579,-0.00497683541345219
-1.4765485471872026,-0.004523290521543211,-0.006338099401178167
-1.4451326206513047,-0.005993109856089973,-0.007617106553826385
-1.4137166941154067,-0.007598885412626967,-0.008792547327995413
-1.3823007675795087,-0.009261199113579775,-0.009841793851297494
-1.350884841043611,-0.01086890412003906,-0.01074154738926065
-1.319468914507713,-0.012292227491648197,-0.011468831967784133
-1.288052987971815,-0.013401049989344358,-0.012002274185218254
-1.256637061435917,-0.014085330388950608,-0.012323576436994197
-1.225221134900019,-0.014273617781720776,-0.01241906511425733
-1.1938052083641213,-0.013945605525954618,-0.01228117921377003
-1.1623892818282233,-0.013135848513320466,-0.011909759834546799
-1.1309733552923253,-0.011927807664612307,-0.01131300795905051
-1.0995574287564276,-0.01043969584327681,-0.010507996473268045
-1.0681415022205294,-0.00880546920021167,-0.009520651358308232
-1.0367255756846316,-0.007155190044096675,-0.008385154299079621
-1.0053096491487334,-0.005599063948887699,-0.007142761799262676
-0.9738937226128357,-0.004217109328368829,-0.005840080962857432
-0.9424777960769379,-0.0030548886708836043,-0.0045268858570657235
-0.9110618695410397,-0.002125952337267558,-0.003253597304624657
-0.879645943005142,-0.001418853606497173,-0.002068579880095207
-0.8482300164692438,-0.0009054630043250633,-0.0010154301930152287
-0.816814089933346,-0.0005495219496331576,-0.00013043840769965797
-0.7853981633974483,-0.0003141235121957922,0.000559600509217056
-0.7539822368615501,-0.00016619682582498518,0.0010390679719725618
-0.7225663103256523,-7.851913409364156e-05,0.0013045682354518914
-0.6911503837897541,-3.0324789357931425e-05,0.001365253611166035
-0.6597344572538564,-6.765061724336302e-06,0.0012423896234269886
-0.6283185307179586,2.2177160196798495e-06,0.0009681726204694481
-0.5969026041820604,3.187708235041775e-06,0.0005838635610500231
-0.5654866776461627,4.5001002130923284e-07,0.00013734900566280436
-0.5340707511102645,-2.8561354871690925e-06,-0.00031971975109839127
-0.5026548245743667,-3.7728616183070607e-06,-0.0007350289310894575
-0.4712388980384685,1.4437586816108683e-06,-0.0010587484599720548
-0.43982297150257077,1.8375338132512603e-05,-0.0012465215106529266
-0.408407044966673,5.5638275243449775e-05,-0.0012621077568742809
-0.3769911184307748,0.0001261957096765423,-0.0010795148787989873
-0.34557519189487707,0.0002486106258800351,-0.0006844884996314009
-0.31415926535897887,0.0004478875112536307,-7.527516739984277e-05
-0.2827433388230811,0.0007553768822084611,0.0007373770662114066
-0.25132741228718336,0.0012073313852681462,0.0017309641631497634
-0.21991148575128516,0.0018413576820328278,0.0028726516265465962
-0.1884955592153874,0.0026899277984369953,0.004121269760410591
-0.1570796326794892,0.0037719124687446808,0.005429732931944529
-0.12566370614359146,0.005083870858266486,0.00674771285615894
-0.0942477796076937,0.0065921544469250415,0.008024384455022784
-0.06283185307179551,0.008228441114441654,0.00921106475187468
-0.031415926535897754,0.009891515843769884,0.010263580112944861
4.440892098500626e-16,0.011455524104845693,0.01114422352707972
0.0314159265358982,0.012784324529776892,0.011823199247148024
0.06283185307179595,0.013750538096746728,0.012279494053872082
0.09424777960769415,0.014255572311755903,0.012501159261773927
0.1256637061435919,0.014246171449630463,0.012485031819985202
0.1570796326794901,0.013723634651884864,0.012235963037031613
0.18849555921538785,0.012743452087921846,0.011765656533794522
0.2199114857512856,0.011405394561214588,0.01109124058082519
0.2513274122871838,0.009836354613473236,0.010233712390868628
0.28274333882308156,0.008169788972149088,0.009216392527339816
0.31415926535897976,0.0065260308259427885,0.008063516637677907
0.3455751918948775,0.004997011752603725,0.006799070446445336
0.3769911184307757,0.003637424637983777,0.005445944393325063
0.40840704496667346,0.0024626470801905193,0.004025449174395018
0.4398229715025712,0.0014523801116885157,0.0025571958651644114
0.4712388980384694,0.0005582680664832224,0.0010593075604043158
0.5026548245743672,-0.00028622704934741505,-0.0004511032578267699
0.5340707511102654,-0.0011549635749814116,-0.001957283301057701
0.5654866776461631,-0.0021179987971387815,-0.003442121518283485
0.5969026041820609,-0.003230652923892019,-0.004887481466395343
0.6283185307179591,-0.004523333351424588,-0.006273693193943745
0.6597344572538568,-0.005993158839264386,-0.007579299524475598
0.691150383789755,-0.007598938505843804,-0.00878112701149028
0.7225663103256528,-0.009261253089603745,-0.009854720019358509
0.7539822368615505,-0.010868954858557732,-0.010775140100276314
0.7853981633974487,-0.01229227048505602,-0.011518095225329521
0.8168140899333465,-0.013401080994181806,-0.01206132777045374
0.8482300164692447,-0.01408534610352193,-0.012386159610518338
0.8796459430051424,-0.0142736164071815,-0.012479070002842624
0.9110618695410402,-0.013945587083610055,-0.012333169290626455
0.9424777960769379,-0.013135814843689864,-0.011949430169930567
0.9738937226128366,-0.011927762109488902,-0.011337548763200943
1.0053096491487343,-0.01043964268753667,-0.010516329485176099
1.036725575684632,-0.008805413002506063,-0.00951351919906302
1.0681415022205298,-0.00715513500036625,-0.008365055144985287
1.0995574287564276,-0.005599013398255921,-0.007113734634590061
1.1309733552923262,-0.004217065489537496,-0.0058073591827787945
1.162389281828224,-0.0030548526274535026,-0.0044964480730553
1.1938052083641217,-0.002125924188489392,-0.003231652934453869
1.2252211349000195,-0.0014188327282294404,-0.0020610327477710044
1.2566370614359172,-0.0009054483442854193,-0.0010273654353781091
1.2880529879718159,-0.000549512276390874,-0.0001656762896152567
1.3194689145077136,-0.0003141176174306405,0.000498845615475764
1.3508848410436114,-0.00016619365856882298,0.0009523937690367797
1.3823007675795091,-7.851785569194455e-05,0.0011934373008956017
1.413716694115407,-3.0324776620981042e-05,0.001232887047629376
1.4451326206513055,-6.765879357717441e-06,0.0010935091672875205
1.4765485471872033,2.2163558919957582e-06,0.0008086116876223409
1.507964473723101,3.185987156997805e-06,0.00042007899739104475
1.5393804002589988,4.480381880084261e-07,-2.4125938004029867e-05
1.5707963267948966,-2.858292698949827e-06,-0.0004728352417543323
1.6022122533307952,-3.775165244968015e-06,-0.0008747435252845822
1.633628179866693,1.4413330354026699e-06,-0.0011814738805642063
1.6650441064025907,1.837280746700906e-05,-0.0013504480252055939
1.6964600329384885,5.563565326336187e-05,-0.0013473804749026819
1.7278759594743862,0.00012619300898148236,-0.0011482434433085264
1.7592918860102849,0.00024860785900207225,-0.00074058647436607
1.7907078125461826,0.0004478846909650343,-0.00012413979286569725
1.8221237390820804,0.0007553740212841997,0.0006893203420754172
1.8535396656179781,0.0012073284903838036,0.0016768160309831946
1.8849555921538759,0.0018413547524375982,0.0028056466601804365
1.9163715186897745,0.002689924835603888,0.004035386576112393
1.9477874452256723,0.0037719094762771535,0.005320254423398113
1.97920337176157,0.0050838678367107,0.006611687159406955
2.0106192982974678,0.006592151398911363,0.007860944483802113
2.0420352248333664,0.008228438045318814,0.009021575022337625
2.073451151369264,0.009891512753618801,0.010051593335473877
2.104867077905162,0.011455520991676007,0.01091524501794379
2.1362830044410597,0.012784321397290146,0.011584273369723872
2.1676989309769574,0.013750534955917068,0.012038642329230145
2.199114857512856,0.014255569181122429,0.012266713212071054
2.230530784048754,0.014246168354328048,0.012264913878311908
2.2619467105846516,0.013723631622074375,0.012036975054195986
2.2933626371205493,0.012743449157814897,0.011592836921312289
2.324778563656447,0.011405391770229693,0.010947347696129078
2.3561944901923457,0.009836352011177864,0.010118883530033571
2.3876104167282435,0.008169786628434594,0.009128015363351085
2.4190263432641412,0.006526028847279153,0.007996334002956018
2.450442269800039,0.004997010304163045,0.006745521173978813
2.4818581963359367,0.0036374239696638985,0.00539672387563713
2.5132741228718354,0.0024626475520570373,0.003970254852261731
2.544690049407733,0.0014523822112613369,0.0024856064883006877
2.576105975943631,0.0005582724072836914,0.0009617321167020233
2.6075219024795286,-0.0002862197601266603,-0.0005824794534805423
2.6389378290154264,-0.0011549526102102234,-0.002127630938630677
2.670353755551325,-0.0021179835290985397,-0.003653250958193492
2.701769682087223,-0.0032306329820099774,-0.005137342271724826
2.7331856086231205,-0.004523308796161717,-0.006556140431287605
2.7646015351590183,-0.005993130315302089,-0.007884159727392235
2.796017461694916,-0.007598907329135242,-0.009094575542292926
2.8274333882308147,-0.009261221225755165,-0.010159958751666177
2.8588493147667124,-0.010868924767330257,-0.011053341532435625
2.89026524130261,-0.012292244835778756,-0.011749558019575279
2.921681167838508,-0.013401062292309536,-0.012226770904521749
2.9530970943744057,-0.014085336298706602,-0.012468069229851046
2.9845130209103043,-0.014273616567115698,-0.012463005759639803
3.015928947446202,-0.013945597208939913,-0.012208936136557444
3.0473448739821,-0.013135833868356886,-0.011712027459406183
3.0787608005179976,-0.011927788086393293,-0.010987820867854527
3.1101767270538954,-0.010439673115026596,-0.010061260189964224
3.141592653589793,-0.00964199690691327,-0.008966134792612147


==> Figures/ex1_trig_grad.csv <==
X,Z1,Z2
-3.141592653589793,0.004909207904138763,0.002042248562461992
-3.078760800517997,0.005047472524748242,0.002538225143994874
-3.015928947446201,0.005300987280954697,0.0030974552063123195
-2.9530970943744057,0.00550745009878878,0.0037192836967844195
-2.8902652413026098,0.005665028399668183,0.004401628517200592
-2.827433388230814,0.005772323507414891,0.00514098287459588
-2.764601535159018,0.005828383063061882,0.005932441956487345
-2.701769682087222,0.005832709478036678,0.0067697536228215945
-2.6389378290154264,0.005802943797411593,0.007645392420405519
-2.5761059759436304,0.005885694854151628,0.00855065584959643
-2.5132741228718345,0.006316491819937972,0.009475781453526892
-2.4504422698000385,0.007191222935533932,0.010410082962837582
-2.3876104167282426,0.008447099900476984,0.011342103419142097
-2.324778563656447,0.009905059086163528,0.012259782923173285
-2.2619467105846507,0.011353240546276198,0.01315063841317094
-2.199114857512855,0.012700649839560211,0.014001952679395158
-2.1362830044410592,0.013935327265729495,0.01480096966487748
-2.0734511513692633,0.015046313740568496,0.01553509299314793
-2.0106192982974678,0.016023748069458554,0.016192084602467724
-1.9477874452256716,0.016858954476090978,0.016760260354058625
-1.8849555921538759,0.017544519609281044,0.01722867951918292
-1.82212373908208,0.018074358344394522,0.01758732513614386
-1.759291886010284,0.01844376779528083,0.017827272362025918
-1.6964600329384882,0.01864946905749785,0.017940842123209053
-1.6336281798666923,0.018689636312098884,0.017921737590584644
-1.5707963267948963,0.018563913031692414,0.0177651612665125
-1.5079644737231006,0.01827341514500417,0.01746791076680953
-1.4451326206513047,0.017820721131830808,0.017028451707816132
-1.3823007675795087,0.017209849136296862,0.016446966460730274
-1.319468914507713,0.016446221301501154,0.015725377907411978
-1.256637061435917,0.015536615642125579,0.014867347717911195
-1.1938052083641213,0.014489105882393022,0.01387824906400236
-1.1309733552923253,0.013312989793137858,0.012765114078836681
-1.0681415022205294,0.012018706663999915,0.011536556764235002
-1.0053096491487334,0.01061774464364465,0.010202672427993565
-0.9424777960769379,0.009122538770168082,0.008774915097881666
-0.879645943005142,0.0075463605967514,0.007265954701051255
-0.816814089933346,0.005903200392448044,0.005689516111981115
-0.7539822368615501,0.0042076429635474755,0.004060202453901775
-0.6911503837897541,0.0024747381978277583,0.0023933052834647665
-0.6283185307179586,0.0007198674806519201,0.0007046044923829577
-0.5654866776461627,-0.001041392831228366,-0.000989839080327098
-0.5026548245743667,-0.0027934096666094588,-0.002673895218537129
-0.43982297150257077,-0.004520632000048375,-0.00433157690969054
-0.3769911184307748,-0.006207728883807606,-0.0059472507484278955
-0.31415926535897887,-0.007839725526543995,-0.007505842009617885
-0.25132741228718336,-0.009402136210493295,-0.00899303132035283
-0.1884955592153874,-0.010881092867820463,-0.010395439991340466
-0.12566370614359146,-0.01226346817453948,-0.011700801244715028
-0.06283185307179551,-0.013536992069549295,-0.012898114794825957
4.440892098500626e-16,-0.014690360664631114,-0.013977782497589072
0.06283185307179595,-0.015713336578479536,-0.01493172307843351
0.1256637061435919,-0.016596839804437588,-0.01575346427411962
0.18849555921538785,-0.017333028305326306,-0.016438211074627715
0.2513274122871838,-0.01791536761991372,-0.016982889122412356
0.31415926535897976,-0.01833868886320362,-0.017386162711751134
0.3769911184307757,-0.018599234605894327,-0.017648427224638285
0.4398229715025712,-0.01869469222551042,-0.017771776235499127
0.5026548245743672,-0.018624214433438688,-0.017759943908717983
0.5654866776461631,-0.018388426795591398,-0.017618223694432947
0.6283185307179591,-0.017989422179717163,-0.017353364693271922
0.691150383789755,-0.01743074217903523,-0.01697344740396021
0.7539822368615505,-0.01671734567679644,-0.01648774088364196
0.8168140899333465,-0.015855564830828645,-0.015906543634380394
0.8796459430051424,-0.014853048868946872,-0.01524101077620029
0.9424777960769379,-0.013718696193808185,-0.014502970273353876
1.0053096491487343,-0.012462575400053123,-0.013704731143015413
1.0681415022205298,-0.011095835904772249,-0.012858886691816009
1.1309733552923262,-0.00963060898713703,-0.011978115893726096
1.1938052083641217,-0.008179720041228869,-0.011074986041747038
1.2566370614359172,-0.006977549194412423,-0.010161759775424786
1.3194689145077136,-0.00618260984434052,-0.00925020950687146
1.3823007675795091,-0.005829495618864443,-0.008351442141064362
1.4451326206513055,-0.005796736854524295,-0.007475736813729485
1.507964473723101,-0.005835584693491179,-0.006632398154868457
1.5707963267948966,-0.005822635469603515,-0.005829627331385431
1.633628179866693,-0.005758004121079255,-0.005074412832370884
1.6964600329384885,-0.005642264320339249,-0.004372442640008832
1.7592918860102849,-0.005476443382063906,-0.003728039082886982
1.8221237390820804,-0.00526201314462274,-0.0031441173022002163
1.8849555921538759,-0.005000876905990617,-0.002622167880755943
1.9477874452256723,-0.0046953525299189,-0.002162263795851417
2.0106192982974678,-0.004348151872373682,-0.00176309146615915
2.073451151369264,-0.00396235671100395,-0.0014220052759225414
2.1362830044410597,-0.003541391390960491,-0.0011351045831570518
2.199114857512856,-0.003088992430201609,-0.0008973318581366333
2.2619467105846516,-0.0026091753539632667,-0.0007025902599286206
2.324778563656447,-0.002106199052584426,-0.0005438786474812538
2.3876104167282435,-0.0015845279792899153,-0.00041344174269467016
2.450442269800039,-0.0010487925234674428,-0.00030293292043541507
2.5132741228718354,-0.0005037479109714499,-0.00020358689842423904
2.576105975943631,4.576800364892997e-05,-0.00010639944153496231
2.6389378290154264,0.0005948776782186416,-2.3110827947960422e-06
2.701769682087223,0.0011387071764183826,0.00011760820094891197
2.7646015351590183,0.0016724294291027286,0.0002619764361163051
2.8274333882308147,0.0021913070797552336,0.00043892226585974395
2.89026524130261,0.002690734533657868,0.0006559156910804376
2.9530970943744057,0.003166278837356401,0.0009196097703789092
3.015928947446202,0.0036137190259282054,0.0012356959352354674
3.0787608005179976,0.00402908358859401,0.0016087753591097704
3.141592653589793,0.004228267254211521,0.00204224856246199


==> Figures/tau0.0002.csv <==
t,v
0.0,-0.004002997345445604
0.0006283813688548441,-0.005240349546990187
0.0012567627377096883,-0.006477695151202718
0.0018851441065645324,-0.007715033672204184
0.0025135254754193766,-0.008952364624125223
0.0031419068442742207,-0.010189687521106324
0.003770288213129065,-0.011427001877298006
0.004398669581983909,-0.012664307206861012
0.005027050950838753,-0.013901603023966503
0.005655432319693596,-0.015138888842796216
0.006283813688548441,-0.01637616417754271
0.006912195057403285,-0.017613428542409472
0.00754057642625813,-0.018850681451611184
0.008168957795112973,-0.020087922419373884
0.008797339163967818,-0.021325150959935105
0.009425720532822661,-0.022562366587544153
0.010054101901677506,-0.023799568816462238
0.01068248327053235,-0.025036757160962642
0.011310864639387193,-0.02627393113533097
0.011939246008242038,-0.0275110902538653
0.012567627377096883,-0.028748234030876355
0.013196008745951726,-0.02998536198068772
0.01382439011480657,-0.03122247361763603
0.014452771483661413,-0.03245956845607117
0.01508115285251626,-0.03369664601035637
0.015709534221371103,-0.034933705794868576
0.016337915590225946,-0.03617074732399841
0.01696629695908079,-0.03740777011215054
0.017594678327935636,-0.03864477367374381
0.01822305969679048,-0.039881757523211374
0.018851441065645323,-0.04111872117500096
0.01947982243450017,-0.04235566414357502
0.020108203803355013,-0.04359258594341092
0.020736585172209856,-0.04482948608900116
0.0213649665410647,-0.04606636409485349
0.021993347909919542,-0.047303219475491196
0.022621729278774386,-0.04854005174545319
0.023250110647629232,-0.049776860419294224
0.023878492016484076,-0.05101364501158515
0.024506873385338922,-0.05225040503691304
0.025135254754193766,-0.05348714000988134
0.025763636123048612,-0.05472384944511016
0.026392017491903452,-0.055960532857236345
0.0270203988607583,-0.0571971897609138
0.02764878022961314,-0.05843381967081355
0.028277161598467986,-0.05967042210162396
0.028905542967322825,-0.06090699656805101
0.029533924336177672,-0.062143542584818315
0.03016230570503252,-0.06338005966666749
0.030790687073887362,-0.06461654732835823
0.031419068442742205,-0.06585300508466856
0.032047449811597045,-0.06708943245039486
0.03267583118045189,-0.06832582894035237
0.03330421254930674,-0.0695621940693751
0.03393259391816158,-0.070798527352316
0.034560975287016425,-0.07203482830404737
0.03518935665587127,-0.07327109643946095
0.03581773802472612,-0.07450733127346798
0.03644611939358096,-0.0757435323209996
0.037074500762435805,-0.07697969909700689
0.037702882131290645,-0.078215831116461
0.03833126350014549,-0.07945192789435365
0.03895964486900034,-0.0806879889456969
0.03958802623785518,-0.08192401378552362
0.040216407606710025,-0.08316000192888762
0.040844788975564865,-0.08439595289086377
0.04147317034441971,-0.08563186618654826
0.04210155171327455,-0.08686774133105876
0.0427299330821294,-0.08810357783953458
0.043358314450984245,-0.08933937522713689
0.043986695819839085,-0.09057513300904886
0.04461507718869393,-0.09181085070047602
0.04524345855754877,-0.09304652781664616
0.04587183992640362,-0.09428216387280973
0.046500221295258465,-0.09551775838424
0.047128602664113305,-0.09675331086623315
0.04775698403296815,-0.09798882083410858
0.048385365401823,-0.09922428780320897
0.049013746770677845,-0.10045971128890062
0.049642128139532685,-0.10169509080657349
0.05027050950838753,-0.1029304258716415
0.05089889087724238,-0.1041657159995426
0.051527272246097225,-0.1054009607057391
0.05215565361495206,-0.10663615950571768
0.052784034983806905,-0.10787131191498968
0.05341241635266175,-0.10910641744909143
0.0540407977215166,-0.11034147562358415
0.05466917909037143,-0.11157648595405441
0.05529756045922628,-0.11281144795611395
0.055925941828081124,-0.11404636114540032
0.05655432319693597,-0.11528122503757672
0.05718270456579082,-0.11651603914833246
0.05781108593464565,-0.11775080299338278
0.0584394673035005,-0.11898551608846944
0.059067848672355344,-0.12022017794936063
0.05969623004121019,-0.1214547880918514
0.06032461141006504,-0.1226893460317634
0.06095299277891988,-0.12392385128494562
0.061581374147774724,-0.12515830336727424
0.062209755516629564,-0.12639270179465292
0.06283813688548441,-0.12762704608301276
0.06346651825433926,-0.12886133574831307
0.06409489962319409,-0.13009557030654095
0.06472328099204894,-0.1313297492737116
0.06535166236090378,-0.13256387216586882
0.06598004372975863,-0.1337979384990848
0.06660842509861348,-0.13503194778946057
0.06723680646746831,-0.1362658995531263
0.06786518783632316,-0.13749979330624093
0.068493569205178,-0.1387336285649929
0.06912195057403285,-0.1399674048456003
0.0697503319428877,-0.14120112166431065
0.07037871331174254,-0.14243477853740147
0.07100709468059739,-0.14366837498118035
0.07163547604945224,-0.14490191051198512
0.07226385741830708,-0.1461353846461841
0.07289223878716192,-0.14736879690017607
0.07352062015601676,-0.1486021467903908
0.07414900152487161,-0.14983543383328898
0.07477738289372646,-0.1510686575453625
0.07540576426258129,-0.1523018174431345
0.07603414563143614,-0.15353491304315992
0.07666252700029098,-0.15476794386202514
0.07729090836914583,-0.15600090941634867
0.07791928973800068,-0.15723380922278113
0.07854767110685551,-0.1584666427980055
0.07917605247571036,-0.1596994096587369
0.0798044338445652,-0.1609321093217235
0.08043281521342005,-0.16216474130374608
0.0810611965822749,-0.16339730512161857
0.08168957795112973,-0.16462980029218818
0.08231795931998458,-0.1658622263323354
0.08294634068883942,-0.1670945827589744
0.08357472205769427,-0.16832686908905312
0.0842031034265491,-0.16955908483955337
0.08483148479540395,-0.1707912295274914
0.0854598661642588,-0.1720233026699174
0.08608824753311364,-0.17325530378391646
0.08671662890196849,-0.17448723238660815
0.08734501027082332,-0.17571908799514702
0.08797339163967817,-0.1769508701267227
0.08860177300853302,-0.17818257829856007
0.08923015437738786,-0.17941421202791943
0.08985853574624271,-0.1806457708320969
0.09048691711509754,-0.18187725422842416
0.09111529848395239,-0.1831086617342691
0.09174367985280724,-0.18433999286703573
0.09237206122166208,-0.18557124714416445
0.09300044259051693,-0.18680242408313213
0.09362882395937176,-0.18803352320145267
0.09425720532822661,-0.18926454401667667
0.09488558669708146,-0.19049548604639185
0.0955139680659363,-0.19172634880822334
0.09614234943479115,-0.19295713181983368
0.096770730803646,-0.19418783459892325
0.09739911217250084,-0.19541845666323016
0.09802749354135569,-0.19664899753053056
0.09865587491021052,-0.19787945671863894
0.09928425627906537,-0.19910983374540805
0.09991263764792022,-0.20034012812872928
0.10054101901677506,-0.20157033938653307
0.10116940038562991,-0.2028004670367884
0.10179778175448476,-0.20403051059750388
0.1024261631233396,-0.20526046958672706
0.10305454449219445,-0.20649034352254525
0.10368292586104927,-0.20772013192308536
0.10431130722990412,-0.20894983430651437
0.10493968859875896,-0.21017945019103915
0.10556806996761381,-0.21140897909490694
0.10619645133646866,-0.21263842053640544
0.1068248327053235,-0.21386777403386303
0.10745321407417835,-0.21509703910564879
0.1080815954430332,-0.21632621527017293
0.10870997681188804,-0.21755530204588674
0.10933835818074286,-0.21878429895128304
0.10996673954959771,-0.2200132055048961
0.11059512091845256,-0.22124202122530195
0.1112235022873074,-0.2224707456311186
0.11185188365616225,-0.22369937824100605
0.1124802650250171,-0.2249279185736669
0.11310864639387194,-0.22615636614784593
0.11373702776272679,-0.2273847204823308
0.11436540913158164,-0.22861298109595174
0.11499379050043648,-0.22984114750758244
0.1156221718692913,-0.23106921923613932
0.11625055323814615,-0.2322971958005828
0.116878934607001,-0.23352507671991654
0.11750731597585584,-0.2347528615131878
0.11813569734471069,-0.2359805496994883
0.11876407871356554,-0.23720814079795347
0.11939246008242038,-0.2384356343277633
0.12002084145127523,-0.2396630298081422
0.12064922282013008,-0.2408903267583594
0.12127760418898491,-0.24211752469772885
0.12190598555783975,-0.24334462314560976
0.1225343669266946,-0.24457162162140642
0.12316274829554945,-0.2457985196445687
0.1237911296644043,-0.24702531673459194
0.12441951103325913,-0.24825201241101738
0.12504789240211397,-0.24947860619343246
0.12567627377096882,-0.25070509760147025
0.12630465513982367,-0.25193148615481076
0.12693303650867852,-0.2531577713731803
0.12756141787753333,-0.2543839527763519
0.12818979924638818,-0.25561002988414533
0.12881818061524303,-0.2568360022164277
0.12944656198409787,-0.25806186929311353
0.13007494335295272,-0.2592876306341644
0.13070332472180757,-0.26051328575958976
0.13133170609066241,-0.26173883418944704
0.13196008745951726,-0.2629642754438414
0.1325884688283721,-0.26418960904292615
0.13321685019722695,-0.2654148345069035
0.1338452315660818,-0.2666399513560238
0.13447361293493662,-0.267864959110586
0.13510199430379147,-0.26908985729093843
0.13573037567264631,-0.2703146454174783
0.13635875704150116,-0.27153932301065214
0.136987138410356,-0.27276388959095604
0.13761551977921085,-0.2739883446789356
0.1382439011480657,-0.2752126877951863
0.13887228251692055,-0.2764369184603538
0.1395006638857754,-0.277661036195134
0.14012904525463024,-0.278885040520273
0.1407574266234851,-0.2801089309565676
0.14138580799233993,-0.28133270702486535
0.14201418936119478,-0.28255636824606484
0.14264257073004963,-0.2837799141411156
0.14327095209890447,-0.2850033442310186
0.14389933346775932,-0.28622665803682623
0.14452771483661417,-0.28744985507964305
0.145156096205469,-0.2886729348806248
0.14578447757432383,-0.28989589696097945
0.14641285894317868,-0.2911187408419676
0.14704124031203353,-0.29234146604490174
0.14766962168088837,-0.29356407209114715
0.14829800304974322,-0.2947865585021223
0.14892638441859807,-0.2960089247992982
0.14955476578745291,-0.2972311705041989
0.15018314715630776,-0.29845329513840196
0.15081152852516258,-0.29967529822353867
0.15143990989401743,-0.3008971792812938
0.15206829126287227,-0.302118937833406
0.15269667263172712,-0.303340573401668
0.15332505400058197,-0.3045620855079267
0.15395343536943681,-0.30578347367408354
0.15458181673829166,-0.30700473742209466
0.1552101981071465,-0.3082258762739711
0.15583857947600135,-0.30944688975177814
0.1564669608448562,-0.31066777737763734
0.15709534221371102,-0.31188853867372474
0.15772372358256587,-0.31310917316227216
0.1583521049514207,-0.3143296803655674
0.15898048632027556,-0.3155500598059539
0.1596088676891304,-0.3167703110058309
0.16023724905798525,-0.3179904334876545
0.1608656304268401,-0.3192104267739367
0.16149401179569495,-0.32043029038724663
0.1621223931645498,-0.32165002385020974
0.1627507745334046,-0.3228696266855089
0.16337915590225946,-0.32408909841588374
0.1640075372711143,-0.3253084385641314
0.16463591863996915,-0.32652764665310685
0.165264300008824,-0.32774672220572254
0.16589268137767885,-0.3289656647449485
0.1665210627465337,-0.3301844737938133
0.16714944411538854,-0.33140314887540373
0.1677778254842434,-0.3326216895128648
0.1684062068530982,-0.33384009522940034
0.16903458822195305,-0.33505836554827284
0.1696629695908079,-0.33627649999280396
0.17029135095966275,-0.3374944980863744
0.1709197323285176,-0.33871235935242433
0.17154811369737244,-0.3399300833144533
0.1721764950662273,-0.34114766949602077
0.17280487643508213,-0.3423651174207459
0.17343325780393698,-0.34358242661230803
0.17406163917279183,-0.34479959659444664
0.17469002054164665,-0.34601662689096196
0.1753184019105015,-0.3472335170257148
0.17594678327935634,-0.34845026652262645
0.17657516464821119,-0.34966687490567944
0.17720354601706603,-0.3508833416989176
0.17783192738592088,-0.3520996664264457
0.17846030875477573,-0.3533158486124307
0.17908869012363057,-0.3545318877811005
0.17971707149248542,-0.35574778345674557
0.18034545286134024,-0.35696353516371804
0.18097383423019509,-0.35817914242643245
0.18160221559904993,-0.35939460476936586
0.18223059696790478,-0.3606099217170577
0.18285897833675963,-0.3618250927941106
0.18348735970561447,-0.3630401175251899
0.18411574107446932,-0.364254995435024
0.18474412244332417,-0.36546972604840516
0.185372503812179,-0.3666843088901885
0.18600088518103386,-0.36789874348529356
0.18662926654988868,-0.3691130293587032
0.18725764791874352,-0.37032716603546484
0.18788602928759837,-0.37154115304068946
0.18851441065645322,-0.37275498989955336
0.18914279202530807,-0.3739686761372967
0.1897711733941629,-0.3751822112792249
0.19039955476301776,-0.37639559485070834
0.1910279361318726,-0.37760882637718235
0.19165631750072745,-0.3788219053841476
0.1922846988695823,-0.38003483139717054
0.19291308023843715,-0.3812476039418832
0.193541461607292,-0.38246022254398326
0.19416984297614684,-0.3836726867292351
0.19479822434500169,-0.38488499602346854
0.19542660571385653,-0.3860971499525805
0.19605498708271138,-0.38730914804253386
0.1966833684515662,-0.388520989819359
0.19731174982042105,-0.3897326748091529
0.1979401311892759,-0.39094420253807954
0.19856851255813074,-0.39215557253237077
0.19919689392698559,-0.39336678431832545
0.19982527529584043,-0.39457783742231
0.20045365666469528,-0.3957887313707595
0.20108203803355013,-0.39699946569017613
0.20171041940240497,-0.39821003990713105
0.20233880077125982,-0.3994204535482636
0.20296718214011467,-0.4006307061402815
0.2035955635089695,-0.4018407972099614
0.20422394487782436,-0.4030507262841492
0.2048523262466792,-0.4042604928897593
0.20548070761553405,-0.40547009655377614
0.2061090889843889,-0.4066795368032529
0.2067374703532437,-0.4078888131653132
0.20736585172209854,-0.40909792516714993
0.20799423309095338,-0.4103068723360261
0.20862261445980823,-0.4115156541992754
0.20925099582866308,-0.4127242702843015
0.20987937719751792,-0.41393272011857835
0.21050775856637277,-0.41514100322965153
0.21113613993522762,-0.4163491191451368
0.21176452130408246,-0.41755706739272147
0.2123929026729373,-0.41876484750016385
0.21302128404179216,-0.41997245899529406
0.213649665410647,-0.42117990140601336
0.21427804677950185,-0.4223871742602955
0.2149064281483567,-0.4235942770861854
0.21553480951721155,-0.42480120941180116
0.2161631908860664,-0.42600797076533264
0.21679157225492124,-0.4272145606750423
0.21741995362377609,-0.42842097866926543
0.21804833499263093,-0.4296272242764103
0.21867671636148572,-0.43083329702495815
0.21930509773034057,-0.43203919644346345
0.21993347909919542,-0.4332449220605546
0.22056186046805026,-0.4344504734049327
0.2211902418369051,-0.43565585000537327
0.22181862320575996,-0.4368610513907262
0.2224470045746148,-0.43806607708991485
0.22307538594346965,-0.43927092663193684
0.2237037673123245,-0.44047559954586496
0.22433214868117934,-0.44168009536084624
0.2249605300500342,-0.44288441360610287
0.22558891141888904,-0.4440885538109321
0.22621729278774388,-0.44529251550470605
0.22684567415659873,-0.4464962982168728
0.22747405552545358,-0.44769990147695554
0.22810243689430842,-0.4489033248145534
0.22873081826316327,-0.45010656775934166
0.22935919963201812,-0.45130962984107126
0.22998758100087296,-0.45251251058957026
0.23061596236972776,-0.4537152095347425
0.2312443437385826,-0.45491772620656856
0.23187272510743745,-0.4561200601351062
0.2325011064762923,-0.4573222108504901
0.23312948784514714,-0.45852417788293204
0.233757869214002,-0.45972596076272104
0.23438625058285684,-0.4609275590202244
0.23501463195171168,-0.46212897218588617
0.23564301332056653,-0.46333019979022894
0.23627139468942138,-0.46453124136385326
0.23689977605827622,-0.46573209643743807
0.23752815742713107,-0.4669327645417405
0.23815653879598592,-0.46813324520759675
0.23878492016484076,-0.46933353796592137
0.2394133015336956,-0.47053364234770795
0.24004168290255046,-0.4717335578840299
0.2406700642714053,-0.4729332841060388
0.24129844564026015,-0.4741328205449667
0.241926827009115,-0.47533216673212525
0.24255520837796982,-0.4765313221989056
0.24318358974682466,-0.47773028647677923
0.2438119711156795,-0.478929059097298
0.24444035248453436,-0.4801276395920938
0.2450687338533892,-0.48132602749287917
0.24569711522224405,-0.4825242223314477
0.2463254965910989,-0.4837222236396739
0.24695387795995374,-0.48492003094951325
0.2475822593288086,-0.4861176437930023
0.2482106406976634,-0.48731506170225974
0.24883902206651826,-0.4885122842094852
0.2494674034353731,-0.4897093108469608
0.25009578480422795,-0.49090614114705
0.2507241661730828,-0.49210277464219926
0.25135254754193764,-0.4932992108649367
0.2519809289107925,-0.49449544934787326
0.25260931027964734,-0.4956914896237026
0.2532376916485022,-0.49688733122520123
0.25386607301735703,-0.4980829736852288
0.2544944543862118,-0.49927841653672844
0.25512283575506667,-0.5004736593127259
0.2557512171239215,-0.501668701546332
0.25637959849277636,-0.5028635427707397
0.2570079798616312,-0.504058182519227
0.25763636123048606,-0.5052526203251555
0.2582647425993409,-0.5064468557219718
0.25889312396819575,-0.507640888243206
0.2595215053370506,-0.5088347174224739
0.26014988670590544,-0.5100283427934754
0.2607782680747603,-0.5112217638899959
0.26140664944361514,-0.5124149802459056
0.26203503081247,-0.5136079913951606
0.26266341218132483,-0.5148007968718016
0.2632917935501797,-0.5159933962099564
0.2639201749190345,-0.5171857889438374
0.26454855628788937,-0.5183779746077438
0.2651769376567442,-0.5195699527360611
0.26580531902559906,-0.5207617228632611
0.2664337003944539,-0.5219532845239021
0.26706208176330876,-0.5231446372526293
0.2676904631321636,-0.5243357805841747
0.2683188445010184,-0.5255267140533578
0.26894722586987324,-0.5267174371950853
0.2695756072387281,-0.527907949544351
0.27020398860758293,-0.529098250636237
0.2708323699764378,-0.5302883400059129
0.27146075134529263,-0.531478217188636
0.2720891327141475,-0.5326678817197527
0.2727175140830023,-0.533857333134697
0.27334589545185717,-0.5350465709689916
0.273974276820712,-0.5362355947582479
0.27460265818956686,-0.5374244040381666
0.2752310395584217,-0.5386129983445371
0.27585942092727656,-0.5398013772132381
0.2764878022961314,-0.5409895401802384
0.27711618366498625,-0.5421774867815952
0.2777445650338411,-0.5433652165534562
0.27837294640269594,-0.5445527290320593
0.2790013277715508,-0.5457400237537321
0.27962970914040564,-0.5469271002548921
0.2802580905092605,-0.5481139580720483
0.28088647187811533,-0.5493005967417998
0.2815148532469702,-0.5504870158008368
0.282143234615825,-0.55167321478594
0.28277161598467987,-0.5528591932339819
0.2833999973535347,-0.5540449506819259
0.28402837872238956,-0.5552304866668271
0.2846567600912444,-0.5564158007258325
0.28528514146009926,-0.5576008923961806
0.2859135228289541,-0.5587857612152025
0.28654190419780895,-0.5599704067203208
0.2871702855666638,-0.5611548284490513
0.28779866693551864,-0.5623390259390022
0.2884270483043735,-0.5635229987278737
0.28905542967322834,-0.5647067463534599
0.28968381104208313,-0.565890268353648
0.290312192410938,-0.5670735642664172
0.2909405737797928,-0.568256633629842
0.29156895514864767,-0.5694394759820894
0.2921973365175025,-0.570622090861421
0.29282571788635736,-0.5718044778061907
0.2934540992552122,-0.5729866363548488
0.29408248062406706,-0.5741685660459384
0.2947108619929219,-0.5753502664180976
0.29533924336177675,-0.5765317370100592
0.2959676247306316,-0.5777129773606509
0.29659600609948644,-0.5788939870087954
0.2972243874683413,-0.5800747654935102
0.29785276883719614,-0.5812553123539093
0.298481150206051,-0.5824356271292008
0.29910953157490583,-0.58361570935869
0.2997379129437607,-0.5847955585817767
0.3003662943126155,-0.5859751743379581
0.30099467568147037,-0.5871545561668265
0.30162305705032516,-0.5883337036080714
0.30225143841918,-0.5895126162014788
0.30287981978803485,-0.5906912934869305
0.3035082011568897,-0.5918697350044074
0.30413658252574455,-0.593047940293985
0.3047649638945994,-0.5942259088958378
0.30539334526345424,-0.5954036403502375
0.3060217266323091,-0.5965811341975531
0.30665010800116393,-0.5977583899782511
0.3072784893700188,-0.5989354072328975
0.30790687073887363,-0.6001121855021543
0.3085352521077285,-0.6012887243267836
0.3091636334765833,-0.602465023247645
0.30979201484543817,-0.6036410818056975
0.310420396214293,-0.6048168995419985
0.31104877758314786,-0.6059924759977044
0.3116771589520027,-0.6071678107140714
0.31230554032085756,-0.6083429032324541
0.3129339216897124,-0.6095177530943078
0.3135623030585672,-0.6106923598411867
0.31419068442742204,-0.6118667230147451
0.3148190657962769,-0.6130408421567374
0.31544744716513173,-0.6142147168090185
0.3160758285339866,-0.6153883465135433
0.3167042099028414,-0.6165617308123673
0.3173325912716963,-0.6177348692476475
0.3179609726405511,-0.6189077613616409
0.31858935400940597,-0.6200804066967064
0.3192177353782608,-0.6212528047953033
0.31984611674711566,-0.6224249551999934
0.3204744981159705,-0.6235968574534392
0.32110287948482535,-0.6247685110984055
0.3217312608536802,-0.625939915677759
0.32235964222253505,-0.6271110707344688
0.3229880235913899,-0.6282819758116056
0.32361640496024474,-0.6294526304523432
0.3242447863290996,-0.6306230341999577
0.3248731676979544,-0.6317931865978287
0.3255015490668092,-0.6329630871894383
0.3261299304356641,-0.6341327355183718
0.3267583118045189,-0.6353021311283176
0.32738669317337377,-0.6364712735630682
0.3280150745422286,-0.6376401623665194
0.32864345591108346,-0.6388087970826712
0.3292718372799383,-0.6399771772556275
0.32990021864879315,-0.641145302429596
0.330528600017648,-0.6423131721488895
0.33115698138650285,-0.6434807859579251
0.3317853627553577,-0.6446481434012241
0.33241374412421254,-0.6458152440234136
0.3330421254930674,-0.6469820873692251
0.33367050686192223,-0.6481486729834958
0.3342988882307771,-0.6493150004111681
0.3349272695996319,-0.6504810691972897
0.3355556509684868,-0.6516468788870144
0.3361840323373416,-0.6528124290256021
0.3368124137061964,-0.6539777191584185
0.33744079507505126,-0.6551427488309358
0.3380691764439061,-0.6563075175887326
0.33869755781276095,-0.6574720249774935
0.3393259391816158,-0.6586362705430108
0.33995432055047065,-0.6598002538311835
0.3405827019193255,-0.6609639743880177
0.34121108328818034,-0.6621274317596262
0.3418394646570352,-0.6632906254922305
0.34246784602589003,-0.6644535551321589
0.3430962273947449,-0.6656162202258472
0.3437246087635997,-0.6667786203198404
0.3443529901324546,-0.6679407549607904
0.3449813715013094,-0.6691026236954581
0.34560975287016427,-0.6702642260707128
0.3462381342390191,-0.6714255616335325
0.34686651560787396,-0.672586629931004
0.3474948969767288,-0.6737474305103229
0.34812327834558365,-0.6749079629187941
0.34875165971443844,-0.6760682267038325
0.3493800410832933,-0.6772282214129615
0.35000842245214814,-0.6783879465938149
0.350636803821003,-0.679547401794136
0.35126518518985783,-0.680706586561778
0.3518935665587127,-0.6818655004447048
0.3525219479275675,-0.6830241429909906
0.35315032929642237,-0.6841825137488194
0.3537787106652772,-0.6853406122664875
0.35440709203413207,-0.6864984380924004
0.3550354734029869,-0.6876559907750757
0.35566385477184176,-0.6888132698631416
0.3562922361406966,-0.689970274905338
0.35692061750955145,-0.6911270054505168
0.3575489988784063,-0.6922834610476407
0.35817738024726115,-0.693439641245785
0.358805761616116,-0.6945955455941369
0.35943414298497084,-0.6957511736419955
0.3600625243538257,-0.696906524938773
0.3606909057226805,-0.6980615990339939
0.3613192870915353,-0.699216395477295
0.36194766846039017,-0.7003709138184265
0.362576049829245,-0.7015251536072522
0.36320443119809986,-0.7026791143937478
0.3638328125669547,-0.7038327957280035
0.36446119393580956,-0.7049861971602229
0.3650895753046644,-0.7061393182407233
0.36571795667351925,-0.7072921585199358
0.3663463380423741,-0.7084447175484061
0.36697471941122894,-0.7095969948767931
0.3676031007800838,-0.7107489900558713
0.36823148214893864,-0.7119007026365294
0.3688598635177935,-0.7130521321697708
0.36948824488664833,-0.7142032782067139
0.3701166262555032,-0.7153541402985927
0.370745007624358,-0.7165047179967554
0.37137338899321287,-0.7176550108526664
0.3720017703620677,-0.7188050184179063
0.3726301517309225,-0.7199547402441699
0.37325853309977736,-0.7211041758832694
0.3738869144686322,-0.7222533248871328
0.37451529583748705,-0.723402186807804
0.3751436772063419,-0.7245507611974438
0.37577205857519674,-0.7256990476083294
0.3764004399440516,-0.7268470455928546
0.37702882131290644,-0.7279947547035308
0.3776572026817613,-0.7291421744929861
0.37828558405061613,-0.7302893045139662
0.378913965419471,-0.731436144319334
0.3795423467883258,-0.7325826934620698
0.38017072815718067,-0.7337289514952726
0.3807991095260355,-0.7348749179721588
0.38142749089489036,-0.7360205924460628
0.3820558722637452,-0.7371659744704375
0.38268425363260006,-0.7383110635988546
0.3833126350014549,-0.7394558593850045
0.38394101637030975,-0.7406003613826955
0.3845693977391646,-0.7417445691458557
0.38519777910801944,-0.7428884822285327
0.3858261604768743,-0.744032100184892
0.38645454184572914,-0.7451754225692202
0.387082923214584,-0.7463184489359227
0.38771130458343883,-0.7474611788395246
0.3883396859522937,-0.748603611834672
0.3889680673211485,-0.7497457474761298
0.38959644869000337,-0.7508875853187846
0.3902248300588582,-0.7520291249176423
0.39085321142771307,-0.7531703658278301
0.3914815927965679,-0.7543113076045962
0.39210997416542276,-0.7554519498033093
0.39273835553427755,-0.7565922919794592
0.3933667369031324,-0.7577323336886579
0.39399511827198724,-0.7588720744866382
0.3946234996408421,-0.7600115139292545
0.39525188100969694,-0.7611506515724834
0.3958802623785518,-0.7622894869724235
0.39650864374740663,-0.7634280196852954
0.3971370251162615,-0.7645662492674421
0.3977654064851163,-0.7657041752753284
0.39839378785397117,-0.7668417972655436
0.399022169222826,-0.7679791147947979
0.39965055059168086,-0.7691161274199255
0.4002789319605357,-0.7702528346978836
0.40090731332939056,-0.7713892361857526
0.4015356946982454,-0.7725253314407362
0.40216407606710025,-0.7736611200201631
0.4027924574359551,-0.7747966014814837
0.40342083880480994,-0.7759317753822741
0.4040492201736648,-0.7770666412802341
0.40467760154251964,-0.7782011987331872
0.4053059829113745,-0.7793354472990821
0.40593436428022933,-0.780469386535992
0.4065627456490842,-0.7816030160021147
0.407191127017939,-0.7827363352557731
0.40781950838679387,-0.7838693438554158
0.4084478897556487,-0.7850020413596165
0.40907627112450357,-0.7861344273270736
0.4097046524933584,-0.7872665013166119
0.41033303386221326,-0.7883982628871825
0.4109614152310681,-0.7895297115978609
0.41158979659992295,-0.7906608470078502
0.4122181779687778,-0.7917916686764794
0.41284655933763265,-0.7929221761632043
0.4134749407064874,-0.7940523690276059
0.41410332207534223,-0.7951822468293938
0.4147317034441971,-0.796311809128404
0.4153600848130519,-0.7974410554845994
0.41598846618190677,-0.7985699854580706
0.4166168475507616,-0.799698598609035
0.41724522891961646,-0.8008268944978383
0.4178736102884713,-0.8019548726849536
0.41850199165732616,-0.8030825327309823
0.419130373026181,-0.8042098741966539
0.41975875439503585,-0.8053368966428256
0.4203871357638907,-0.8064635996304841
0.42101551713274554,-0.8075899827207439
0.4216438985016004,-0.8087160454748482
0.42227227987045524,-0.8098417874541702
0.4229006612393101,-0.8109672082202116
0.42352904260816493,-0.8120923073346027
0.4241574239770198,-0.8132170843591049
0.4247858053458746,-0.8143415388556069
0.42541418671472947,-0.8154656703861296
0.4260425680835843,-0.8165894785128224
0.42667094945243916,-0.817712962797965
0.427299330821294,-0.8188361228039677
0.42792771219014886,-0.8199589580933709
0.4285560935590037,-0.8210814682288464
0.42918447492785855,-0.8222036527731951
0.4298128562967134,-0.8233255112893507
0.43044123766556824,-0.8244470433403768
0.4310696190344231,-0.8255682484894687
0.43169800040327794,-0.8266891262999528
0.4323263817721328,-0.827809676335288
0.43295476314098763,-0.8289298981590638
0.4335831445098425,-0.8300497913350019
0.4342115258786973,-0.831169355426957
0.43483990724755217,-0.8322885899989143
0.435468288616407,-0.8334074946149931
0.43609666998526186,-0.8345260688394442
0.4367250513541167,-0.8356443122366518
0.43735343272297145,-0.8367622243711328
0.4379818140918263,-0.8378798048075364
0.43861019546068114,-0.838997053110646
0.439238576829536,-0.8401139688453779
0.43986695819839083,-0.8412305515767824
0.4404953395672457,-0.8423468008700431
0.4411237209361005,-0.8434627162904776
0.4417521023049554,-0.844578297403537
0.4423804836738102,-0.8456935437748075
0.44300886504266507,-0.8468084549700092
0.4436372464115199,-0.8479230305549967
0.44426562778037476,-0.8490372700957595
0.4448940091492296,-0.8501511731584214
0.44552239051808445,-0.8512647393092418
0.4461507718869393,-0.852377968114615
0.44677915325579415,-0.8534908591410708
0.447407534624649,-0.8546034119552745
0.44803591599350384,-0.8557156261240263
0.4486642973623587,-0.8568275012142639
0.44929267873121354,-0.8579390367930587
0.4499210601000684,-0.8590502324276206
0.45054944146892323,-0.8601610876852939
0.4511778228377781,-0.8612716021335604
0.4518062042066329,-0.8623817753400381
0.45243458557548777,-0.8634916068724822
0.4530629669443426,-0.8646010962987846
0.45369134831319746,-0.8657102431869743
0.4543197296820523,-0.8668190471052178
0.45494811105090716,-0.8679275076218186
0.455576492419762,-0.869035624305218
0.45620487378861685,-0.8701433967239949
0.4568332551574717,-0.8712508244468667
0.45746163652632654,-0.8723579070426883
0.4580900178951814,-0.8734646440804532
0.45871839926403624,-0.8745710351292927
0.4593467806328911,-0.8756770797584775
0.45997516200174593,-0.8767827775374165
0.4606035433706008,-0.8778881280356575
0.4612319247394555,-0.8789931308228877
0.46186030610831036,-0.8800977854689334
0.4624886874771652,-0.8812020915437597
0.46311706884602005,-0.8823060486174719
0.4637454502148749,-0.8834096562603146
0.46437383158372975,-0.8845129140426725
0.4650022129525846,-0.8856158215350701
0.46563059432143944,-0.8867183783081727
0.4662589756902943,-0.8878205839327847
0.46688735705914913,-0.888922437979852
0.467515738428004,-0.8900239400204614
0.4681441197968588,-0.8911250896258395
0.4687725011657137,-0.8922258863673546
0.4694008825345685,-0.8933263298165156
0.47002926390342337,-0.8944264195449735
0.4706576452722782,-0.8955261551245194
0.47128602664113306,-0.8966255361270878
0.4719144080099879,-0.8977245621247534
0.47254278937884275,-0.8988232326897335
0.4731711707476976,-0.8999215473943875
0.47379955211655245,-0.9010195058112173
0.4744279334854073,-0.902117107512867
0.47505631485426214,-0.9032143520721228
0.475684696223117,-0.9043112390619142
0.47631307759197183,-0.905407768055314
0.4769414589608267,-0.9065039386255367
0.4775698403296815,-0.9075997503459412
0.4781982216985364,-0.9086952027900295
0.4788266030673912,-0.9097902955314464
0.47945498443624607,-0.9108850281439821
0.4800833658051009,-0.9119794002015686
0.48071174717395576,-0.9130734112782831
0.4813401285428106,-0.9141670609483469
0.48196850991166545,-0.915260348786125
0.4825968912805203,-0.9163532743661282
0.48322527264937515,-0.9174458372630107
0.48385365401823,-0.9185380370515716
0.4844820353870848,-0.9196298733067549
0.48511041675593963,-0.9207213456036507
0.4857387981247945,-0.9218124535174936
0.4863671794936493,-0.9229031966236638
0.4869955608625042,-0.9239935744976872
0.487623942231359,-0.925083586715235
0.48825232360021387,-0.9261732328521246
0.4888807049690687,-0.9272625124843201
0.48950908633792356,-0.928351425187931
0.4901374677067784,-0.9294399705392129
0.49076584907563325,-0.9305281481145696
0.4913942304444881,-0.9316159574905495
0.49202261181334295,-0.9327033982438487
0.4926509931821978,-0.9337904699513112
0.49327937455105264,-0.9348771721899273
0.4939077559199075,-0.9359635045368341
0.49453613728876233,-0.9370494665693178
0.4951645186576172,-0.9381350578648107
0.495792900026472,-0.9392202780008935
0.4964212813953268,-0.9403051265552953
0.49704966276418167,-0.9413896031058928
0.4976780441330365,-0.9424737072307111
0.49830642550189136,-0.9435574385079237
0.4989348068707462,-0.9446407965158525
0.49956318823960105,-0.9457237808329688
0.5001915696084559,-0.9468063910378921
0.5008199509773108,-0.9478886267093919
0.5014483323461656,-0.9489704874263858
0.5020767137150205,-0.950051972767941
0.5027050950838753,-0.9511330823132749
0.5033334764527302,-0.9522138156417542
0.503961857821585,-0.9532941723328954
0.5045902391904399,-0.9543741519663651
0.5052186205592947,-0.9554537541219803
0.5058470019281496,-0.9565329783797075
0.5064753832970044,-0.9576118243196645
0.5071037646658593,-0.9586902915221199
0.5077321460347141,-0.9597683795674921
0.5083605274035689,-0.9608460880363512
0.5089889087724236,-0.9619234165094184
0.5096172901412785,-0.9630003645675658
0.5102456715101333,-0.9640769317918165
0.5108740528789882,-0.9651531177633469
0.511502434247843,-0.9662289220634837
0.5121308156166979,-0.9673043442737055
0.5127591969855527,-0.9683793839756433
0.5133875783544076,-0.9694540407510805
0.5140159597232624,-0.9705283141819522
0.5146443410921173,-0.9716022038503471
0.5152727224609721,-0.9726757093385047
0.515901103829827,-0.9737488302288198
0.5165294851986818,-0.9748215661038381
0.5171578665675367,-0.9758939165462597
0.5177862479363915,-0.9769658811389369
0.5184146293052464,-0.9780374594648763
0.5190430106741012,-0.9791086511072373
0.5196713920429561,-0.9801794556493351
0.5202997734118109,-0.9812498726746357
0.5209281547806658,-0.9823199017667618
0.5215565361495206,-0.9833895425094888
0.5221849175183755,-0.984458794486747
0.5228132988872303,-0.985527657282621
0.5234416802560852,-0.9865961304813504
0.52407006162494,-0.9876642136673299
0.5246984429937949,-0.9887319064251081
0.5253268243626497,-0.9897992083393903
0.5259552057315046,-0.9908661189950355
0.5265835871003594,-0.9919326379770593
0.5272119684692143,-0.992998764870633
0.527840349838069,-0.9940644992610823
0.528468731206924,-0.9951298407338902
0.5290971125757787,-0.9961947888746951
0.5297254939446336,-0.9972593432692922
0.5303538753134884,-0.9983235035036323
0.5309822566823433,-0.9993872691638231
0.5316106380511981,-1.0004506398361295
0.5322390194200529,-1.0015136151069721
0.5328674007889078,-1.0025761945629301
0.5334957821577626,-1.003638377790738
0.5341241635266175,-1.0047001643772897
0.5347525448954723,-1.005761553909634
0.5353809262643272,-1.0068225459749793
0.536009307633182,-1.0078831401606911
0.5366376890020368,-1.0089433360542934
0.5372660703708917,-1.0100031332434676
0.5378944517397465,-1.0110625313160533
0.5385228331086014,-1.0121215298600488
0.5391512144774562,-1.0131801284636108
0.5397795958463111,-1.014238326715055
0.5404079772151659,-1.0152961242028558
0.5410363585840208,-1.0163535205156462
0.5416647399528756,-1.0174105152422184
0.5422931213217305,-1.0184671079715244
0.5429215026905853,-1.0195232982926754
0.5435498840594402,-1.0205790857949417
0.544178265428295,-1.0216344700677555
0.5448066467971499,-1.0226894507007054
0.5454350281660046,-1.0237440272835425
0.5460634095348595,-1.0247981994061781
0.5466917909037143,-1.0258519666586823
0.5473201722725692,-1.0269053286312881
0.547948553641424,-1.027958284914387
0.5485769350102789,-1.0290108350985319
0.5492053163791337,-1.0300629787744375
0.5498336977479886,-1.0311147155329794
0.5504620791168434,-1.0321660449651935
0.5510904604856983,-1.0332169666622781
0.5517188418545531,-1.0342674802155927
0.552347223223408,-1.0353175852166587
0.5529756045922628,-1.0363672812571585
0.5536039859611177,-1.0374165679289387
0.5542323673299725,-1.0384654448240056
0.5548607486988274,-1.03951391153453
0.5554891300676822,-1.0405619676528433
0.556117511436537,-1.0416096127714416
0.5567458928053919,-1.0426568464829815
0.5573742741742467,-1.0437036683802838
0.5580026555431016,-1.044750078056333
0.5586310369119564,-1.0457960751042759
0.5592594182808113,-1.0468416591174223
0.5598877996496661,-1.0478868296892476
0.560516181018521,-1.0489315864133886
0.5611445623873758,-1.0499759288836479
0.5617729437562307,-1.05101985669399
0.5624013251250854,-1.0520633694385444
0.5630297064939404,-1.0531064667116068
0.5636580878627951,-1.054149148107635
0.56428646923165,-1.055191413221252
0.5649148506005048,-1.0562332616472463
0.5655432319693597,-1.0572746929805696
0.5661716133382145,-1.0583157068163414
0.5667999947070694,-1.059356302749844
0.5674283760759242,-1.0603964803765262
0.5680567574447791,-1.061436239292002
0.5686851388136339,-1.0624755790920504
0.5693135201824888,-1.0635144993726182
0.5699419015513436,-1.064552999729816
0.5705702829201985,-1.0655910797599217
0.5711986642890533,-1.0666287390593798
0.5718270456579082,-1.0676659772247998
0.572455427026763,-1.068702793852959
0.5730838083956179,-1.0697391885408005
0.5737121897644727,-1.0707751608854352
0.5743405711333276,-1.0718107104841408
0.5749689525021824,-1.072845836934362
0.5755973338710373,-1.0738805398337101
0.5762257152398921,-1.074914818779965
0.576854096608747,-1.0759486733710735
0.5774824779776018,-1.0769821032051514
0.5781108593464567,-1.0780151078804798
0.5787392407153114,-1.0790476869955108
0.5793676220841663,-1.080079840148863
0.579996003453021,-1.0811115669393239
0.580624384821876,-1.0821428669658488
0.5812527661907307,-1.0831737398275627
0.5818811475595856,-1.0842041851237592
0.5825095289284404,-1.0852342024539008
0.5831379102972953,-1.086263791417618
0.5837662916661501,-1.0872929516147125
0.584394673035005,-1.0883216826451532
0.5850230544038598,-1.0893499841090815
0.5856514357727147,-1.0903778556068053
0.5862798171415695,-1.0914052967388042
0.5869081985104244,-1.0924323071057274
0.5875365798792792,-1.0934588863083943
0.5881649612481341,-1.0944850339477945
0.5887933426169889,-1.0955107496250887
0.5894217239858438,-1.0965360329416058
0.5900501053546986,-1.0975608834988488
0.5906784867235535,-1.0985853008984894
0.5913068680924083,-1.0996092847423702
0.5919352494612632,-1.100632834632507
0.592563630830118,-1.101655950171085
0.5931920121989729,-1.1026786309604617
0.5938203935678277,-1.103700876603166
0.5944487749366826,-1.1047226867018978
0.5950771563055374,-1.1057440608595308
0.5957055376743923,-1.1067649986791088
0.5963339190432471,-1.1077854997638492
0.596962300412102,-1.1088055637171412
0.5975906817809568,-1.1098251901425467
0.5982190631498117,-1.1108443786437991
0.5988474445186664,-1.111863128824806
0.5994758258875214,-1.1128814402896487
0.6001042072563761,-1.1138993126425791
0.600732588625231,-1.1149167454880244
0.6013609699940858,-1.115933738430584
0.6019893513629407,-1.1169502910750317
0.6026177327317954,-1.1179664030263141
0.6032461141006503,-1.1189820738895526
0.6038744954695051,-1.1199973032700425
0.60450287683836,-1.1210120907732515
0.6051312582072148,-1.1220264360048238
0.6057596395760697,-1.1230403385705774
0.6063880209449245,-1.1240537980765042
0.6070164023137794,-1.1250668141287699
0.6076447836826342,-1.1260793863337182
0.6082731650514891,-1.1270915142978646
0.6089015464203439,-1.1281031976279028
0.6095299277891988,-1.1291144359306977
0.6101583091580536,-1.1301252288132932
0.6107866905269085,-1.1311355758829071
0.6114150718957633,-1.1321454767469348
0.6120434532646182,-1.1331549310129436
0.612671834633473,-1.1341639382886815
0.6133002160023279,-1.13517249818207
0.6139285973711827,-1.1361806103012064
0.6145569787400376,-1.1371882742543662
0.6151853601088924,-1.1381954896500015
0.6158137414777473,-1.1392022560967392
0.616442122846602,-1.1402085732033849
0.617070504215457,-1.1412144405789204
0.6176988855843117,-1.1422198578325051
0.6183272669531666,-1.1432248245734764
0.6189556483220214,-1.1442293404113468
0.6195840296908763,-1.1452334049558088
0.6202124110597311,-1.1462370178167316
0.620840792428586,-1.1472401786041622
0.6214691737974408,-1.148242886928326
0.6220975551662957,-1.149245142399627
0.6227259365351505,-1.1502469446286472
0.6233543179040054,-1.1512482932261454
0.6239826992728602,-1.1522491878030625
0.6246110806417151,-1.153249627970515
0.6252394620105699,-1.1542496133397995
0.6258678433794248,-1.1552491435223922
0.6264962247482795,-1.1562482181299476
0.6271246061171344,-1.1572468367743005
0.6277529874859892,-1.1582449990674637
0.6283813688548441,-1.1592427046216311
0.6290097502236989,-1.1602399530491767
0.6296381315925538,-1.1612367439626516
0.6302665129614086,-1.1622330769747904
0.6308948943302635,-1.1632289516985053
0.6315232756991183,-1.164224367746891
0.6321516570679732,-1.1652193247332212
0.632780038436828,-1.1662138222709504
0.6334084198056829,-1.167207859973715
0.6340368011745376,-1.1682014374553304
0.6346651825433925,-1.1691945543297944
0.6352935639122473,-1.170187210211286
0.6359219452811022,-1.1711794047141662
0.636550326649957,-1.1721711374529742
0.6371787080188119,-1.173162408042435
0.6378070893876667,-1.1741532160974528
0.6384354707565216,-1.1751435612331151
0.6390638521253764,-1.1761334430646906
0.6396922334942313,-1.1771228612076292
0.6403206148630861,-1.1781118152775665
0.640948996231941,-1.179100304890317
0.6415773776007958,-1.1800883296618803
0.6422057589696507,-1.1810758892084372
0.6428341403385055,-1.1820629831463525
0.6434625217073604,-1.1830496110921729
0.6440909030762152,-1.184035772662629
0.6447192844450701,-1.1850214674746353
0.6453476658139249,-1.1860066951452892
0.6459760471827798,-1.186991455291871
0.6466044285516346,-1.1879757475318464
0.6472328099204895,-1.1889595714828634
0.6478611912893443,-1.1899429267627548
0.6484895726581992,-1.1909258129895377
0.649117954027054,-1.191908229781414
0.6497463353959088,-1.1928901767567681
0.6503747167647637,-1.1938716535341716
0.6510030981336185,-1.194852659732379
0.6516314795024734,-1.19583319497033
0.6522598608713281,-1.1968132588671496
0.652888242240183,-1.1977928510421494
0.6535166236090378,-1.1987719711148233
0.6541450049778927,-1.199750618704853
0.6547733863467475,-1.2007287934321054
0.6554017677156024,-1.2017064949166323
0.6560301490844572,-1.202683722778672
0.6566585304533121,-1.203660476638649
0.6572869118221669,-1.2046367561171731
0.6579152931910218,-1.205612560835041
0.6585436745598766,-1.2065878904132372
0.6591720559287315,-1.2075627444729298
0.6598004372975863,-1.2085371226354762
0.6604288186664412,-1.209511024522419
0.661057200035296,-1.2104844497554894
0.6616855814041508,-1.211457397956604
0.6623139627730057,-1.2124298687478683
0.6629423441418605,-1.2134018617515734
0.6635707255107154,-1.2143733765901996
0.6641991068795702,-1.2153444128864144
0.6648274882484251,-1.2163149702630731
0.6654558696172799,-1.2172850483432187
0.6660842509861348,-1.218254646750083
0.6667126323549896,-1.2192237651070845
0.6673410137238445,-1.2201924030378324
0.6679693950926993,-1.2211605601661224
0.6685977764615542,-1.2221282361159407
0.669226157830409,-1.2230954305114599
0.6698545391992639,-1.2240621429770442
0.6704829205681186,-1.225028373137245
0.6711113019369735,-1.225994120616804
0.6717396833058283,-1.2269593850406522
0.6723680646746832,-1.2279241660339093
0.672996446043538,-1.2288884632218853
0.6736248274123928,-1.2298522762300796
0.6742532087812477,-1.2308156046841818
0.6748815901501025,-1.2317784482100713
0.6755099715189574,-1.2327408064338181
0.6761383528878122,-1.2337026789816827
0.6767667342566671,-1.2346640654801155
0.6773951156255219,-1.2356249655557578
0.6780234969943768,-1.2365853788354413
0.6786518783632316,-1.2375453049461889
0.6792802597320865,-1.2385047435152146
0.6799086411009413,-1.2394636941699235
0.6805370224697962,-1.240422156537913
0.681165403838651,-1.2413801302469687
0.6817937852075059,-1.2423376149250727
0.6824221665763607,-1.2432946102003934
0.6830505479452156,-1.244251115701296
0.6836789293140704,-1.2452071310563337
0.6843073106829253,-1.246162655894255
0.6849356920517801,-1.2471176898439984
0.685564073420635,-1.248072232534696
0.6861924547894898,-1.2490262835956716
0.6868208361583447,-1.249979842656443
0.6874492175271995,-1.2509329093467196
0.6880775988960544,-1.2518854832964041
0.6887059802649091,-1.2528375641355924
0.689334361633764,-1.2537891514945732
0.6899627430026188,-1.2547402450038299
0.6905911243714737,-1.2556908442940369
0.6912195057403285,-1.2566409489960644
0.6918478871091834,-1.257590558740976
0.6924762684780382,-1.258539673160028
0.6931046498468931,-1.2594882918846728
0.6937330312157479,-1.260436414546555
0.6943614125846028,-1.2613840407775145
0.6949897939534576,-1.2623311702095867
0.6956181753223125,-1.2632778024749987
0.6962465566911673,-1.2642239372061745
0.6968749380600221,-1.2651695740357323
0.6975033194288769,-1.266114712596486
0.6981317007977318,-1.2670593525214435
0.6987600821665866,-1.2680034934438087
0.6993884635354415,-1.2689471349969808
0.7000168449042963,-1.2698902768145544
0.7006452262731512,-1.2708329185303198
0.701273607642006,-1.271775059778263
0.7019019890108609,-1.2727167001925659
0.7025303703797157,-1.273657839407608
0.7031587517485706,-1.274598477057962
0.7037871331174254,-1.2755386127783992
0.7044155144862803,-1.2764782462038868
0.705043895855135,-1.2774173769695887
0.70567227722399,-1.2783560047108642
0.7063006585928447,-1.279294129063273
0.7069290399616996,-1.280231749662568
0.7075574213305544,-1.2811688661447007
0.7081858026994093,-1.2821054781458203
0.7088141840682641,-1.2830415853022732
0.709442565437119,-1.283977187250603
0.7100709468059738,-1.284912283627552
0.7106993281748287,-1.2858468740700586
0.7113277095436835,-1.2867809582152612
0.7119560909125384,-1.2877145357004935
0.7125844722813932,-1.28864760616329
0.7132128536502481,-1.289580169241383
0.7138412350191029,-1.2905122245727028
0.7144696163879578,-1.291443771795378
0.7150979977568126,-1.2923748105477377
0.7157263791256675,-1.293305340468307
0.7163547604945223,-1.2942353611958124
0.7169831418633772,-1.2951648723691793
0.717611523232232,-1.296093873627531
0.7182399046010869,-1.2970223646101915
0.7188682859699417,-1.297950344956684
0.7194966673387966,-1.2988778143067319
0.7201250487076514,-1.2998047723002575
0.7207534300765062,-1.3007312185773834
0.721381811445361,-1.3016571527784322
0.7220101928142159,-1.302582574543927
0.7226385741830706,-1.303507483514591
0.7232669555519255,-1.3044318793313483
0.7238953369207803,-1.3053557616353235
0.7245237182896352,-1.3062791300678414
0.72515209965849,-1.3072019842704283
0.7257804810273449,-1.3081243238848117
0.7264088623961997,-1.309046148552919
0.7270372437650546,-1.3099674579168796
0.7276656251339094,-1.3108882516190246
0.7282940065027643,-1.3118085293018873
0.7289223878716191,-1.312728290608201
0.729550769240474,-1.313647535180902
0.7301791506093288,-1.314566262663128
0.7308075319781837,-1.3154844726982189
0.7314359133470385,-1.316402164929717
0.7320642947158934,-1.3173193390013669
0.7326926760847482,-1.3182359945571152
0.7333210574536031,-1.3191521312411123
0.7339494388224579,-1.320067748697709
0.7345778201913128,-1.3209828465714621
0.7352062015601676,-1.321897424507128
0.7358345829290225,-1.322811482149669
0.7364629642978773,-1.3237250191442493
0.7370913456667322,-1.3246380351362375
0.737719727035587,-1.3255505297712036
0.7383481084044419,-1.326462502694924
0.7389764897732967,-1.3273739535533764
0.7396048711421516,-1.3282848819927435
0.7402332525110064,-1.3291952876594135
0.7408616338798613,-1.330105170199975
0.741490015248716,-1.3310145292612252
0.742118396617571,-1.3319233644901634
0.7427467779864257,-1.3328316755339926
0.7433751593552806,-1.3337394620401228
0.7440035407241354,-1.3346467236561674
0.7446319220929902,-1.3355534600299444
0.745260303461845,-1.3364596708094785
0.7458886848306999,-1.337365355642998
0.7465170661995547,-1.3382705141789373
0.7471454475684096,-1.3391751460659356
0.7477738289372644,-1.340079250952839
0.7484022103061193,-1.3409828284886978
0.7490305916749741,-1.3418858783227692
0.749658973043829,-1.3427884001045158
0.7502873544126838,-1.3436903934836073
0.7509157357815387,-1.3445918581099183
0.7515441171503935,-1.3454927936335301
0.7521724985192484,-1.346393199704732
0.7528008798881032,-1.3472930759740167
0.7534292612569581,-1.3481924220920867
0.7540576426258129,-1.34909123770985
0.7546860239946678,-1.349989522478422
0.7553144053635226,-1.350887276049126
0.7559427867323775,-1.351784498073491
0.7565711681012323,-1.3526811882032532
0.7571995494700872,-1.3535773460903595
0.757827930838942,-1.3544729713869605
0.7584563122077969,-1.3553680637454164
0.7590846935766516,-1.3562626228182963
0.7597130749455066,-1.357156648258375
0.7603414563143613,-1.3580501397186369
0.7609698376832162,-1.3589430968522749
0.761598219052071,-1.3598355193126896
0.7622266004209259,-1.3607274067534914
0.7628549817897807,-1.3616187588284967
0.7634833631586356,-1.3625095751917338
0.7641117445274904,-1.3633998554974378
0.7647401258963453,-1.3642895994000543
0.7653685072652001,-1.3651788065542367
0.765996888634055,-1.3660674766148488
0.7666252700029098,-1.3669556092369635
0.7672536513717647,-1.3678432040758632
0.7678820327406195,-1.3687302607870397
0.7685104141094743,-1.3696167790261953
0.7691387954783292,-1.3705027584492415
0.769767176847184,-1.3713881987123009
0.7703955582160389,-1.3722730994717054
0.7710239395848937,-1.3731574603839969
0.7716523209537486,-1.3740412811059293
0.7722807023226034,-1.3749245612944652
0.7729090836914583,-1.3758073006067786
0.7735374650603131,-1.3766894987002558
0.774165846429168,-1.3775711552324919
0.7747942277980228,-1.3784522698612947
0.7754226091668777,-1.3793328422446811
0.7760509905357325,-1.380212872040883
0.7766793719045874,-1.3810923589083404
0.7773077532734421,-1.3819713025057052
0.777936134642297,-1.3828497024918427
0.7785645160111518,-1.3837275585258284
0.7791928973800067,-1.3846048702669511
0.7798212787488615,-1.3854816373747112
0.7804496601177164,-1.386357859508821
0.7810780414865712,-1.387233536329205
0.7817064228554261,-1.3881086674960008
0.7823348042242809,-1.3889832526695587
0.7829631855931358,-1.3898572915104406
0.7835915669619906,-1.390730783679422
0.7842199483308455,-1.3916037288374925
0.7848483296997003,-1.3924761266458514
0.7854767110685551,-1.3933479767659154
0.7861050924374099,-1.394219278859312
0.7867334738062648,-1.395090032587882
0.7873618551751196,-1.395960237613682
0.7879902365439745,-1.3968298935989791
0.7886186179128293,-1.397699000206257
0.7892469992816842,-1.398567557098213
0.789875380650539,-1.399435563937756
0.7905037620193939,-1.4003030203880125
0.7911321433882487,-1.4011699261123205
0.7917605247571036,-1.4020362807742337
0.7923889061259584,-1.4029020840375215
0.7930172874948133,-1.403767335566166
0.793645668863668,-1.4046320350243662
0.794274050232523,-1.4054961820765328
0.7949024316013777,-1.406359776387295
0.7955308129702326,-1.4072228176214963
0.7961591943390874,-1.4080853054441935
0.7967875757079423,-1.408947239520662
0.7974159570767971,-1.4098086195163897
0.798044338445652,-1.4106694450970827
0.7986727198145068,-1.4115297159286615
0.7993011011833617,-1.4123894316772627
0.7999294825522165,-1.4132485920092401
0.8005578639210714,-1.4141071965911616
0.8011862452899262,-1.4149652450898123
0.8018146266587811,-1.4158227371721954
0.8024430080276359,-1.4166796725055284
0.8030713893964908,-1.417536050757246
0.8036997707653456,-1.4183918715950004
0.8043281521342005,-1.4192471346866604
0.8049565335030553,-1.4201018397003113
0.8055849148719102,-1.4209559863042567
0.806213296240765,-1.4218095741670158
0.8068416776096199,-1.422662602957327
0.8074700589784747,-1.4235150723441448
0.8080984403473296,-1.424366981996643
0.8087268217161844,-1.4252183315842113
0.8093552030850393,-1.4260691207764584
0.8099835844538941,-1.4269193492432102
0.810611965822749,-1.4277690166545123
0.8112403471916038,-1.4286181226806272
0.8118687285604587,-1.4294666669920353
0.8124971099293135,-1.430314649259437
0.8131254912981684,-1.4311620691537503
0.8137538726670231,-1.4320089263461129
0.814382254035878,-1.4328552205078793
0.8150106354047328,-1.4337009513106265
0.8156390167735877,-1.4345461184261465
0.8162673981424425,-1.4353907215264532
0.8168957795112974,-1.43623476028378
0.8175241608801522,-1.4370782343705772
0.8181525422490071,-1.437921143459518
0.8187809236178619,-1.4387634872234931
0.8194093049867168,-1.4396052653356135
0.8200376863555716,-1.4404464774692105
0.8206660677244265,-1.441287123297835
0.8212944490932813,-1.4421272024952587
0.8219228304621362,-1.4429667147354728
0.822551211830991,-1.4438056596926898
0.8231795931998459,-1.4446440370413423
0.8238079745687007,-1.4454818464560826
0.8244363559375556,-1.4463190876117862
0.8250647373064104,-1.447155760183547
0.8256931186752653,-1.4479918638466813
0.8263215000441201,-1.4488273982767261
0.8269498814129748,-1.4496623631494405
0.8275782627818296,-1.4504967581408037
0.8282066441506845,-1.4513305829270173
0.8288350255195392,-1.4521638371845031
0.8294634068883942,-1.452996520589907
0.8300917882572489,-1.4538286328200947
0.8307201696261038,-1.4546601735521556
0.8313485509949586,-1.4554911424633987
0.8319769323638135,-1.456321539231358
0.8326053137326683,-1.4571513635337883
0.8332336951015232,-1.4579806150486667
0.833862076470378,-1.4588092934541939
0.8344904578392329,-1.4596373984287927
0.8351188392080877,-1.4604649296511072
0.8357472205769426,-1.4612918868000084
0.8363756019457974,-1.4621182695545858
0.8370039833146523,-1.4629440775941558
0.8376323646835071,-1.4637693105982552
0.838260746052362,-1.4645939682466451
0.8388891274212168,-1.4654180502193115
0.8395175087900717,-1.4662415561964626
0.8401458901589265,-1.4670644858585296
0.8407742715277814,-1.4678868388861703
0.8414026528966362,-1.468708614960263
0.8420310342654911,-1.4695298137619135
0.8426594156343459,-1.4703504349724497
0.8432877970032008,-1.471170478273424
0.8439161783720556,-1.471989943346614
0.8445445597409105,-1.4728088298740212
0.8451729411097653,-1.4736271375378722
0.8458013224786202,-1.474444866020618
0.846429703847475,-1.475262015004936
0.8470580852163299,-1.4760785841737263
0.8476864665851847,-1.4768945732101146
0.8483148479540396,-1.4777099817974542
0.8489432293228943,-1.4785248096193209
0.8495716106917492,-1.4793390563595175
0.850199992060604,-1.4801527217020722
0.8508283734294589,-1.4809658053312387
0.8514567547983137,-1.4817783069314965
0.8520851361671686,-1.4825902261875512
0.8527135175360234,-1.4834015627843355
0.8533418989048783,-1.4842123164070071
0.8539702802737331,-1.4850224867409492
0.854598661642588,-1.4858320734717734
0.8552270430114428,-1.4866410762853168
0.8558554243802977,-1.4874494948676424
0.8564838057491525,-1.488257328905042
0.8571121871180074,-1.489064578084032
0.8577405684868622,-1.489871242091359
0.8583689498557171,-1.4906773206139914
0.8589973312245719,-1.4914828133391305
0.8596257125934268,-1.4922877199542022
0.8602540939622816,-1.4930920401468593
0.8608824753311365,-1.4938957736049836
0.8615108566999913,-1.4946989200166843
0.8621392380688462,-1.4955014790702974
0.862767619437701,-1.4963034504543886
0.8633960008065559,-1.4971048338577506
0.8640243821754107,-1.497905628969403
0.8646527635442656,-1.4987058354785954
0.8652811449131204,-1.4995054530748058
0.8659095262819753,-1.5003044814477402
0.86653790765083,-1.5011029202873332
0.867166289019685,-1.501900769283747
0.8677946703885397,-1.5026980281273752
0.8684230517573946,-1.5034946965088383
0.8690514331262494,-1.5042907741189864
0.8696798144951043,-1.5050862606488995
0.8703081958639591,-1.5058811557898855
0.870936577232814,-1.5066754592334826
0.8715649586016688,-1.5074691706714585
0.8721933399705237,-1.50826228979581
0.8728217213393785,-1.5090548162987647
0.8734501027082334,-1.5098467498727783
0.8740784840770881,-1.510638090210538
0.8747068654459429,-1.511428837004961
0.8753352468147978,-1.5122189899491936
0.8759636281836526,-1.5130085487366138
0.8765920095525075,-1.5137975130608283
0.8772203909213623,-1.5145858826156757
0.8778487722902172,-1.5153736570952263
0.878477153659072,-1.516160836193778
0.8791055350279269,-1.5169474196058619
0.8797339163967817,-1.51773340702624
0.8803622977656366,-1.5185187981499046
0.8809906791344914,-1.5193035926720793
0.8816190605033463,-1.5200877902882188
0.882247441872201,-1.5208713906940106
0.882875823241056,-1.5216543935853715
0.8835042046099107,-1.5224367986584515
0.8841325859787657,-1.5232186056096328
0.8847609673476204,-1.523999814135528
0.8853893487164753,-1.5247804239329823
0.8860177300853301,-1.5255604346990737
0.886646111454185,-1.526339846131112
0.8872744928230398,-1.5271186579266378
0.8879028741918947,-1.5278968697834274
0.8885312555607495,-1.5286744813994868
0.8891596369296044,-1.529451492473055
0.8897880182984592,-1.530227902702605
0.8904163996673141,-1.5310037117868416
0.8910447810361689,-1.5317789194247038
0.8916731624050238,-1.532553525315362
0.8923015437738786,-1.5333275291582207
0.8929299251427335,-1.534100930652918
0.8935583065115883,-1.534873729499325
0.8941866878804432,-1.5356459253975472
0.894815069249298,-1.5364175180479216
0.8954434506181529,-1.5371885071510216
0.8960718319870077,-1.5379588924076526
0.8967002133558626,-1.5387286735188546
0.8973285947247174,-1.5394978501859011
0.8979569760935723,-1.5402664221103013
0.8985853574624271,-1.5410343889937972
0.899213738831282,-1.5418017505383663
0.8998421202001368,-1.5425685064462193
0.9004705015689917,-1.5433346564198034
0.9010988829378465,-1.5441002001617983
0.9017272643067014,-1.5448651373751214
0.9023556456755562,-1.5456294677629219
0.902984027044411,-1.546393191028586
0.9036124084132658,-1.5471563068757352
0.9042407897821207,-1.5479188150082241
0.9048691711509755,-1.5486807151301463
0.9054975525198304,-1.5494420069458272
0.9061259338886852,-1.550202690159831
0.9067543152575401,-1.5509627644769548
0.9073826966263949,-1.5517222296022337
0.9080110779952498,-1.5524810852409383
0.9086394593641046,-1.5532393310985733
0.9092678407329595,-1.5539969668808824
0.9098962221018143,-1.5547539922938447
0.9105246034706692,-1.5555104070436738
0.911152984839524,-1.5562662108368217
0.9117813662083789,-1.5570214033799772
0.9124097475772337,-1.557775984380065
0.9130381289460886,-1.5585299535442454
0.9136665103149434,-1.5592833105799189
0.9142948916837982,-1.5600360551947192
0.9149232730526531,-1.5607881870965201
0.9155516544215079,-1.561539705993431
0.9161800357903628,-1.5622906115937985
0.9168084171592176,-1.5630409036062078
0.9174367985280725,-1.563790581739482
0.9180651798969273,-1.5645396457026792
0.9186935612657822,-1.5652880952050985
0.919321942634637,-1.566035929956274
0.9199503240034919,-1.5667831496659812
0.9205787053723467,-1.5675297540442301
0.9212070867412016,-1.5682757428012712
0.9218354681100562,-1.5690211156475917
0.922463849478911,-1.5697658722939187
0.9230922308477659,-1.5705100124512161
0.9237206122166207,-1.5712535358306894
0.9243489935854756,-1.5719964421437786
0.9249773749543304,-1.5727387311021666
0.9256057563231853,-1.5734804024177724
0.9262341376920401,-1.5742214558027556
0.926862519060895,-1.5749618909695138
0.9274909004297498,-1.5757017076306852
0.9281192817986047,-1.5764409054991466
0.9287476631674595,-1.5771794842880138
0.9293760445363144,-1.5779174437106438
0.9300044259051692,-1.5786547834806306
0.9306328072740241,-1.5793915033118102
0.9312611886428789,-1.580127602918258
0.9318895700117338,-1.5808630820142884
0.9325179513805886,-1.5815979403144573
0.9331463327494435,-1.5823321775335606
0.9337747141182983,-1.5830657933866328
0.9344030954871532,-1.5837987875889517
0.935031476856008,-1.5845311598560328
0.9356598582248629,-1.5852629099036333
0.9362882395937177,-1.585994037447752
0.9369166209625726,-1.5867245422046266
0.9375450023314273,-1.587454423890738
0.9381733837002822,-1.5881836822228066
0.938801765069137,-1.5889123169177939
0.9394301464379919,-1.5896403276929034
0.9400585278068467,-1.5903677142655797
0.9406869091757016,-1.5910944763535082
0.9413152905445564,-1.5918206136746176
0.9419436719134113,-1.592546125947076
0.9425720532822661,-1.5932710128892948
0.943200434651121,-1.5939952742199257
0.9438288160199758,-1.5947189096578656
0.9444571973888307,-1.595441918922249
0.9450855787576855,-1.5961643017324567
0.9457139601265404,-1.596886057808109
0.9463423414953952,-1.5976071868690698
0.9469707228642501,-1.5983276886354443
0.9475991042331049,-1.5990475628275826
0.9482274856019598,-1.5997668091660757
0.9488558669708146,-1.6004854273717577
0.9494842483396695,-1.6012034171657048
0.9501126297085243,-1.6019207782692375
0.9507410110773792,-1.6026375104039188
0.951369392446234,-1.603353613291556
0.9519977738150889,-1.6040690866541971
0.9526261551839437,-1.6047839302141371
0.9532545365527986,-1.6054981436939102
0.9538829179216534,-1.6062117268162988
0.9545112992905083,-1.6069246793043246
0.955139680659363,-1.6076370008812568
0.955768062028218,-1.6083486912706062
0.9563964433970727,-1.6090597501961286
0.9570248247659277,-1.609770177381823
0.9576532061347824,-1.6104799725519348
0.9582815875036373,-1.6111891354309498
0.9589099688724921,-1.611897665743603
0.959538350241347,-1.6126055632148701
0.9601667316102018,-1.6133128275699737
0.9607951129790567,-1.61401945853438
0.9614234943479115,-1.6147254558337998
0.9620518757167664,-1.6154308191941904
0.9626802570856212,-1.6161355483417519
0.9633086384544761,-1.616839643002931
0.9639370198233309,-1.617543102904419
0.9645654011921858,-1.6182459277731531
0.9651937825610406,-1.6189481173363152
0.9658221639298955,-1.6196496713213342
0.9664505452987503,-1.6203505894558825
0.9670789266676052,-1.6210508714678804
0.96770730803646,-1.6217505170854913
0.9683356894053149,-1.6224495260371277
0.9689640707741696,-1.6231478980514455
0.9695924521430244,-1.6238456328573476
0.9702208335118793,-1.624542730183984
0.9708492148807341,-1.6252391897607497
0.971477596249589,-1.6259350113172872
0.9721059776184438,-1.6266301945834847
0.9727343589872987,-1.6273247392894767
0.9733627403561534,-1.6280186451656464
0.9739911217250083,-1.6287119119426217
0.9746195030938631,-1.6294045393512782
0.975247884462718,-1.6300965271227386
0.9758762658315728,-1.6307878749883717
0.9765046472004277,-1.631478582679796
0.9771330285692825,-1.632168649928875
0.9777614099381374,-1.6328580764677203
0.9783897913069922,-1.633546862028691
0.9790181726758471,-1.6342350063443938
0.9796465540447019,-1.6349225091476836
0.9802749354135568,-1.635609370171661
0.9809033167824116,-1.6362955891496784
0.9815316981512665,-1.6369811658153326
0.9821600795201213,-1.6376660999024706
0.9827884608889762,-1.6383503911451867
0.983416842257831,-1.6390340392778229
0.9840452236266859,-1.6397170440349709
0.9846736049955407,-1.64039940515147
0.9853019863643956,-1.6410811223624084
0.9859303677332504,-1.6417621954031232
0.9865587491021053,-1.6424426240092
0.9871871304709601,-1.6431224079164726
0.987815511839815,-1.6438015468610254
0.9884438932086698,-1.6444800405791906
0.9890722745775247,-1.6451578888075502
0.9897006559463795,-1.6458350912829343
0.9903290373152344,-1.6465116477424244
0.9909574186840892,-1.647187557923349
0.991585800052944,-1.6478628215632884
0.9922141814217988,-1.6485374384000708
0.9928425627906536,-1.6492114081717757
0.9934709441595085,-1.6498847306167308
0.9940993255283633,-1.6505574054735148
0.9947277068972182,-1.6512294324809573
0.995356088266073,-1.6519008113781353
0.9959844696349279,-1.6525715419043785
0.9966128510037827,-1.653241623799266
0.9972412323726376,-1.6539110568026272
0.9978696137414924,-1.6545798406545424
0.9984979951103473,-1.655247975095342
0.9991263764792021,-1.6559154598656065
0.999754757848057,-1.6565822947061704
1.0003831392169118,-1.6572484793581148
1.0010115205857666,-1.657914013562775
1.0016399019546216,-1.6585788970617352
1.0022682833234764,-1.659243129596833
1.0028966646923312,-1.6599067109101548
1.003525046061186,-1.6605696407440398
1.004153427430041,-1.661231918841079
1.0047818087988958,-1.661893544944113
1.0054101901677506,-1.6625545187962376
1.0060385715366054,-1.6632148401407956
1.0066669529054604,-1.6638745087213862
1.0072953342743152,-1.664533524281858
1.00792371564317,-1.6651918865663118
1.0085520970120248,-1.6658495953191015
1.0091804783808798,-1.6665066502848322
1.0098088597497346,-1.6671630512083615
1.0104372411185893,-1.6678187978348
1.0110656224874441,-1.6684738899095088
1.0116940038562992,-1.6691283271781052
1.012322385225154,-1.6697821093864569
1.0129507665940087,-1.6704352362806836
1.0135791479628635,-1.67108770760716
1.0142075293317185,-1.671739523112512
1.0148359107005733,-1.6723906825436197
1.0154642920694281,-1.6730411856476153
1.016092673438283,-1.6736910321718856
1.0167210548071377,-1.6743402218640695
1.0173494361759925,-1.6749887544720592
1.0179778175448473,-1.6756366297440024
1.0186061989137023,-1.676283847428297
1.019234580282557,-1.676930407273598
1.0198629616514119,-1.6775763090288123
1.0204913430202667,-1.6782215524431014
1.0211197243891217,-1.6788661372658806
1.0217481057579765,-1.679510063246819
1.0223764871268313,-1.6801533301358405
1.023004868495686,-1.6807959376831227
1.023633249864541,-1.6814378856390972
1.0242616312333959,-1.6820791737544512
1.0248900126022507,-1.6827198017801257
1.0255183939711054,-1.6833597694673164
1.0261467753399605,-1.6839990765674737
1.0267751567088153,-1.6846377228323024
1.02740353807767,-1.685275708013763
1.0280319194465248,-1.6859130318640705
1.0286603008153798,-1.6865496941356943
1.0292886821842346,-1.6871856945813608
1.0299170635530894,-1.687821032954051
1.0305454449219442,-1.6884557090069994
1.0311738262907992,-1.689089722493698
1.031802207659654,-1.689723073167894
1.0324305890285088,-1.6903557607835893
1.0330589703973636,-1.6909877850950428
1.0336873517662186,-1.6916191458567684
1.0343157331350734,-1.6922498428235364
1.0349441145039282,-1.6928798757503722
1.035572495872783,-1.6935092443925581
1.036200877241638,-1.6941379485056325
1.0368292586104928,-1.69476598784539
1.0374576399793476,-1.69539336216788
1.0380860213482024,-1.6960200712294113
1.0387144027170574,-1.6966461147865473
1.0393427840859122,-1.6972714925961085
1.039971165454767,-1.6978962044151713
1.0405995468236218,-1.6985202500010694
1.0412279281924768,-1.6991436291113933
1.0418563095613316,-1.6997663415039919
1.0424846909301864,-1.7003883869369685
1.0431130722990412,-1.7010097651686857
1.0437414536678962,-1.701630475957763
1.044369835036751,-1.7022505190630757
1.0449982164056058,-1.7028698942437595
1.0456265977744605,-1.7034886012592043
1.0462549791433156,-1.7041066398690599
1.0468833605121703,-1.7047240098332324
1.0475117418810251,-1.7053407109118859
1.04814012324988,-1.7059567428654434
1.048768504618735,-1.7065721054545848
1.0493968859875897,-1.707186798440248
1.0500252673564445,-1.7078008215836296
1.0506536487252993,-1.7084141746461843
1.0512820300941543,-1.709026857389625
1.0519104114630091,-1.7096388695759233
1.052538792831864,-1.7102502109673083
1.0531671742007187,-1.7108608813262678
1.0537955555695737,-1.7114708804155492
1.0544239369384285,-1.7120802079981587
1.0550523183072833,-1.7126888638373603
1.055680699676138,-1.713296847696677
1.056309081044993,-1.7139041593398925
1.056937462413848,-1.7145107985310457
1.0575658437827027,-1.7151167650344383
1.0581942251515575,-1.7157220586146318
1.0588226065204125,-1.716326679036443
1.0594509878892673,-1.7169306260649522
1.060079369258122,-1.7175338994654967
1.0607077506269769,-1.7181364990036747
1.0613361319958319,-1.7187384244453427
1.0619645133646867,-1.719339675556619
1.0625928947335415,-1.7199402521038796
1.0632212761023963,-1.7205401538537626
1.063849657471251,-1.7211393805731638
1.0644780388401058,-1.721737932029242
1.0651064202089606,-1.7223358079894133
1.0657348015778156,-1.7229330082213552
1.0663631829466704,-1.723529532493006
1.0669915643155252,-1.7241253805725643
1.06761994568438,-1.724720552228489
1.068248327053235,-1.7253150472295
1.0688767084220898,-1.725908865344578
1.0695050897909446,-1.7265020063429626
1.0701334711597994,-1.727094469994157
1.0707618525286544,-1.7276862560679245
1.0713902338975092,-1.7282773643342881
1.072018615266364,-1.7288677945635333
1.0726469966352188,-1.7294575465262065
1.0732753780040736,-1.730046619993115
1.0739037593729286,-1.7306350147353293
1.0745321407417834,-1.7312227305241779
1.0751605221106382,-1.7318097671312542
1.075788903479493,-1.732396124328411
1.076417284848348,-1.7329818018877654
1.0770456662172028,-1.7335667995816926
1.0776740475860576,-1.7341511171828339
1.0783024289549124,-1.7347347544640885
1.0789308103237674,-1.7353177111986215
1.0795591916926222,-1.7358999871598566
1.080187573061477,-1.7364815821214816
1.0808159544303317,-1.7370624958574474
1.0814443357991868,-1.7376427281419664
1.0820727171680415,-1.7382222787495123
1.0827010985368963,-1.7388011474548233
1.0833294799057511,-1.7393793340328993
1.0839578612746061,-1.7399568382590027
1.084586242643461,-1.7405336599086594
1.0852146240123157,-1.7411097987576567
1.0858430053811705,-1.7416852545820478
1.0864713867500255,-1.7422600271581452
1.0870997681188803,-1.7428341162625274
1.087728149487735,-1.7434075216720362
1.08835653085659,-1.743980243163773
1.088984912225445,-1.7445522805151081
1.0896132935942997,-1.745123633503671
1.0902416749631545,-1.7456943019073567
1.0908700563320093,-1.7462642855043227
1.0914984377008643,-1.7468335840729914
1.092126819069719,-1.7474021973920482
1.0927552004385739,-1.7479701252404436
1.0933835818074287,-1.7485373673973896
1.0940119631762837,-1.749103923642364
1.0946403445451385,-1.7496697937551091
1.0952687259139933,-1.7502349775156298
1.095897107282848,-1.7507994747041977
1.096525488651703,-1.7513632851013456
1.0971538700205579,-1.7519264084878734
1.0977822513894127,-1.7524888446448446
1.0984106327582674,-1.753050593353587
1.0990390141271225,-1.7536116543956937
1.0996673954959773,-1.7541720275530224
1.100295776864832,-1.7547317126076938
1.1009241582336868,-1.755290709342097
1.1015525396025418,-1.7558490175388834
1.1021809209713966,-1.7564066369809708
1.1028093023402514,-1.7569635674515416
1.1034376837091062,-1.7575198087340433
1.1040660650779612,-1.7580753606121893
1.104694446446816,-1.758630222869959
1.1053228278156708,-1.7591843952915949
1.1059512091845256,-1.7597378776616077
1.1065795905533806,-1.7602906697647722
1.1072079719222354,-1.7608427713861297
1.1078363532910902,-1.7613941823109864
1.108464734659945,-1.7619449023249156
1.1090931160288,-1.7624949312137554
1.1097214973976548,-1.7630442687636105
1.1103498787665094,-1.7635929147608516
1.1109782601353644,-1.7641408689921165
1.1116066415042192,-1.764688131244307
1.112235022873074,-1.7652347013045941
1.1128634042419288,-1.7657805789604135
1.1134917856107838,-1.766325763999467
1.1141201669796386,-1.7668702562097238
1.1147485483484934,-1.7674140553794202
1.1153769297173481,-1.7679571612970584
1.1160053110862032,-1.7684995737514078
1.116633692455058,-1.7690412925315049
1.1172620738239127,-1.7695823174266532
1.1178904551927675,-1.7701226482264234
1.1185188365616225,-1.7706622847206512
1.1191472179304773,-1.7712012266994435
1.1197755992993321,-1.7717394739531709
1.120403980668187,-1.7722770262724732
1.121032362037042,-1.7728138834482572
1.1216607434058967,-1.7733500452716968
1.1222891247747515,-1.7738855115342336
1.1229175061436063,-1.774420282027578
1.1235458875124613,-1.7749543565437071
1.124174268881316,-1.7754877348748654
1.124802650250171,-1.776020416813568
1.1254310316190257,-1.7765524021525931
1.1260594129878807,-1.777083690684993
1.1266877943567355,-1.7776142822040826
1.1273161757255903,-1.7781441765034487
1.127944557094445,-1.7786733733769444
1.1285729384633,-1.7792018726186918
1.1292013198321549,-1.779729674023082
1.1298297012010097,-1.780256777384773
1.1304580825698645,-1.7807831824986942
1.1310864639387195,-1.7813088891600404
1.1317148453075743,-1.7818338971642773
1.132343226676429,-1.7823582063071393
1.1329716080452839,-1.7828818163846276
1.1335999894141389,-1.7834047271930162
1.1342283707829937,-1.783926938528844
1.1348567521518484,-1.7844484501889226
1.1354851335207032,-1.7849692619703297
1.1361135148895583,-1.7854893736704145
1.136741896258413,-1.7860087850867956
1.1373702776272678,-1.7865274960173585
1.1379986589961226,-1.7870455062602606
1.1386270403649776,-1.7875628156139285
1.1392554217338324,-1.7880794238770568
1.1398838031026872,-1.7885953308486133
1.140512184471542,-1.789110536327832
1.141140565840397,-1.789625040114218
1.1417689472092518,-1.7901388420075475
1.1423973285781066,-1.7906519418078652
1.1430257099469614,-1.7911643393154866
1.1436540913158164,-1.7916760343309974
1.1442824726846712,-1.7921870266552515
1.144910854053526,-1.7926973160893778
1.1455392354223808,-1.7932069024347708
1.1461676167912358,-1.7937157854930985
1.1467959981600906,-1.794223965066297
1.1474243795289454,-1.7947314409565762
1.1480527608978002,-1.7952382129664133
1.1486811422666552,-1.7957442808985584
1.14930952363551,-1.7962496445560312
1.1499379050043648,-1.796754303742124
1.1505662863732196,-1.7972582582603975
1.1511946677420746,-1.7977615079146858
1.1518230491109294,-1.7982640525090927
1.1524514304797842,-1.7987658918479938
1.153079811848639,-1.7992670257360364
1.153708193217494,-1.799767453978138
1.1543365745863488,-1.8002671763794882
1.1549649559552035,-1.8007661927455485
1.1555933373240583,-1.8012645028820504
1.1562217186929133,-1.8017621065949982
1.1568501000617681,-1.8022590036906683
1.1574784814306227,-1.8027551939756075
1.1581068627994775,-1.8032506772566361
1.1587352441683325,-1.8037454533408455
1.1593636255371873,-1.8042395220355978
1.159992006906042,-1.8047328831485299
1.1606203882748969,-1.805225536487548
1.161248769643752,-1.8057174818608321
1.1618771510126067,-1.8062087190768346
1.1625055323814615,-1.806699247944279
1.1631339137503163,-1.8071890682721619
1.1637622951191713,-1.8076781798697532
1.164390676488026,-1.8081665825465931
1.1650190578568809,-1.8086542761124977
1.1656474392257357,-1.8091412603775532
1.1662758205945907,-1.809627535152119
1.1669042019634455,-1.8101131002468274
1.1675325833323003,-1.8105979554725855
1.168160964701155,-1.8110821006405686
1.16878934607001,-1.8115655355622309
1.1694177274388649,-1.8120482600492969
1.1700461088077196,-1.8125302739137625
1.1706744901765744,-1.8130115769678998
1.1713028715454294,-1.813492169024254
1.1719312529142842,-1.8139720498956409
1.172559634283139,-1.814451219395152
1.1731880156519938,-1.8149296773361527
1.1738163970208488,-1.8154074235322812
1.1744447783897036,-1.8158844577974493
1.1750731597585584,-1.8163607799458423
1.1757015411274132,-1.8168363897919197
1.1763299224962682,-1.8173112871504151
1.176958303865123,-1.8177854718363355
1.1775866852339778,-1.8182589436649625
1.1782150666028326,-1.8187317024518508
1.1788434479716876,-1.8192037480128302
1.1794718293405424,-1.819675080164005
1.1801002107093972,-1.820145698721752
1.180728592078252,-1.8206156035027232
1.181356973447107,-1.8210847943238473
1.1819853548159618,-1.821553271002323
1.1826137361848166,-1.8220210333556275
1.1832421175536714,-1.8224880812015107
1.1838704989225264,-1.822954414357998
1.1844988802913812,-1.8234200326433887
1.185127261660236,-1.823884935876258
1.1857556430290908,-1.824349123875455
1.1863840243979458,-1.8248125964601045
1.1870124057668006,-1.825275353449606
1.1876407871356554,-1.8257373946636342
1.1882691685045101,-1.8261987199221388
1.1888975498733652,-1.8266593290453434
1.18952593124222,-1.8271192218537498
1.1901543126110747,-1.8275783981681328
1.1907826939799295,-1.8280368578095434
1.1914110753487845,-1.8284946005993086
1.1920394567176393,-1.8289516263590304
1.1926678380864941,-1.829407934910585
1.193296219455349,-1.8298635260761282
1.193924600824204,-1.830318399678087
1.1945529821930587,-1.8307725555391676
1.1951813635619135,-1.8312259934823512
1.1958097449307683,-1.8316787133308934
1.1964381262996233,-1.8321307149083275
1.197066507668478,-1.8325819980384623
1.197694889037333,-1.8330325625453816
1.1983232704061877,-1.8334824082534489
1.1989516517750427,-1.8339315349872998
1.1995800331438975,-1.8343799425718499
1.2002084145127523,-1.8348276308322884
1.200836795881607,-1.8352745995940822
1.201465177250462,-1.8357208486829746
1.2020935586193169,-1.8361663779249857
1.2027219399881717,-1.836611187146412
1.2033503213570265,-1.837055276173826
1.2039787027258815,-1.8374986448340784
1.2046070840947363,-1.8379412929542958
1.2052354654635908,-1.838383220361883
1.2058638468324459,-1.8388244268845202
1.2064922282013006,-1.839264912350165
1.2071206095701554,-1.839704676587053
1.2077489909390102,-1.8401437194236963
1.2083773723078652,-1.8405820406888835
1.20900575367672,-1.841019640211682
1.2096341350455748,-1.8414565178214366
1.2102625164144296,-1.8418926733477674
1.2108908977832846,-1.8423281066205748
1.2115192791521394,-1.8427628174700355
1.2121476605209942,-1.8431968057266026
1.212776041889849,-1.8436300712210085
1.213404423258704,-1.844062613784263
1.2140328046275588,-1.8444944332476532
1.2146611859964136,-1.8449255294427451
1.2152895673652684,-1.8453559022013817
1.2159179487341234,-1.8457855513556838
1.2165463301029782,-1.8462144767380508
1.217174711471833,-1.8466426781811625
1.2178030928406878,-1.8470701555179718
1.2184314742095428,-1.847496908581714
1.2190598555783976,-1.8479229372059018
1.2196882369472524,-1.8483482412243244
1.2203166183161072,-1.848772820471053
1.2209449996849622,-1.8491966747804334
1.221573381053817,-1.8496198039870924
1.2222017624226718,-1.8500422079259344
1.2228301437915265,-1.8504638864321434
1.2234585251603816,-1.8508848393411816
1.2240869065292364,-1.85130506648879
1.2247152878980911,-1.8517245677109877
1.225343669266946,-1.8521433428440737
1.225972050635801,-1.852561391724626
1.2266004320046557,-1.8529787141895027
1.2272288133735105,-1.8533953100758385
1.2278571947423653,-1.853811179221049
1.2284855761112203,-1.8542263214628276
1.2291139574800751,-1.8546407366391497
1.22974233884893,-1.855054424588267
1.2303707202177847,-1.8554673851487127
1.2309991015866397,-1.8558796181592978
1.2316274829554945,-1.8562911234591153
1.2322558643243493,-1.8567019008875352
1.232884245693204,-1.8571119502842082
1.233512627062059,-1.8575212714890652
1.234141008430914,-1.8579298643423166
1.2347693897997687,-1.858337728684452
1.2353977711686235,-1.8587448643562416
1.2360261525374785,-1.8591512711987352
1.2366545339063333,-1.8595569490532626
1.237282915275188,-1.859961897761433
1.2379112966440429,-1.860366117165138
1.2385396780128979,-1.8607696071065476
1.2391680593817527,-1.861172367428111
1.2397964407506075,-1.8615743979725605
1.2404248221194623,-1.8619756985829077
1.2410532034883173,-1.862376269102443
1.241681584857172,-1.8627761093747393
1.2423099662260269,-1.8631752192436488
1.2429383475948816,-1.8635735985533057
1.2435667289637367,-1.8639712471481227
1.2441951103325914,-1.8643681648727959
1.2448234917014462,-1.8647643515722996
1.245451873070301,-1.8651598070918902
1.2460802544391558,-1.8655545312771056
1.2467086358080108,-1.8659485239737625
1.2473370171768656,-1.866341785027962
1.2479653985457204,-1.8667343142860826
1.2485937799145752,-1.8671261115947868
1.2492221612834302,-1.8675171768010168
1.249850542652285,-1.8679075097519957
1.2504789240211398,-1.868297110295229
1.2511073053899946,-1.868685978278503
1.2517356867588496,-1.869074113549886
1.2523640681277042,-1.8694615159577284
1.252992449496559,-1.8698481853506577
1.253620830865414,-1.8702341215775886
1.2542492122342688,-1.8706193244877147
1.2548775936031236,-1.871003793930511
1.2555059749719784,-1.8713875297557365
1.2561343563408334,-1.8717705318134292
1.2567627377096882,-1.8721527999539103
1.257391119078543,-1.8725343340277827
1.2580195004473977,-1.872915133885932
1.2586478818162528,-1.8732951993795253
1.2592762631851075,-1.8736745303600113
1.2599046445539623,-1.8740531266791212
1.2605330259228171,-1.874430988188869
1.2611614072916721,-1.87480811474155
1.261789788660527,-1.875184506189743
1.2624181700293817,-1.875560162386307
1.2630465513982365,-1.8759350831843855
1.2636749327670915,-1.8763092684374043
1.2643033141359463,-1.8766827179990702
1.2649316955048011,-1.8770554317233736
1.265560076873656,-1.877427409464588
1.266188458242511,-1.8777986510772693
1.2668168396113657,-1.8781691564162555
1.2674452209802205,-1.8785389253366682
1.2680736023490753,-1.8789079576939114
1.2687019837179303,-1.8792762533436718
1.269330365086785,-1.8796438121419197
1.2699587464556399,-1.880010633944908
1.2705871278244947,-1.8803767186091727
1.2712155091933497,-1.8807420659915333
1.2718438905622045,-1.881106675949092
1.2724722719310593,-1.8814705483392336
1.273100653299914,-1.8818336830196292
1.273729034668769,-1.8821960798482291
1.2743574160376239,-1.882557738683269
1.2749857974064787,-1.8829186593832685
1.2756141787753335,-1.8832788418070303
1.2762425601441885,-1.8836382858136407
1.2768709415130433,-1.8839969912624681
1.277499322881898,-1.8843549580131675
1.2781277042507528,-1.8847121859256761
1.2787560856196079,-1.8850686748602132
1.2793844669884626,-1.885424424677285
1.2800128483573174,-1.8857794352376793
1.2806412297261722,-1.8861337064024688
1.2812696110950272,-1.8864872380330096
1.281897992463882,-1.8868400299909425
1.2825263738327368,-1.8871920821381916
1.2831547552015916,-1.887543394336966
1.2837831365704466,-1.8878939664497592
1.2844115179393014,-1.8882437983393479
1.2850398993081562,-1.8885928898687923
1.285668280677011,-1.8889412409014399
1.286296662045866,-1.8892888513009198
1.2869250434147208,-1.8896357209311474
1.2875534247835756,-1.8899818496563208
1.2881818061524304,-1.8903272373409232
1.2888101875212854,-1.890671883849724
1.2894385688901402,-1.8910157890477761
1.290066950258995,-1.8913589528004162
1.2906953316278498,-1.8917013749732678
1.2913237129967048,-1.8920430554322372
1.2919520943655596,-1.892383994043516
1.2925804757344144,-1.892724190673582
1.2932088571032692,-1.8930636451891958
1.2938372384721242,-1.893402357457405
1.294465619840979,-1.8937403273455409
1.2950940012098338,-1.8940775547212212
1.2957223825786885,-1.894414039452348
1.2963507639475436,-1.8947497814071075
1.2969791453163984,-1.8950847804539737
1.2976075266852531,-1.8954190364617032
1.298235908054108,-1.8957525492993395
1.298864289422963,-1.8960853188362115
1.2994926707918175,-1.896417344941933
1.3001210521606723,-1.8967486274864038
1.3007494335295273,-1.8970791663398092
1.3013778148983821,-1.8974089613726188
1.302006196267237,-1.8977380124555894
1.3026345776360917,-1.8980663194597636
1.3032629590049467,-1.8983938822564683
1.3038913403738015,-1.898720700717318
1.3045197217426563,-1.8990467747142108
1.305148103111511,-1.8993721041193332
1.305776484480366,-1.8996966888051559
1.3064048658492209,-1.9000205286444358
1.3070332472180757,-1.900343623510217
1.3076616285869305,-1.900665973275828
1.3082900099557855,-1.9009875778148846
1.3089183913246403,-1.9013084370012887
1.309546772693495,-1.9016285507092265
1.3101751540623499,-1.9019479188131743
1.3108035354312049,-1.9022665411878914
1.3114319168000597,-1.902584417708424
1.3120602981689145,-1.9029015482501064
1.3126886795377692,-1.9032179326885577
1.3133170609066243,-1.903533570899685
1.313945442275479,-1.903848462759679
1.3145738236443338,-1.9041626081450214
1.3152022050131886,-1.9044760069324775
1.3158305863820436,-1.904788658999099
1.3164589677508984,-1.905100564222227
1.3170873491197532,-1.9054117224794855
1.317715730488608,-1.905722133648789
1.318344111857463,-1.9060317976083372
1.3189724932263178,-1.9063407142366167
1.3196008745951726,-1.9066488834124022
1.3202292559640274,-1.9069563050147544
1.3208576373328824,-1.9072629789230204
1.3214860187017372,-1.9075689050168358
1.322114400070592,-1.9078740831761225
1.3227427814394468,-1.9081785132810902
1.3233711628083016,-1.9084821952122357
1.3239995441771566,-1.9087851288503428
1.3246279255460114,-1.9090873140764828
1.3252563069148662,-1.909388750772014
1.325884688283721,-1.9096894388185832
1.326513069652576,-1.9099893780981234
1.3271414510214308,-1.9102885684928559
1.3277698323902856,-1.9105870098852895
1.3283982137591404,-1.91088470215822
1.3290265951279954,-1.911181645194732
1.3296549764968502,-1.9114778388781968
1.330283357865705,-1.9117732830922747
1.3309117392345597,-1.9120679777209117
1.3315401206034148,-1.912361922648343
1.3321685019722695,-1.912655117759091
1.3327968833411243,-1.9129475629379686
1.3334252647099791,-1.913239258070073
1.3340536460788341,-1.9135302030407908
1.334682027447689,-1.9138203977357984
1.3353104088165437,-1.9141098420410567
1.3359387901853985,-1.9143985358428175
1.3365671715542535,-1.9146864790276217
1.3371955529231083,-1.914973671482295
1.3378239342919631,-1.915260113093954
1.338452315660818,-1.915545803750002
1.339080697029673,-1.9158307433381323
1.3397090783985277,-1.916114931746325
1.3403374597673825,-1.9163983688628499
1.3409658411362373,-1.9166810545762651
1.3415942225050923,-1.916962988775416
1.342222603873947,-1.9172441713494388
1.3428509852428019,-1.9175246021877559
1.3434793666116567,-1.917804281180079
1.3441077479805117,-1.9180832082164099
1.3447361293493665,-1.9183613831870372
1.3453645107182213,-1.9186388059825408
1.345992892087076,-1.918915476493786
1.3466212734559309,-1.919191394611931
1.3472496548247856,-1.9194665602284198
1.3478780361936404,-1.9197409732349853
1.3485064175624955,-1.9200146335236514
1.3491347989313502,-1.9202875409867302
1.349763180300205,-1.9205596955168218
1.3503915616690598,-1.9208310970068172
1.3510199430379148,-1.921101745349896
1.3516483244067696,-1.9213716404395254
1.3522767057756244,-1.9216407821694634
1.3529050871444792,-1.9219091704337576
1.3535334685133342,-1.9221768051267438
1.354161849882189,-1.9224436861430478
1.3547902312510438,-1.9227098133775855
1.3554186126198986,-1.92297518672556
1.3560469939887536,-1.923239806082467
1.3566753753576084,-1.9235036713440878
1.3573037567264632,-1.9237667824064968
1.357932138095318,-1.9240291391660562
1.358560519464173,-1.9242907415194193
1.3591889008330278,-1.9245515893635279
1.3598172822018826,-1.9248116825956125
1.3604456635707374,-1.9250710211131958
1.3610740449395924,-1.9253296048140889
1.3617024263084472,-1.9255874335963925
1.362330807677302,-1.9258445073584984
1.3629591890461568,-1.926100825999087
1.3635875704150118,-1.9263563894171294
1.3642159517838666,-1.9266111975118854
1.3648443331527214,-1.926865250182907
1.3654727145215761,-1.9271185473300352
1.3661010958904312,-1.9273710888534004
1.366729477259286,-1.927622874653424
1.3673578586281407,-1.9278739046308186
1.3679862399969955,-1.9281241786865846
1.3686146213658505,-1.9283736967220135
1.3692430027347053,-1.928622458638689
1.3698713841035601,-1.9288704643384824
1.370499765472415,-1.929117713723557
1.37112814684127,-1.9293642066963659
1.3717565282101247,-1.929609943159654
1.3723849095789795,-1.929854923016455
1.3730132909478343,-1.9300991461700927
1.3736416723166893,-1.9303426125241838
1.3742700536855441,-1.930585321982634
1.374898435054399,-1.93082727444964
1.3755268164232537,-1.9310684698296887
1.3761551977921087,-1.9313089080275594
1.3767835791609635,-1.9315485889483197
1.3774119605298183,-1.9317875124973292
1.378040341898673,-1.9320256785802388
1.378668723267528,-1.9322630871029896
1.3792971046363829,-1.9324997379718136
1.3799254860052377,-1.9327356310932347
1.3805538673740925,-1.932970766374066
1.3811822487429475,-1.9332051437214135
1.3818106301118023,-1.9334387630426737
1.382439011480657,-1.9336716242455332
1.3830673928495119,-1.9339037272379702
1.3836957742183669,-1.9341350719282544
1.3843241555872217,-1.9343656582249467
1.3849525369560765,-1.9345954860368986
1.3855809183249312,-1.9348245552732535
1.3862092996937863,-1.9350528658434467
1.386837681062641,-1.9352804176572032
1.3874660624314958,-1.93550721062454
1.3880944438003506,-1.9357332446557656
1.3887228251692056,-1.9359585196614806
1.3893512065380604,-1.9361830355525769
1.3899795879069152,-1.9364067922402368
1.39060796927577,-1.9366297896359357
1.391236350644625,-1.9368520276514385
1.3918647320134798,-1.9370735061988038
1.3924931133823346,-1.93729422519038
1.3931214947511894,-1.9375141845388097
1.3937498761200442,-1.9377333841570248
1.394378257488899,-1.9379518239582496
1.3950066388577538,-1.9381695038560023
1.3956350202266088,-1.938386423764088
1.3962634015954636,-1.938602583596609
1.3968917829643184,-1.9388179832679566
1.3975201643331732,-1.9390326226928143
1.3981485457020282,-1.9392465017861578
1.398776927070883,-1.939459620463256
1.3994053084397378,-1.9396719786396668
1.4000336898085926,-1.9398835762312434
1.4006620711774476,-1.9400944131541291
1.4012904525463024,-1.9403044893247599
1.4019188339151571,-1.9405138046598631
1.402547215284012,-1.9407223590764606
1.4031755966528667,-1.9409301524918643
1.4038039780217217,-1.9411371848236798
1.4044323593905765,-1.9413434559898028
1.4050607407594313,-1.9415489659084229
1.4056891221282861,-1.9417537144980226
1.4063175034971411,-1.9419577016773761
1.406945884865996,-1.942160927365548
1.4075742662348507,-1.9423633914818994
1.4082026476037055,-1.9425650939460806
1.4088310289725605,-1.9427660346780355
1.4094594103414153,-1.942966213598001
1.41008779171027,-1.9431656306265062
1.410716173079125,-1.943364285684372
1.41134455444798,-1.9435621786927142
1.4119729358168347,-1.9437593095729382
1.4126013171856895,-1.9439556782467446
1.4132296985545443,-1.9441512846361246
1.4138580799233993,-1.944346128663364
1.414486461292254,-1.944540210251041
1.4151148426611089,-1.9447335293220254
1.4157432240299637,-1.9449260857994815
1.4163716053988187,-1.9451178796068644
1.4169999867676735,-1.9453089106679256
1.4176283681365283,-1.9454991789067053
1.418256749505383,-1.9456886842475398
1.418885130874238,-1.9458774266150562
1.4195135122430929,-1.9460654059341773
1.4201418936119476,-1.9462526221301164
1.4207702749808024,-1.9464390751283809
1.4213986563496575,-1.9466247648547719
1.4220270377185122,-1.9468096912353827
1.422655419087367,-1.9469938541965999
1.4232838004562218,-1.9471772536651037
1.4239121818250768,-1.9473598895678683
1.4245405631939316,-1.9475417618321595
1.4251689445627864,-1.9477228703855365
1.4257973259316412,-1.9479032151558533
1.4264257073004962,-1.948082796071256
1.427054088669351,-1.9482616130601853
1.4276824700382058,-1.9484396660513736
1.4283108514070606,-1.9486169549738477
1.4289392327759156,-1.9487934797569286
1.4295676141447704,-1.948969240330229
1.4301959955136252,-1.9491442366236553
1.43082437688248,-1.94931846856741
1.431452758251335,-1.9494919360919873
1.4320811396201898,-1.9496646391281744
1.4327095209890446,-1.9498365776070532
1.4333379023578994,-1.950007751459999
1.4339662837267544,-1.950178160618681
1.4345946650956092,-1.950347805015061
1.435223046464464,-1.950516684581397
1.4358514278333188,-1.950684799250237
1.4364798092021738,-1.9508521489544264
1.4371081905710286,-1.9510187336271037
1.4377365719398834,-1.9511845532016994
1.4383649533087381,-1.9513496076119383
1.4389933346775932,-1.951513896791841
1.439621716046448,-1.9516774206757215
1.4402500974153027,-1.9518401791981856
1.4408784787841575,-1.952002172294136
1.4415068601530123,-1.9521633998987677
1.4421352415218671,-1.952323861947569
1.442763622890722,-1.952483558376325
1.443392004259577,-1.9526424891211116
1.4440203856284317,-1.9528006541183012
1.4446487669972865,-1.9529580533045596
1.4452771483661413,-1.9531146866168476
1.4459055297349963,-1.9532705539924173
1.446533911103851,-1.9534256553688185
1.447162292472706,-1.953579990683893
1.4477906738415607,-1.953733559875779
1.4484190552104157,-1.9538863628829068
1.4490474365792705,-1.9540383996440025
1.4496758179481253,-1.954189670098085
1.45030419931698,-1.9543401741844693
1.450932580685835,-1.9544899118427634
1.4515609620546899,-1.9546388830128711
1.4521893434235447,-1.954787087634989
1.4528177247923995,-1.9549345256496096
1.4534461061612545,-1.9550811969975204
1.4540744875301093,-1.955227101619801
1.454702868898964,-1.9553722394578275
1.4553312502678188,-1.9555166104532697
1.4559596316366739,-1.9556602145480928
1.4565880130055286,-1.9558030516845555
1.4572163943743834,-1.9559451218052126
1.4578447757432382,-1.9560864248529124
1.4584731571120932,-1.9562269607707976
1.459101538480948,-1.956366729502307
1.4597299198498028,-1.9565057309911722
1.4603583012186576,-1.956643965181422
1.4609866825875126,-1.9567814320173778
1.4616150639563674,-1.9569181314436581
1.4622434453252222,-1.9570540634051725
1.462871826694077,-1.9571892278471292
1.463500208062932,-1.9573236247150299
1.4641285894317868,-1.9574572539546713
1.4647569708006416,-1.9575901155121433
1.4653853521694964,-1.9577222093338345
1.4660137335383514,-1.957853535366425
1.4666421149072062,-1.9579840935568917
1.467270496276061,-1.9581138838525063
1.4678988776449158,-1.958242906200834
1.4685272590137708,-1.9583711605497365
1.4691556403826256,-1.9584986468473706
1.4697840217514804,-1.9586253650421883
1.4704124031203352,-1.9587513150829359
1.4710407844891902,-1.9588764969186558
1.471669165858045,-1.9590009104986847
1.4722975472268998,-1.9591245557726544
1.4729259285957546,-1.959247432690492
1.4735543099646096,-1.9593695412024215
1.4741826913334644,-1.9594908812589598
1.4748110727023191,-1.9596114528109199
1.475439454071174,-1.95973125580941
1.476067835440029,-1.9598502902058348
1.4766962168088837,-1.959968555951893
1.4773245981777385,-1.960086052999579
1.4779529795465933,-1.9602027813011824
1.4785813609154483,-1.960318740809289
1.4792097422843031,-1.9604339314767791
1.479838123653158,-1.9605483532568282
1.4804665050220127,-1.960662006102908
1.4810948863908677,-1.960774889968786
1.4817232677597225,-1.9608870048085234
1.4823516491285773,-1.9609983505764785
1.482980030497432,-1.961108927227306
1.4836084118662871,-1.9612187347159526
1.484236793235142,-1.9613277729976655
1.4848651746039967,-1.9614360420279826
1.4854935559728515,-1.9615435417627416
1.4861219373417065,-1.9616502721580726
1.4867503187105613,-1.9617562331704033
1.487378700079416,-1.9618614247564554
1.4880070814482709,-1.961965846873249
1.4886354628171257,-1.962069499478096
1.4892638441859805,-1.9621723825286084
1.4898922255548352,-1.9622744959826903
1.49052060692369,-1.9623758397985436
1.491148988292545,-1.9624764139346644
1.4917773696613998,-1.962576218349846
1.4924057510302546,-1.9626752530031781
1.4930341323991094,-1.9627735178540446
1.4936625137679644,-1.962871012862124
1.4942908951368192,-1.9629677379873949
1.494919276505674,-1.9630636931901289
1.4955476578745288,-1.9631588784308938
1.4961760392433838,-1.9632532936705522
1.4968044206122386,-1.9633469388702653
1.4974328019810934,-1.9634398139914893
1.4980611833499482,-1.9635319189959746
1.4986895647188032,-1.96362325384577
1.499317946087658,-1.9637138185032177
1.4999463274565128,-1.9638036129309595
1.5005747088253676,-1.9638926370919296
1.5012030901942226,-1.9639808909493603
1.5018314715630774,-1.9640683744667802
1.5024598529319322,-1.9641550876080118
1.503088234300787,-1.9642410303371771
1.503716615669642,-1.9643262026186912
1.5043449970384968,-1.964410604417266
1.5049733784073516,-1.9644942356979118
1.5056017597762064,-1.964577096425932
1.5062301411450614,-1.9646591865669267
1.5068585225139162,-1.9647405060867937
1.507486903882771,-1.9648210549517267
1.5081152852516257,-1.9649008331282143
1.5087436666204808,-1.964979840583043
1.5093720479893356,-1.965058077283294
1.5100004293581903,-1.965135543196346
1.5106288107270451,-1.9652122382898742
1.5112571920959001,-1.9652881625318475
1.511885573464755,-1.9653633158905353
1.5125139548336097,-1.9654376983344999
1.5131423362024645,-1.965511309832601
1.5137707175713195,-1.965584150353994
1.5143990989401743,-1.965656219868133
1.5150274803090291,-1.965727518344767
1.515655861677884,-1.9657980457539406
1.516284243046739,-1.9658678020659957
1.5169126244155937,-1.96593678725157
1.5175410057844485,-1.9660050012815995
1.5181693871533033,-1.9660724441273143
1.5187977685221583,-1.9661391157602421
1.519426149891013,-1.9662050161522069
1.520054531259868,-1.9662701452753295
1.5206829126287227,-1.9663345031020274
1.5213112939975777,-1.9663980896050133
1.5219396753664325,-1.966460904757298
1.5225680567352873,-1.9665229485321878
1.523196438104142,-1.966584220903287
1.523824819472997,-1.9666447218444936
1.5244532008418519,-1.9667044513300054
1.5250815822107067,-1.9667634093343154
1.5257099635795615,-1.9668215958322126
1.5263383449484165,-1.9668790107987835
1.5269667263172713,-1.966935654209412
1.527595107686126,-1.9669915260397763
1.5282234890549808,-1.967046626265854
1.5288518704238359,-1.967100954863917
1.5294802517926906,-1.9671545118105362
1.5301086331615454,-1.9672072970825765
1.5307370145304002,-1.9672593106572016
1.5313653958992552,-1.9673105525118717
1.53199377726811,-1.9673610226243432
1.5326221586369648,-1.9674107209726686
1.5332505400058196,-1.9674596475351982
1.5338789213746746,-1.9675078022905794
1.5345073027435294,-1.9675551852177546
1.5351356841123842,-1.9676017962959658
1.535764065481239,-1.9676476355047479
1.5363924468500938,-1.9676927028239364
1.5370208282189486,-1.967736998233663
1.5376492095878034,-1.9677805217143534
1.5382775909566584,-1.9678232732467336
1.5389059723255132,-1.9678652528118241
1.539534353694368,-1.967906460390943
1.5401627350632228,-1.967946895965706
1.5407911164320778,-1.9679865595180253
1.5414194978009326,-1.968025451030108
1.5420478791697874,-1.9680635704844616
1.5426762605386422,-1.9681009178638886
1.5433046419074972,-1.9681374931514881
1.543933023276352,-1.9681732963306577
1.5445614046452067,-1.9682083273850897
1.5451897860140615,-1.9682425862987745
1.5458181673829166,-1.9682760730560003
1.5464465487517713,-1.9683087876413512
1.5470749301206261,-1.9683407300397089
1.547703311489481,-1.9683719002362512
1.548331692858336,-1.9684022982164533
1.5489600742271907,-1.9684319239660883
1.5495884555960455,-1.968460777471226
1.5502168369649003,-1.9684888587182319
1.5508452183337553,-1.9685161676937695
1.5514735997026101,-1.9685427043847998
1.552101981071465,-1.9685684687785798
1.5527303624403197,-1.968593460862665
1.5533587438091747,-1.9686176806249056
1.5539871251780295,-1.968641128053452
1.5546155065468843,-1.968663803136748
1.555243887915739,-1.9686857058635392
1.555872269284594,-1.9687068362228637
1.556500650653449,-1.9687271942040596
1.5571290320223037,-1.96874677979676
1.5577574133911585,-1.9687655929908976
1.5583857947600135,-1.9687836337766993
1.5590141761288683,-1.9688009021446926
1.559642557497723,-1.9688173980856984
1.5602709388665779,-1.9688331215908381
1.5608993202354329,-1.9688480726515276
1.5615277016042877,-1.9688622512594818
1.5621560829731425,-1.9688756574067114
1.5627844643419972,-1.9688882910855257
1.5634128457108523,-1.9689001522885294
1.564041227079707,-1.968911241008626
1.5646696084485618,-1.9689215572390153
1.5652979898174166,-1.9689311009731956
1.5659263711862716,-1.9689398722049607
1.5665547525551264,-1.9689478709284018
1.5671831339239812,-1.968955097137909
1.567811515292836,-1.9689615508281675
1.568439896661691,-1.9689672319941607
1.5690682780305458,-1.968972140631169
1.5696966593994006,-1.9689762767347716
1.5703250407682554,-1.9689796403008424
1.5709534221371102,-1.9689822313255547
1.5715818035059652,-1.9689840498053766
1.5722101848748198,-1.9689850957370763
1.5728385662436748,-1.9689853691177166
1.5734669476125296,-1.9689848699446597
1.5740953289813846,-1.968983598215564
1.5747237103502392,-1.9689815539283846
1.5753520917190942,-1.9689787370813758
1.575980473087949,-1.9689751476730886
1.576608854456804,-1.9689707857023688
1.5772372358256586,-1.9689656511683626
1.5778656171945136,-1.9689597440705116
1.5784939985633684,-1.9689530644085569
1.5791223799322234,-1.9689456121825346
1.579750761301078,-1.968937387392779
1.580379142669933,-1.9689283900399215
1.5810075240387877,-1.9689186201248916
1.5816359054076428,-1.9689080776489136
1.5822642867764973,-1.9688967626135125
1.5828926681453523,-1.9688846750205098
1.5835210495142071,-1.9688718148720223
1.5841494308830621,-1.9688581821704658
1.5847778122519167,-1.9688437769185527
1.5854061936207717,-1.9688285991192953
1.5860345749896265,-1.9688126487759983
1.5866629563584815,-1.968795925892268
1.587291337727336,-1.9687784304720064
1.5879197190961911,-1.9687601625194124
1.588548100465046,-1.9687411220389825
1.589176481833901,-1.9687213090355127
1.5898048632027555,-1.9687007235140923
1.5904332445716105,-1.9686793654801116
1.5910616259404653,-1.968657234939256
1.5916900073093203,-1.9686343318975097
1.5923183886781749,-1.9686106563611536
1.59294677004703,-1.9685862083367662
1.5935751514158847,-1.968560987831222
1.5942035327847397,-1.9685349948516957
1.5948319141535943,-1.9685082294056557
1.5954602955224493,-1.9684806915008706
1.596088676891304,-1.9684523811454053
1.596717058260159,-1.9684232983476233
1.5973454396290137,-1.9683934431161836
1.5979738209978687,-1.9683628154600437
1.5986022023667235,-1.968331415388458
1.5992305837355785,-1.9682992429109776
1.599858965104433,-1.9682662980374528
1.600487346473288,-1.9682325807780297
1.6011157278421428,-1.9681980911431531
1.6017441092109979,-1.9681628291435627
1.6023724905798524,-1.9681267947902987
1.6030008719487074,-1.9680899880946967
1.6036292533175622,-1.9680524090683906
1.6042576346864172,-1.9680140577233112
1.6048860160552718,-1.9679749340716848
1.6055143974241268,-1.96793503812604
1.6061427787929816,-1.9678943698991966
1.6067711601618362,-1.9678529294042777
1.6073995415306912,-1.9678107166546996
1.608027922899546,-1.9677677316641764
1.608656304268401,-1.9677239744467219
1.6092846856372556,-1.9676794450166448
1.6099130670061106,-1.9676341433885527
1.6105414483749654,-1.96758806957735
1.6111698297438204,-1.9675412235982377
1.611798211112675,-1.967493605466716
1.61242659248153,-1.967445215198581
1.6130549738503848,-1.9673960528099255
1.6136833552192398,-1.9673461183171415
1.6143117365880943,-1.9672954117369177
1.6149401179569494,-1.9672439330862395
1.6155684993258042,-1.9671916823823905
1.6161968806946592,-1.9671386596429496
1.6168252620635137,-1.967084864885797
1.6174536434323687,-1.967030298129106
1.6180820248012235,-1.966974959391349
1.6187104061700786,-1.966918848691297
1.6193387875389331,-1.9668619660480162
1.6199671689077881,-1.9668043114808715
1.620595550276643,-1.9667458850095245
1.621223931645498,-1.9666866866539343
1.6218523130143525,-1.9666267164343567
1.6224806943832075,-1.9665659743713462
1.6231090757520623,-1.966504460485754
1.6237374571209173,-1.9664421747987264
1.624365838489772,-1.9663791173317102
1.624994219858627,-1.9663152881064485
1.6256226012274817,-1.966250687144981
1.6262509825963367,-1.966185314469645
1.6268793639651913,-1.9661191701030751
1.6275077453340463,-1.9660522540682033
1.628136126702901,-1.9659845663882587
1.628764508071756,-1.9659161070867683
1.6293928894406107,-1.9658468761875554
1.6300212708094657,-1.96577687371474
1.6306496521783205,-1.965706099692742
1.6312780335471755,-1.9656345541462756
1.63190641491603,-1.9655622371003545
1.632534796284885,-1.9654891485802881
1.6331631776537399,-1.9654152886116836
1.6337915590225949,-1.9653406572204453
1.6344199403914494,-1.9652652544327747
1.6350483217603045,-1.9651890802751706
1.6356767031291592,-1.9651121347744291
1.6363050844980143,-1.9650344179576429
1.6369334658668688,-1.9649559298522028
1.6375618472357238,-1.964876670485796
1.6381902286045786,-1.9647966398864087
1.6388186099734336,-1.964715838082321
1.6394469913422882,-1.9646342651021125
1.6400753727111432,-1.964551920974659
1.640703754079998,-1.9644688057291348
1.641332135448853,-1.9643849193950091
1.6419605168177076,-1.964300262002052
1.6425888981865626,-1.9642148335803258
1.6432172795554174,-1.9641286341601938
1.6438456609242724,-1.9640416637723142
1.644474042293127,-1.9639539224476437
1.645102423661982,-1.9638654102174364
1.6457308050308368,-1.9637761271132408
1.6463591863996918,-1.963686073166905
1.6469875677685464,-1.9635952484105752
1.6476159491374014,-1.9635036528766905
1.6482443305062562,-1.963411286597991
1.6488727118751112,-1.9633181496075123
1.6495010932439658,-1.9632242419385866
1.6501294746128208,-1.9631295636248443
1.6507578559816756,-1.963034114700212
1.6513862373505306,-1.962937895198914
1.6520146187193852,-1.9628409051554712
1.6526430000882402,-1.9627431446047006
1.653271381457095,-1.9626446135817184
1.6538997628259495,-1.9625453121219356
1.6545281441948045,-1.9624452402610604
1.655156525563659,-1.9623443980350999
1.6557849069325141,-1.962242785480357
1.656413288301369,-1.9621404026334304
1.657041669670224,-1.962037249531218
1.6576700510390785,-1.961933326210913
1.6582984324079335,-1.961828632710006
1.6589268137767883,-1.961723169066284
1.6595551951456433,-1.9616169353178323
1.6601835765144979,-1.961509931503031
1.660811957883353,-1.9614021576605587
1.6614403392522077,-1.961293613829391
1.6620687206210627,-1.9611843000487992
1.6626971019899173,-1.9610742163583528
1.6633254833587723,-1.960963362797918
1.663953864727627,-1.960851739407655
1.664582246096482,-1.9607393462280245
1.6652106274653367,-1.9606261832997829
1.6658390088341917,-1.9605122506639827
1.6664673902030465,-1.960397548361973
1.6670957715719015,-1.9602820764354014
1.667724152940756,-1.9601658349262114
1.668352534309611,-1.9600488238766411
1.6689809156784658,-1.9599310433292287
1.6696092970473209,-1.9598124933268075
1.6702376784161754,-1.9596931739125083
1.6708660597850304,-1.9595730851297561
1.6714944411538852,-1.9594522270222758
1.6721228225227402,-1.9593305996340882
1.6727512038915948,-1.9592082030095084
1.6733795852604498,-1.959085037193152
1.6740079666293046,-1.9589611022299287
1.6746363479981596,-1.9588363981650458
1.6752647293670142,-1.9587109250440062
1.6758931107358692,-1.9585846829126101
1.676521492104724,-1.9584576718169555
1.677149873473579,-1.9583298918034344
1.6777782548424336,-1.958201342918738
1.6784066362112886,-1.9580720252098518
1.6790350175801434,-1.9579419387240595
1.6796633989489984,-1.9578110835089404
1.680291780317853,-1.9576794596123703
1.680920161686708,-1.9575470670825232
1.6815485430555628,-1.9574139059678661
1.6821769244244178,-1.957279976317167
1.6828053057932724,-1.957145278179487
1.6834336871621274,-1.9570098116041843
1.6840620685309822,-1.9568735766409149
1.6846904498998372,-1.9567365733396285
1.6853188312686918,-1.9565988017505744
1.6859472126375468,-1.9564602619242968
1.6865755940064016,-1.9563209539116362
1.6872039753752566,-1.9561808777637293
1.6878323567441111,-1.9560400335320105
1.6884607381129662,-1.9558984212682082
1.689089119481821,-1.9557560410243495
1.689717500850676,-1.9556128928527563
1.6903458822195305,-1.955468976806047
1.6909742635883855,-1.9553242929371366
1.6916026449572403,-1.9551788412992377
1.6922310263260953,-1.9550326219458563
1.69285940769495,-1.9548856349307961
1.693487789063805,-1.9547378803081579
1.6941161704326597,-1.9545893581323375
1.6947445518015147,-1.9544400684580265
1.6953729331703693,-1.9542900113402148
1.6960013145392243,-1.9541391868341864
1.696629695908079,-1.9539875949955228
1.6972580772769341,-1.9538352358801
1.6978864586457887,-1.953682109544092
1.6985148400146437,-1.9535282160439673
1.6991432213834985,-1.9533735554364917
1.6997716027523535,-1.9532181277787253
1.700399984121208,-1.953061933128027
1.7010283654900629,-1.9529049715420492
1.7016567468589179,-1.9527472430787411
1.7022851282277724,-1.9525887477963488
1.7029135095966275,-1.9524294857534144
1.7035418909654823,-1.952269457008774
1.7041702723343373,-1.952108661621561
1.7047986537031918,-1.9519470996512052
1.7054270350720468,-1.9517847711574314
1.7060554164409016,-1.9516216762002605
1.7066837978097567,-1.9514578148400097
1.7073121791786112,-1.9512931871372927
1.7079405605474662,-1.9511277931530155
1.708568941916321,-1.9509616329483854
1.709197323285176,-1.950794706584901
1.7098257046540306,-1.950627014124359
1.7104540860228856,-1.95045855562885
1.7110824673917404,-1.9502893311607623
1.7117108487605954,-1.9501193407827797
1.71233923012945,-1.9499485845578806
1.712967611498305,-1.9497770625493398
1.7135959928671598,-1.9496047748207281
1.7142243742360148,-1.9494317214359105
1.7148527556048694,-1.949257902459049
1.7154811369737244,-1.9490833179546012
1.7161095183425792,-1.9489079679873194
1.7167378997114342,-1.9487318526222523
1.7173662810802888,-1.9485549719247437
1.7179946624491438,-1.9483773259604336
1.7186230438179986,-1.9481989147952559
1.7192514251868536,-1.948019738495443
1.7198798065557082,-1.9478397971275208
1.7205081879245632,-1.9476590907583093
1.721136569293418,-1.9474776194549266
1.721764950662273,-1.9472953832847848
1.7223933320311275,-1.9471123823155907
1.7230217133999826,-1.9469286166153488
1.7236500947688373,-1.9467440862523568
1.7242784761376924,-1.946558791295208
1.724906857506547,-1.9463727318127928
1.725535238875402,-1.9461859078742954
1.7261636202442567,-1.9459983195491948
1.7267920016131117,-1.945809966907266
1.7274203829819663,-1.9456208500185799
1.7280487643508213,-1.9454309689535019
1.7286771457196761,-1.9452403237826925
1.7293055270885311,-1.9450489145771068
1.7299339084573857,-1.944856741407997
1.7305622898262407,-1.9446638043469082
1.7311906711950955,-1.9444701034656817
1.7318190525639505,-1.9442756388364542
1.732447433932805,-1.9440804105316563
1.73307581530166,-1.943884418624015
1.733704196670515,-1.9436876631865518
1.73433257803937,-1.9434901442925823
1.7349609594082245,-1.943291862015719
1.7355893407770795,-1.9430928164298673
1.7362177221459343,-1.9428930076092281
1.7368461035147893,-1.9426924356282982
1.7374744848836439,-1.9424911005618686
1.7381028662524989,-1.9422890024850255
1.7387312476213537,-1.942086141473149
1.7393596289902087,-1.9418825176019143
1.7399880103590633,-1.941678130947292
1.7406163917279183,-1.9414729815855474
1.741244773096773,-1.9412670695932401
1.741873154465628,-1.9410603950472245
1.7425015358344826,-1.9408529580246499
1.7431299172033377,-1.9406447586029603
1.7437582985721924,-1.9404357968598938
1.7443866799410475,-1.9402260728734844
1.745015061309902,-1.94001558672206
1.745643442678757,-1.9398043384842423
1.7462718240476118,-1.9395923282389484
1.7469002054164668,-1.9393795560653895
1.7475285867853214,-1.9391660220430718
1.7481569681541762,-1.9389517262517957
1.7487853495230312,-1.9387366687716563
1.7494137308918858,-1.938520849683043
1.7500421122607408,-1.938304269066638
1.7506704936295956,-1.9380869270034213
1.7512988749984506,-1.9378688235746648
1.7519272563673052,-1.9376499588619343
1.7525556377361602,-1.937430332947092
1.753184019105015,-1.937209945912293
1.75381240047387,-1.936988797839986
1.7544407818427246,-1.9367668888129164
1.7550691632115796,-1.9365442189141204
1.7556975445804344,-1.9363207882269315
1.7563259259492894,-1.9360965968349761
1.756954307318144,-1.9358716448221738
1.757582688686999,-1.9356459322727395
1.7582110700558538,-1.9354194592711824
1.7588394514247088,-1.935192225902305
1.7594678327935633,-1.9349642322512035
1.7600962141624183,-1.9347354784032695
1.7607245955312731,-1.934505964444188
1.7613529769001282,-1.9342756904599359
1.7619813582689827,-1.9340446565367868
1.7626097396378377,-1.9338128627613071
1.7632381210066925,-1.9335803092203565
1.7638665023755475,-1.93334699600109
1.764494883744402,-1.933112923190954
1.7651232651132571,-1.9328780908776921
1.765751646482112,-1.9326424991493376
1.766380027850967,-1.9324061480942203
1.7670084092198215,-1.9321690378009642
1.7676367905886765,-1.9319311683584852
1.7682651719575313,-1.9316925398559923
1.7688935533263863,-1.9314531523829899
1.7695219346952409,-1.9312130060292765
1.770150316064096,-1.9309721008849412
1.7707786974329507,-1.930730437040369
1.7714070788018057,-1.930488014586238
1.7720354601706603,-1.9302448336135192
1.7726638415395153,-1.930000894213478
1.77329222290837,-1.9297561964776722
1.773920604277225,-1.9295107404979537
1.7745489856460797,-1.9292645263664663
1.7751773670149347,-1.929017554175649
1.7758057483837895,-1.928769824018233
1.7764341297526445,-1.9285213359872433
1.777062511121499,-1.9282720901759987
1.777690892490354,-1.9280220866781088
1.7783192738592088,-1.9277713255874798
1.7789476552280639,-1.9275198069983084
1.7795760365969184,-1.9272675310050844
1.7802044179657734,-1.9270144977025931
1.7808327993346282,-1.9267607071859107
1.7814611807034832,-1.926506159550407
1.7820895620723378,-1.926250854891744
1.7827179434411928,-1.9259947933058796
1.7833463248100476,-1.9257379748890602
1.7839747061789026,-1.9254803997378291
1.7846030875477572,-1.92522206794902
1.7852314689166122,-1.92496297961976
1.785859850285467,-1.9247031348474697
1.786488231654322,-1.9244425337298618
1.7871166130231766,-1.9241811763649428
1.7877449943920316,-1.9239190628510099
1.7883733757608864,-1.923656193286655
1.7890017571297414,-1.923392567770762
1.789630138498596,-1.9231281864025063
1.790258519867451,-1.9228630492813574
1.7908869012363058,-1.9225971565070767
1.7915152826051608,-1.9223305081797193
1.7921436639740154,-1.9220631043996301
1.7927720453428704,-1.9217949452674492
1.7934004267117252,-1.921526030884108
1.7940288080805802,-1.921256361350829
1.7946571894494348,-1.9209859367691298
1.7952855708182895,-1.9207147572408185
1.7959139521871446,-1.9204428228679957
1.7965423335559991,-1.9201701337530555
1.7971707149248541,-1.9198966899986822
1.797799096293709,-1.919622491707854
1.798427477662564,-1.91934753898384
1.7990558590314185,-1.9190718319302025
1.7996842404002735,-1.918795370650795
1.8003126217691283,-1.9185181552497639
1.8009410031379833,-1.9182401858315468
1.801569384506838,-1.9179614625008747
1.802197765875693,-1.9176819853627682
1.8028261472445477,-1.9174017545225426
1.8034545286134027,-1.9171207700858026
1.8040829099822573,-1.916839032158447
1.8047112913511123,-1.916556540846664
1.805339672719967,-1.9162732962569373
1.805968054088822,-1.9159892984960376
1.8065964354576767,-1.9157045476710313
1.8072248168265317,-1.9154190438892753
1.8078531981953865,-1.9151327872584165
1.8084815795642415,-1.9148457778863954
1.809109960933096,-1.9145580158814435
1.809738342301951,-1.914269501352084
1.8103667236708059,-1.9139802344071317
1.8109951050396609,-1.9136902151556912
1.8116234864085154,-1.9133994437071615
1.8122518677773705,-1.9131079201712304
1.812880249146225,-1.9128156446578792
1.8135086305150803,-1.9125226172773786
1.8141370118839348,-1.9122288381402925
1.8147653932527898,-1.9119343073574744
1.8153937746216444,-1.9116390250400699
1.8160221559904997,-1.9113429912995157
1.8166505373593542,-1.9110462062475393
1.8172789187282092,-1.9107486699961613
1.8179073000970638,-1.9104503826576895
1.818535681465919,-1.9101513443447256
1.8191640628347736,-1.9098515551701618
1.8197924442036286,-1.9095510152471824
1.8204208255724832,-1.9092497246892604
1.8210492069413384,-1.9089476836101609
1.821677588310193,-1.908644892123939
1.822305969679048,-1.9083413503449422
1.8229343510479026,-1.9080370583878086
1.8235627324167578,-1.9077320163674656
1.8241911137856124,-1.9074262243991327
1.8248194951544674,-1.907119682598319
1.825447876523322,-1.9068123910808257
1.8260762578921772,-1.9065043499627425
1.8267046392610318,-1.906195559360452
1.8273330206298868,-1.905886019390626
1.8279614019987414,-1.905575730170226
1.8285897833675964,-1.9052646918165064
1.8292181647364512,-1.90495290444701
1.8298465461053062,-1.9046403681795716
1.8304749274741607,-1.9043270831323138
1.8311033088430158,-1.9040130494236522
1.8317316902118705,-1.9036982671722917
1.8323600715807256,-1.9033827364972258
1.8329884529495801,-1.9030664575177416
1.8336168343184351,-1.9027494303534125
1.83424521568729,-1.902431655124105
1.834873597056145,-1.902113131949974
1.8355019784249995,-1.901793860951467
1.8361303597938545,-1.901473842249318
1.8367587411627093,-1.9011530759645525
1.8373871225315643,-1.9008315622184866
1.838015503900419,-1.9005093011327243
1.838643885269274,-1.900186292829163
1.8392722666381287,-1.899862537429986
1.8399006480069837,-1.8995380350576678
1.8405290293758383,-1.899212785834973
1.8411574107446933,-1.898886789884956
1.841785792113548,-1.8985600473309607
1.842414173482403,-1.8982325582966202
1.8430425548512577,-1.8979043229058574
1.8436709362201125,-1.897575341282885
1.8442993175889675,-1.8972456135522044
1.844927698957822,-1.896915139838608
1.845556080326677,-1.896583920267176
1.8461844616955319,-1.8962519549632775
1.8468128430643869,-1.8959192440525727
1.8474412244332414,-1.895585787661011
1.8480696058020964,-1.8952515859148296
1.8486979871709512,-1.8949166389405547
1.8493263685398063,-1.8945809468650048
1.8499547499086608,-1.8942445098152834
1.8505831312775158,-1.8939073279187848
1.8512115126463706,-1.8935694013031936
1.8518398940152256,-1.8932307300964812
1.8524682753840802,-1.892891314426909
1.8530966567529352,-1.8925511544230282
1.85372503812179,-1.892210250213677
1.854353419490645,-1.8918686019279833
1.8549818008594996,-1.8915262096953647
1.8556101822283546,-1.8911830736455253
1.8562385635972094,-1.8908391939084601
1.8568669449660644,-1.8904945706144516
1.857495326334919,-1.8901492038940717
1.858123707703774,-1.8898030938781807
1.8587520890726288,-1.8894562406979247
1.8593804704414838,-1.889108644484743
1.8600088518103384,-1.8887603053703588
1.8606372331791934,-1.8884112234867874
1.8612656145480482,-1.888061398966331
1.8618939959169032,-1.8877108319415776
1.8625223772857578,-1.8873595225454085
1.8631507586546128,-1.887007470910989
1.8637791400234676,-1.886654677171774
1.8644075213923226,-1.8863011414615067
1.8650359027611771,-1.885946863914219
1.8656642841300322,-1.885591844664229
1.866292665498887,-1.8852360838461448
1.866921046867742,-1.8848795815948605
1.8675494282365965,-1.8845223380455605
1.8681778096054515,-1.8841643533337131
1.8688061909743063,-1.8838056275950799
1.8694345723431613,-1.8834461609657052
1.870062953712016,-1.8830859535819238
1.870691335080871,-1.8827250055803586
1.8713197164497257,-1.8823633170979175
1.8719480978185807,-1.882000888271798
1.8725764791874353,-1.8816377192394842
1.8732048605562903,-1.8812738101387494
1.873833241925145,-1.8809091611076523
1.8744616232940001,-1.8805437722845393
1.8750900046628547,-1.8801776438080455
1.8757183860317097,-1.8798107758170914
1.8763467674005645,-1.8794431684508879
1.8769751487694195,-1.8790748218489286
1.877603530138274,-1.8787057361509985
1.878231911507129,-1.878335911497167
1.8788602928759839,-1.8779653480277916
1.879488674244839,-1.8775940458835176
1.8801170556136935,-1.877222005205275
1.8807454369825485,-1.876849226134283
1.8813738183514033,-1.8764757088120478
1.8820021997202583,-1.8761014533803595
1.8826305810891129,-1.8757264599812984
1.8832589624579679,-1.8753507287572293
1.8838873438268227,-1.8749742598508048
1.8845157251956777,-1.8745970534049636
1.8851441065645322,-1.874219109562932
1.8857724879333873,-1.8738404284682215
1.886400869302242,-1.873461010264632
1.887029250671097,-1.8730808550962472
1.8876576320399516,-1.8726999631074384
1.8882860134088066,-1.8723183344428653
1.8889143947776614,-1.8719359692474709
1.8895427761465164,-1.8715528676664859
1.890171157515371,-1.871169029845427
1.8907995388842258,-1.8707844559300977
1.8914279202530808,-1.870399146066587
1.8920563016219354,-1.8700131004012688
1.8926846829907904,-1.8696263190808065
1.8933130643596452,-1.8692388022521451
1.8939414457285002,-1.8688505500625192
1.8945698270973548,-1.868461562659447
1.8951982084662098,-1.8680718401907321
1.8958265898350646,-1.8676813828044672
1.8964549712039196,-1.867290190649027
1.8970833525727742,-1.8668982638730744
1.8977117339416292,-1.8665056026255562
1.898340115310484,-1.8661122070557064
1.898968496679339,-1.8657180773130437
1.8995968780481935,-1.8653232135473719
1.9002252594170486,-1.8649276159087809
1.9008536407859034,-1.8645312845476467
1.9014820221547584,-1.8641342196146278
1.902110403523613,-1.8637364212606713
1.902738784892468,-1.8633378896370074
1.9033671662613227,-1.8629386248951525
1.9039955476301778,-1.8625386271869084
1.9046239289990323,-1.8621378966643605
1.9052523103678873,-1.86173643347988
1.9058806917367421,-1.8613342377861242
1.9065090731055971,-1.8609313097360338
1.9071374544744517,-1.8605276494828349
1.9077658358433067,-1.8601232571800383
1.9083942172121615,-1.8597181329814398
1.9090225985810165,-1.8593122770411192
1.909650979949871,-1.858905689513443
1.910279361318726,-1.8584983705530598
1.910907742687581,-1.8580903203149044
1.911536124056436,-1.857681538954196
1.9121645054252905,-1.857272026626437
1.9127928867941455,-1.8568617834874162
1.9134212681630003,-1.8564508096932044
1.9140496495318553,-1.8560391054001586
1.9146780309007099,-1.8556266707649196
1.9153064122695649,-1.8552135059444115
1.9159347936384197,-1.8547996110958445
1.9165631750072747,-1.8543849863767115
1.9171915563761293,-1.8539696319447885
1.9178199377449843,-1.853553547958138
1.918448319113839,-1.8531367345751042
1.919076700482694,-1.8527191919543164
1.9197050818515486,-1.8523009202546876
1.9203334632204037,-1.8518819196354133
1.9209618445892584,-1.8514621902559742
1.9215902259581135,-1.8510417322761357
1.922218607326968,-1.8506205458559442
1.922846988695823,-1.8501986311557306
1.9234753700646778,-1.849775988336111
1.9241037514335328,-1.8493526175579817
1.9247321328023874,-1.848928518982525
1.9253605141712424,-1.8485036927712066
1.9259888955400972,-1.8480781390857735
1.9266172769089522,-1.8476518580882586
1.9272456582778068,-1.847224849940974
1.9278740396466618,-1.8467971148065205
1.9285024210155166,-1.8463686528477772
1.9291308023843716,-1.8459394642279081
1.9297591837532262,-1.8455095491103595
1.9303875651220812,-1.8450789076588625
1.931015946490936,-1.844647540037428
1.931644327859791,-1.8442154464103522
1.9322727092286456,-1.8437826269422133
1.9329010905975006,-1.8433490817978713
1.9335294719663554,-1.8429148111424711
1.9341578533352104,-1.8424798151414379
1.934786234704065,-1.8420440939604812
1.93541461607292,-1.8416076477655903
1.9360429974417748,-1.84117047672304
1.9366713788106298,-1.8407325809993855
1.9372997601794844,-1.8402939607614657
1.9379281415483391,-1.8398546161764
1.9385565229171942,-1.839414547411591
1.9391849042860487,-1.8389737546347236
1.9398132856549037,-1.8385322380137643
1.9404416670237585,-1.8380899977169627
1.9410700483926135,-1.8376470339128483
1.9416984297614681,-1.837203346770234
1.9423268111303231,-1.8367589364582155
1.942955192499178,-1.8363138031461674
1.943583573868033,-1.8358679470037487
1.9442119552368875,-1.835421368200898
1.9448403366057425,-1.8349740669078376
1.9454687179745973,-1.83452604329507
1.9460970993434523,-1.8340772975333803
1.9467254807123069,-1.833627829793833
1.947353862081162,-1.833177640247775
1.9479822434500167,-1.8327267290668372
1.9486106248188717,-1.832275096422927
1.9492390061877263,-1.8318227424882363
1.9498673875565813,-1.8313696674352369
1.950495768925436,-1.8309158714366827
1.951124150294291,-1.830461354665607
1.9517525316631457,-1.8300061172953253
1.9523809130320007,-1.8295501594994348
1.9530092944008555,-1.8290934814518114
1.9536376757697105,-1.8286360833266129
1.954266057138565,-1.8281779652982788
1.95489443850742,-1.8277191275415283
1.9555228198762749,-1.8272595702313605
1.9561512012451299,-1.826799293543056
1.9567795826139844,-1.8263382976521758
1.9574079639828394,-1.8258765827345613
1.9580363453516942,-1.8254141489663347
1.9586647267205493,-1.8249509965238981
1.9592931080894038,-1.8244871255839346
1.9599214894582588,-1.8240225363234055
1.9605498708271136,-1.8235572289195545
1.9611782521959686,-1.8230912035499027
1.9618066335648232,-1.8226244603922548
1.9624350149336782,-1.8221569996246927
1.963063396302533,-1.8216888214255795
1.963691777671388,-1.8212199259735575
1.9643201590402426,-1.8207503134475498
1.9649485404090976,-1.8202799840267578
1.9655769217779524,-1.8198089378906634
1.9662053031468074,-1.8193371752190288
1.966833684515662,-1.8188646961918933
1.967462065884517,-1.8183915009895797
1.9680904472533718,-1.817917589792686
1.9687188286222268,-1.8174429627820912
1.9693472099910814,-1.816967620138954
1.9699755913599364,-1.816491562044713
1.9706039727287912,-1.816014788681085
1.9712323540976462,-1.8155373002300639
1.9718607354665008,-1.8150590968739269
1.9724891168353558,-1.814580178795228
1.9731174982042106,-1.8141005461767994
1.9737458795730656,-1.8136201992017524
1.9743742609419201,-1.8131391380534794
1.9750026423107752,-1.8126573629156482
1.97563102367963,-1.8121748739722074
1.976259405048485,-1.8116916714073834
1.9768877864173395,-1.8112077554056814
1.9775161677861945,-1.8107231261518852
1.9781445491550493,-1.810237783831057
1.9787729305239043,-1.8097517286285372
1.979401311892759,-1.8092649607299447
1.980029693261614,-1.808777480321176
1.9806580746304687,-1.808289287588407
1.9812864559993237,-1.8078003827180895
1.9819148373681783,-1.8073107658969572
1.9825432187370333,-1.8068204373120174
1.983171600105888,-1.8063293971505578
1.9837999814747431,-1.805837645600144
1.9844283628435977,-1.8053451828486191
1.9850567442124523,-1.8048520090841027
1.9856851255813073,-1.8043581244949949
1.986313506950162,-1.8038635292699696
1.986941888319017,-1.8033682235979807
1.9875702696878716,-1.8028722076682593
1.9881986510567267,-1.802375481670314
1.9888270324255815,-1.8018780457939303
1.9894554137944365,-1.8013799002291702
1.990083795163291,-1.8008810451663746
1.990712176532146,-1.8003814807961602
1.9913405579010008,-1.7998812073094217
1.9919689392698559,-1.7993802248973307
1.9925973206387104,-1.7988785337513356
1.9932257020075654,-1.7983761340631605
1.9938540833764202,-1.7978730260248086
1.9944824647452752,-1.7973692098285583
1.9951108461141298,-1.7968646856669641
1.9957392274829848,-1.796359453732859
1.9963676088518396,-1.795853514219352
1.9969959902206946,-1.7953468673198265
1.9976243715895492,-1.7948395132279449
1.9982527529584042,-1.7943314521376457
1.998881134327259,-1.7938226842431422
1.999509515696114,-1.7933132097389257
2.0001378970649686,-1.7928030288197616
2.0007662784338236,-1.7922921416806932
2.001394659802678,-1.7917805485170393
2.002023041171533,-1.7912682495243943
2.002651422540388,-1.7907552448986288
2.003279803909243,-1.7902415348358889
2.0039081852780978,-1.7897271195325966
2.004536566646953,-1.7892119991854496
2.0051649480158074,-1.7886961739914211
2.0057933293846624,-1.788179644147761
2.006421710753517,-1.7876624098519927
2.007050092122372,-1.7871444713019164
2.007678473491227,-1.7866258286956074
2.008306854860082,-1.7861064822314168
2.0089352362289365,-1.7855864321079697
2.0095636175977916,-1.7850656785241659
2.010191998966646,-1.7845442216791834
2.010820380335501,-1.7840220617724716
2.0114487617043557,-1.7834991990037572
2.0120771430732107,-1.7829756335730398
2.0127055244420657,-1.782451365680596
2.0133339058109208,-1.7819263955269757
2.0139622871797753,-1.7814007233130045
2.0145906685486303,-1.7808743492397798
2.015219049917485,-1.780347273508678
2.01584743128634,-1.779819496321347
2.0164758126551945,-1.779291017879709
2.0171041940240495,-1.7787618383859625
2.0177325753929045,-1.7782319580425778
2.0183609567617595,-1.7777013770523014
2.018989338130614,-1.7771700956181513
2.019617719499469,-1.7766381139434237
2.0202461008683237,-1.7761054322316858
2.0208744822371787,-1.775572050686779
2.0215028636060333,-1.775037969512819
2.0221312449748883,-1.7745031889141936
2.0227596263437433,-1.7739677090955677
2.0233880077125983,-1.7734315302618773
2.024016389081453,-1.7728946526183322
2.024644770450308,-1.7723570763704168
2.0252731518191625,-1.7718188017238874
2.0259015331880175,-1.771279828884774
2.026529914556872,-1.7707401580593818
2.027158295925727,-1.7701997894542867
2.027786677294582,-1.7696587232763386
2.028415058663437,-1.76911695973266
2.0290434400322916,-1.7685744990306476
2.0296718214011467,-1.768031341377971
2.0303002027700012,-1.7674874869825707
2.0309285841388562,-1.7669429360526618
2.031556965507711,-1.7663976887967323
2.032185346876566,-1.7658517454235407
2.032813728245421,-1.76530510614212
2.0334421096142754,-1.7647577711617757
2.0340704909831304,-1.7642097406920842
2.034698872351985,-1.763661014942896
2.03532725372084,-1.763111594124332
2.0359556350896946,-1.7625614784467871
2.0365840164585496,-1.7620106681209275
2.0372123978274046,-1.7614591633576917
2.0378407791962596,-1.7609069643682889
2.038469160565114,-1.7603540713642012
2.039097541933969,-1.7598004845571844
2.0397259233028238,-1.7592462041592631
2.0403543046716788,-1.758691230382734
2.0409826860405333,-1.7581355634401667
2.0416110674093884,-1.7575792035444016
2.0422394487782434,-1.7570221509085515
2.0428678301470984,-1.7564644057459986
2.043496211515953,-1.7559059682703984
2.044124592884808,-1.7553468386956756
2.0447529742536625,-1.7547870172360294
2.0453813556225175,-1.7542265041059264
2.046009736991372,-1.753665299520106
2.046638118360227,-1.753103403693579
2.047266499729082,-1.7525408168416263
2.047894881097937,-1.7519775391797996
2.0485232624667917,-1.7514135709239218
2.0491516438356467,-1.7508489122900863
2.0497800252045013,-1.7502835634946556
2.0504084065733563,-1.7497175247542651
2.051036787942211,-1.7491507962858193
2.051665169311066,-1.7485833783064932
2.052293550679921,-1.7480152710337322
2.052921932048776,-1.7474464746852518
2.0535503134176305,-1.746876989479037
2.0541786947864855,-1.7463068156333448
2.05480707615534,-1.7457359533667
2.055435457524195,-1.7451644028978985
2.0560638388930497,-1.7445921644460063
2.0566922202619047,-1.7440192382303574
2.0573206016307597,-1.7434456244705565
2.0579489829996147,-1.7428713233864785
2.0585773643684693,-1.7422963351982672
2.0592057457373243,-1.7417206601263358
2.059834127106179,-1.741144298391367
2.060462508475034,-1.7405672502143132
2.0610908898438884,-1.7399895158163954
2.0617192712127435,-1.739411095419104
2.0623476525815985,-1.7388319892441977
2.0629760339504535,-1.7382521975137055
2.063604415319308,-1.7376717204499244
2.064232796688163,-1.7370905582754206
2.0648611780570176,-1.7365087112130295
2.0654895594258726,-1.7359261794858536
2.066117940794727,-1.735342963317266
2.0667463221635822,-1.7347590629309062
2.0673747035324372,-1.7341744785506847
2.0680030849012923,-1.7335892104007788
2.068631466270147,-1.7330032587056332
2.069259847639002,-1.7324166236899623
2.0698882290078564,-1.7318293055787475
2.0705166103767114,-1.7312413045972403
2.071144991745566,-1.7306526209709578
2.071773373114421,-1.730063254925686
2.072401754483276,-1.729473206687479
2.073030135852131,-1.7288824764826582
2.0736585172209856,-1.7282910645378124
2.0742868985898406,-1.7276989710797994
2.074915279958695,-1.727106196335741
2.07554366132755,-1.726512740533031
2.0761720426964048,-1.7259186038993288
2.0768004240652598,-1.7253237866625593
2.077428805434115,-1.7247282890509164
2.07805718680297,-1.7241321112928605
2.0786855681718244,-1.7235352536171191
2.079313949540679,-1.7229377162526873
2.079942330909534,-1.7223394994288266
2.0805707122783885,-1.7217406033750646
2.0811990936472435,-1.7211410283211963
2.0818274750160985,-1.720540774497284
2.0824558563849536,-1.719939842133655
2.083084237753808,-1.7193382314609036
2.083712619122663,-1.71873594270989
2.0843410004915177,-1.7181329761117434
2.0849693818603727,-1.7175293318978566
2.0855977632292273,-1.7169250102998892
2.0862261445980823,-1.716320011549766
2.0868545259669373,-1.7157143358796791
2.0874829073357923,-1.7151079835220864
2.088111288704647,-1.7145009547097105
2.088739670073502,-1.7138932496755415
2.0893680514423565,-1.7132848686528337
2.0899964328112115,-1.7126758118751066
2.090624814180066,-1.712066079576148
2.091253195548921,-1.7114556719900083
2.091881576917776,-1.710844589351003
2.092509958286631,-1.7102328318937152
2.0931383396554857,-1.7096203998529909
2.0937667210243407,-1.7090072934639424
2.0943951023931953,-1.7083935129619476
2.0950234837620503,-1.7077790585826482
2.095651865130905,-1.707163930561951
2.09628024649976,-1.706548129136028
2.096908627868615,-1.7059316545413146
2.09753700923747,-1.7053145070145128
2.0981653906063245,-1.7046966867925872
2.0987937719751795,-1.704078194112768
2.099422153344034,-1.703459029212549
2.100050534712889,-1.702839192329689
2.1006789160817436,-1.7022186837022115
2.1013072974505986,-1.7015975035684012
2.1019356788194536,-1.700975652166811
2.1025640601883087,-1.7003531297362537
2.1031924415571632,-1.699729936515809
2.1038208229260182,-1.699106072744819
2.104449204294873,-1.6984815386628902
2.105077585663728,-1.69785633450989
2.1057059670325824,-1.6972304605259543
2.1063343484014374,-1.6966039169514788
2.1069627297702924,-1.6959767040271223
2.1075911111391474,-1.6953488219938098
2.108219492508002,-1.6947202710927263
2.108847873876857,-1.694091051565321
2.1094762552457116,-1.6934611636533068
2.1101046366145666,-1.6928306075986592
2.110733017983421,-1.6921993836436162
2.111361399352276,-1.691567492030679
2.111989780721131,-1.6909349330026116
2.112618162089986,-1.6903017068024389
2.1132465434588408,-1.6896678136734502
2.113874924827696,-1.6890332538591974
2.1145033061965504,-1.6883980276034931
2.1151316875654054,-1.6877621351504126
2.11576006893426,-1.6871255767442948
2.116388450303115,-1.6864883526297383
2.11701683167197,-1.6858504630516065
2.117645213040825,-1.6852119082550223
2.1182735944096795,-1.6845726884853711
2.1189019757785346,-1.6839328039883008
2.119530357147389,-1.6832922550097207
2.120158738516244,-1.6826510417958012
2.1207871198850987,-1.6820091645929738
2.1214155012539537,-1.6813666236479325
2.1220438826228087,-1.680723419207632
2.1226722639916638,-1.6800795515192877
2.1233006453605183,-1.6794350208303777
2.1239290267293733,-1.6787898273886388
2.124557408098228,-1.6781439714420707
2.125185789467083,-1.6774974532389333
2.1258141708359375,-1.6768502730277475
2.1264425522047925,-1.6762024310572952
2.1270709335736475,-1.6755539275766171
2.127699314942502,-1.6749047628350167
2.128327696311357,-1.6742549370820565
2.1289560776802117,-1.6736044505675602
2.1295844590490667,-1.6729533035416098
2.1302128404179212,-1.6723014962545517
2.1308412217867763,-1.6716490289569876
2.1314696031556313,-1.6709959018997826
2.1320979845244863,-1.6703421153340594
2.132726365893341,-1.6696876695112017
2.133354747262196,-1.6690325646828532
2.1339831286310504,-1.6683768011009164
2.1346115099999055,-1.667720379017554
2.13523989136876,-1.6670632986851874
2.135868272737615,-1.6664055603564984
2.13649665410647,-1.665747164284427
2.137125035475325,-1.665088110722174
2.1377534168441796,-1.6644283999231968
2.1383817982130346,-1.6637680321412143
2.139010179581889,-1.6631070076302037
2.1396385609507442,-1.6624453266443993
2.140266942319599,-1.6617829894382965
2.140895323688454,-1.6611199962666483
2.141523705057309,-1.660456347384466
2.142152086426164,-1.6597920430470199
2.1427804677950184,-1.659127083509838
2.1434088491638734,-1.6584614690287078
2.144037230532728,-1.657795199859674
2.144665611901583,-1.6571282762590398
2.1452939932704376,-1.6564606984833667
2.1459223746392926,-1.6557924667894723
2.146550756008147,-1.6551235814344358
2.1471791373770026,-1.6544540426755896
2.147807518745857,-1.653783850770528
2.148435900114712,-1.6531130059770998
2.1490642814835668,-1.6524415085534132
2.1496926628524218,-1.6517693587578328
2.1503210442212763,-1.6510965568489806
2.1509494255901314,-1.6504231030857361
2.151577806958986,-1.649748997727236
2.1522061883278414,-1.6490742410328738
2.152834569696696,-1.648398833262299
2.153462951065551,-1.64772277467542
2.1540913324344055,-1.6470460655324006
2.1547197138032606,-1.6463687060936616
2.155348095172115,-1.64569069661988
2.15597647654097,-1.64501203737199
2.1566048579098247,-1.644332728611182
2.15723323927868,-1.6436527705989021
2.1578616206475347,-1.6429721635968533
2.1584900020163897,-1.6422909078669945
2.1591183833852443,-1.64160900367154
2.1597467647540993,-1.6409264512729609
2.160375146122954,-1.6402432509339833
2.161003527491809,-1.639559402917591
2.1616319088606635,-1.638874907487021
2.1622602902295185,-1.6381897649057664
2.1628886715983735,-1.6375039754375775
2.1635170529672285,-1.636817539346458
2.164145434336083,-1.6361304568966681
2.164773815704938,-1.6354427283527218
2.1654021970737927,-1.6347543539793887
2.1660305784426477,-1.6340653340416957
2.1666589598115022,-1.6333756688049217
2.1672873411803573,-1.632685358534601
2.1679157225492123,-1.6319944034965232
2.1685441039180673,-1.6313028039567328
2.169172485286922,-1.6306105601815277
2.169800866655777,-1.6299176724374613
2.1704292480246314,-1.629224140991342
2.1710576293934865,-1.6285299661102293
2.171686010762341,-1.627835148061441
2.172314392131196,-1.6271396871125452
2.172942773500051,-1.6264435835313666
2.1735711548689056,-1.6257468375859832
2.1741995362377606,-1.6250494495447252
2.174827917606615,-1.6243514196761792
2.17545629897547,-1.6236527482491832
2.176084680344325,-1.62295343553283
2.17671306171318,-1.622253481796465
2.177341443082035,-1.6215528873096856
2.17796982445089,-1.6208516523423464
2.1785982058197444,-1.620149777164551
2.1792265871885994,-1.6194472620466576
2.179854968557454,-1.6187441072592785
2.180483349926309,-1.6180403130732768
2.1811117312951636,-1.6173358797597692
2.1817401126640186,-1.6166308075901252
2.1823684940328736,-1.6159250968359673
2.1829968754017286,-1.615218747769169
2.183625256770583,-1.614511760661858
2.184253638139438,-1.613804135786412
2.1848820195082927,-1.613095873415462
2.1855104008771478,-1.6123869738218923
2.1861387822460023,-1.6116774372788374
2.1867671636148573,-1.6109672640596835
2.1873955449837124,-1.6102564544380693
2.1880239263525674,-1.6095450086878866
2.188652307721422,-1.6088329270832764
2.189280689090277,-1.6081202098986322
2.1899090704591315,-1.6074068574085993
2.1905374518279865,-1.6066928698880738
2.191165833196841,-1.605978247612201
2.191794214565696,-1.6052629908563814
2.192422595934551,-1.604547099896264
2.193050977303406,-1.6038305750077486
2.1936793586722607,-1.6031134164669862
2.1943077400411157,-1.6023956245503783
2.1949361214099703,-1.601677199534578
2.1955645027788253,-1.6009581416964869
2.19619288414768,-1.600238451313259
2.196821265516535,-1.599518128662298
2.19744964688539,-1.5987971740212568
2.198078028254245,-1.5980755876680397
2.1987064096230995,-1.5973533698808
2.1993347909919545,-1.5966305209379423
2.199963172360809,-1.595907041118119
2.200591553729664,-1.5951829307002354
2.2012199350985187,-1.5944581899634418
2.2018483164673737,-1.5937328191871414
2.2024766978362287,-1.5930068186509865
2.2031050792050837,-1.5922801886348774
2.2037334605739383,-1.5915529294189643
2.2043618419427933,-1.5908250412836469
2.204990223311648,-1.590096524509574
2.205618604680503,-1.5893673793776433
2.2062469860493574,-1.588637606168999
2.2068753674182124,-1.587907205165038
2.2075037487870675,-1.5871761766474033
2.2081321301559225,-1.5864445208979863
2.208760511524777,-1.5857122381989268
2.209388892893632,-1.584979328832615
2.2100172742624866,-1.5842457930816864
2.2106456556313416,-1.5835116312290274
2.211274037000196,-1.582776843557769
2.211902418369051,-1.5820414303512933
2.2125307997379062,-1.58130539189323
2.2131591811067612,-1.5805687284674534
2.213787562475616,-1.5798314403580898
2.214415943844471,-1.5790935278495086
2.2150443252133254,-1.578354991226331
2.2156727065821804,-1.5776158307734216
2.216301087951035,-1.5768760467758942
2.21692946931989,-1.5761356395191095
2.217557850688745,-1.5753946092886755
2.2181862320576,-1.5746529563704459
2.2188146134264546,-1.5739106810505226
2.2194429947953096,-1.5731677836152533
2.220071376164164,-1.5724242643512325
2.2206997575330187,-1.571680123545302
2.2213281389018737,-1.5709353614845487
2.2219565202707288,-1.570189978456306
2.2225849016395838,-1.5694439747481548
2.2232132830084383,-1.5686973506479194
2.2238416643772934,-1.5679501064436732
2.224470045746148,-1.567202242423734
2.225098427115003,-1.5664537588766652
2.2257268084838575,-1.565704656091276
2.2263551898527125,-1.5649549343566205
2.2269835712215675,-1.564204593962
2.2276119525904226,-1.5634536351969603
2.228240333959277,-1.5627020583512914
2.228868715328132,-1.5619498637150309
2.2294970966969867,-1.5611970515784592
2.2301254780658417,-1.5604436222321014
2.2307538594346963,-1.5596895759667297
2.2313822408035513,-1.5589349130733592
2.2320106221724063,-1.5581796338432508
2.2326390035412613,-1.5574237385679077
2.233267384910116,-1.556667227539081
2.233895766278971,-1.5559101010487633
2.2345241476478255,-1.5551523593891934
2.2351525290166805,-1.5543940028528527
2.235780910385535,-1.5536350317324665
2.23640929175439,-1.552875446321006
2.237037673123245,-1.5521152469116835
2.2376660544921,-1.551354433797957
2.2382944358609547,-1.5505930072735277
2.2389228172298097,-1.5498309676323394
2.2395511985986643,-1.549068315168581
2.2401795799675193,-1.548305050176682
2.240807961336374,-1.5475411729513184
2.241436342705229,-1.5467766837874068
2.242064724074084,-1.546011582980107
2.242693105442939,-1.5452458708248236
2.2433214868117934,-1.5444795476172013
2.2439498681806485,-1.5437126136531287
2.244578249549503,-1.5429450692287372
2.245206630918358,-1.5421769146404005
2.2458350122872126,-1.5414081501847339
2.2464633936560676,-1.5406387761585958
2.2470917750249226,-1.5398687928590862
2.2477201563937776,-1.5390982005835483
2.248348537762632,-1.5383269996295654
2.2489769191314872,-1.5375551902949633
2.249605300500342,-1.5367827728778096
2.250233681869197,-1.5360097476764139
2.2508620632380514,-1.5352361149893272
2.2514904446069064,-1.5344618751153403
2.2521188259757614,-1.5336870283534876
2.2527472073446164,-1.5329115750030429
2.253375588713471,-1.532135515363522
2.254003970082326,-1.5313588497346813
2.2546323514511806,-1.5305815784165184
2.2552607328200356,-1.5298037017092703
2.25588911418889,-1.5290252199134167
2.256517495557745,-1.5282461333296762
2.2571458769266,-1.5274664422590087
2.257774258295455,-1.526686147002613
2.2584026396643098,-1.5259052478619304
2.2590310210331648,-1.5251237451386408
2.2596594024020193,-1.5243416391346634
2.2602877837708744,-1.5235589301521593
2.260916165139729,-1.5227756184935275
2.261544546508584,-1.5219917044614073
2.262172927877439,-1.5212071883586777
2.262801309246294,-1.5204220704884575
2.2634296906151485,-1.519636351154104
2.2640580719840036,-1.5188500306592132
2.264686453352858,-1.5180631093076224
2.265314834721713,-1.5172755874034058
2.2659432160905677,-1.5164874652508777
2.2665715974594227,-1.51569874315459
2.2671999788282777,-1.5149094214193344
2.2678283601971323,-1.5141195003501406
2.2684567415659873,-1.513328980252277
2.269085122934842,-1.5125378614312497
2.269713504303697,-1.5117461441928042
2.2703418856725515,-1.510953828842923
2.2709702670414065,-1.5101609156878282
2.2715986484102615,-1.5093674050339771
2.2722270297791165,-1.5085732971880672
2.272855411147971,-1.507778592457033
2.273483792516826,-1.5069832911480459
2.2741121738856807,-1.5061873935685148
2.2747405552545357,-1.5053909000260883
2.2753689366233902,-1.504593810828649
2.2759973179922453,-1.5037961262843178
2.2766256993611003,-1.5029978467014535
2.2772540807299553,-1.5021989723886509
2.27788246209881,-1.5013995036547412
2.278510843467665,-1.5005994408087937
2.2791392248365194,-1.499798784160113
2.2797676062053744,-1.4989975340182407
2.280395987574229,-1.4981956906929543
2.281024368943084,-1.4973932544942685
2.281652750311939,-1.4965902257324335
2.282281131680794,-1.4957866047179358
2.2829095130496486,-1.494982391761497
2.2835378944185036,-1.494177587174075
2.284166275787358,-1.493372191266864
2.284794657156213,-1.4925662043512933
2.285423038525068,-1.4917596267390274
2.286051419893923,-1.4909524587419654
2.286679801262778,-1.4901447006722428
2.287308182631633,-1.489336352842231
2.2879365640004874,-1.4885274155645338
2.2885649453693424,-1.4877178891519927
2.289193326738197,-1.4869077739176828
2.289821708107052,-1.4860970701749132
2.2904500894759066,-1.485285778237228
2.2910784708447616,-1.484473898418407
2.2917068522136166,-1.4836614310324616
2.2923352335824716,-1.48284837639364
2.292963614951326,-1.4820347348164238
2.293591996320181,-1.4812205066155284
2.2942203776890358,-1.4804056921059026
2.2948487590578908,-1.4795902916027286
2.2954771404267453,-1.4787743054214249
2.2961055217956003,-1.4779577338776402
2.2967339031644554,-1.4771405772872586
2.2973622845333104,-1.4763228359663962
2.297990665902165,-1.4755045102314044
2.29861904727102,-1.4746856003988658
2.2992474286398745,-1.4738661067855963
2.2998758100087295,-1.4730460297086456
2.300504191377584,-1.4722253694852951
2.301132572746439,-1.4714041264330593
2.301760954115294,-1.4705823008696848
2.302389335484149,-1.4697598931131508
2.3030177168530037,-1.4689369034816697
2.3036460982218587,-1.4681133322936846
2.3042744795907133,-1.4672891798678707
2.3049028609595683,-1.466464446523137
2.305531242328423,-1.4656391325786222
2.306159623697278,-1.464813238353698
2.306788005066133,-1.4639867641679667
2.307416386434988,-1.4631597103412626
2.3080447678038425,-1.462332077193652
2.3086731491726975,-1.4615038650454317
2.309301530541552,-1.4606750742171284
2.309929911910407,-1.459845705029503
2.3105582932792617,-1.4590157578035443
2.3111866746481167,-1.458185232860473
2.3118150560169717,-1.4573541305217403
2.3124434373858267,-1.4565224511090298
2.3130718187546813,-1.4556901949442516
2.3137002001235363,-1.4548573623495507
2.314328581492391,-1.4540239536472983
2.3149569628612454,-1.4531899691600971
2.3155853442301004,-1.4523554092107818
2.316213725598955,-1.4515202741224138
2.31684210696781,-1.4506845642182855
2.317470488336665,-1.4498482798219194
2.31809886970552,-1.4490114212570675
2.3187272510743746,-1.4481739888477103
2.3193556324432296,-1.4473359829180583
2.319984013812084,-1.4464974037925509
2.320612395180939,-1.4456582517958558
2.3212407765497938,-1.4448185272528717
2.321869157918649,-1.4439782304887234
2.322497539287504,-1.443137361828767
2.323125920656359,-1.4422959215985853
2.3237543020252134,-1.44145391012399
2.3243826833940684,-1.440611327731021
2.325011064762923,-1.4397681747459472
2.325639446131778,-1.438924451495265
2.3262678275006325,-1.4380801583056986
2.3268962088694876,-1.4372352955042007
2.3275245902383426,-1.4363898634179506
2.3281529716071976,-1.435543862374356
2.328781352976052,-1.4346972927010528
2.329409734344907,-1.4338501547259024
2.3300381157137617,-1.4330024487769952
2.3306664970826168,-1.4321541751826479
2.3312948784514713,-1.4313053342714048
2.3319232598203263,-1.430455926372036
2.3325516411891813,-1.4296059518135396
2.3331800225580364,-1.4287554109251397
2.333808403926891,-1.4279043040362867
2.334436785295746,-1.4270526314766585
2.3350651666646005,-1.426200393576158
2.3356935480334555,-1.4253475906649156
2.33632192940231,-1.424494223073286
2.336950310771165,-1.4236402911318515
2.33757869214002,-1.4227857951714198
2.338207073508875,-1.4219307355230244
2.3388354548777297,-1.4210751125179237
2.3394638362465847,-1.4202189264876017
2.3400922176154393,-1.4193621777637677
2.3407205989842943,-1.418504866678358
2.341348980353149,-1.4176469935635312
2.341977361722004,-1.4167885587516722
2.342605743090859,-1.415929562575392
2.343234124459714,-1.4150700053675236
2.3438625058285685,-1.4142098874611277
2.3444908871974235,-1.4133492091894873
2.345119268566278,-1.4124879708861096
2.345747649935133,-1.4116261728847281
2.3463760313039876,-1.4107638155192987
2.3470044126728427,-1.4099008991240018
2.3476327940416977,-1.4090374240332422
2.3482611754105527,-1.4081733905816467
2.3488895567794073,-1.4073087991040687
2.3495179381482623,-1.4064436499355821
2.350146319517117,-1.4055779434114868
2.350774700885972,-1.4047116798673036
2.3514030822548264,-1.4038448596387791
2.3520314636236814,-1.4029774830618795
2.3526598449925364,-1.4021095504727983
2.3532882263613915,-1.4012410622079479
2.353916607730246,-1.400372018603965
2.354544989099101,-1.3995024199977086
2.3551733704679556,-1.398632266726261
2.3558017518368106,-1.3977615591269255
2.356430133205665,-1.3968902975372275
2.35705851457452,-1.3960184822949164
2.357686895943375,-1.3951461137379617
2.3583152773122302,-1.394273192204555
2.358943658681085,-1.3933997180331106
2.35957204004994,-1.3925256915622624
2.3602004214187944,-1.3916511131308682
2.3608288027876494,-1.3907759830780049
2.361457184156504,-1.3899003017429725
2.362085565525359,-1.389024069465291
2.362713946894214,-1.3881472865847007
2.3633423282630686,-1.3872699534411643
2.3639707096319236,-1.3863920703748642
2.364599091000778,-1.3855136377262036
2.365227472369633,-1.3846346558358065
2.3658558537384877,-1.3837551250445164
2.3664842351073427,-1.3828750456933974
2.3671126164761978,-1.381994418123735
2.3677409978450528,-1.381113242677032
2.3683693792139073,-1.3802315196950132
2.3689977605827623,-1.3793492495196225
2.369626141951617,-1.3784664324930231
2.370254523320472,-1.3775830689575983
2.3708829046893265,-1.376699159255949
2.3715112860581815,-1.3758147037308976
2.3721396674270365,-1.3749297027254843
2.3727680487958915,-1.3740441565829695
2.373396430164746,-1.37315806564683
2.374024811533601,-1.3722714302607637
2.3746531929024557,-1.371384250768686
2.3752815742713107,-1.3704965275147307
2.3759099556401653,-1.3696082608432507
2.3765383370090203,-1.368719451098816
2.3771667183778753,-1.3678300986262153
2.3777950997467303,-1.3669402037704557
2.378423481115585,-1.3660497668767622
2.37905186248444,-1.3651587882905751
2.3796802438532945,-1.3642672683575554
2.3803086252221495,-1.3633752074235808
2.380937006591004,-1.3624826058347441
2.381565387959859,-1.3615894639373578
2.382193769328714,-1.360695782077952
2.382822150697569,-1.3598015606032707
2.3834505320664237,-1.3589067998602773
2.3840789134352787,-1.3580115001961515
2.3847072948041332,-1.3571156619582878
2.3853356761729883,-1.3562192854942998
2.385964057541843,-1.355322371152015
2.386592438910698,-1.3544249192794793
2.387220820279553,-1.3535269302249529
2.387849201648408,-1.3526284043369121
2.3884775830172624,-1.3517293419640501
2.3891059643861174,-1.3508297434552747
2.389734345754972,-1.34992960915971
2.390362727123827,-1.3490289394266948
2.3909911084926816,-1.3481277346057838
2.3916194898615366,-1.347225995046747
2.3922478712303916,-1.3463237210995684
2.3928762525992466,-1.3454209131144483
2.393504633968101,-1.3445175714418007
2.394133015336956,-1.3436136964322543
2.394761396705811,-1.3427092884366532
2.395389778074666,-1.341804347806055
2.3960181594435204,-1.3408988748917323
2.3966465408123754,-1.3399928700451718
2.3972749221812304,-1.3390863336180727
2.3979033035500854,-1.33817926596235
2.39853168491894,-1.3372716674301317
2.399160066287795,-1.33636353837376
2.3997884476566496,-1.3354548791457888
2.4004168290255046,-1.3345456900989874
2.401045210394359,-1.3336359715863373
2.401673591763214,-1.3327257239610337
2.402301973132069,-1.3318149475764838
2.402930354500924,-1.3309036427863088
2.4035587358697788,-1.329991809944341
2.4041871172386338,-1.329079449404628
2.4048154986074883,-1.3281665615214275
2.4054438799763433,-1.32725314664921
2.406072261345198,-1.3263392051426581
2.406700642714053,-1.3254247373566672
2.407329024082908,-1.324509743646345
2.407957405451763,-1.3235942243670102
2.4085857868206175,-1.3226781798741922
2.4092141681894725,-1.3217616105236345
2.409842549558327,-1.3208445166712888
2.4104709309271817,-1.319926898673321
2.4110993122960367,-1.3190087568861066
2.4117276936648917,-1.318090091666232
2.4123560750337467,-1.3171709033704964
2.4129844564026013,-1.3162511923559068
2.4136128377714563,-1.3153309589796836
2.414241219140311,-1.3144102035992562
2.414869600509166,-1.313488926572264
2.4154979818780205,-1.3125671282565583
2.4161263632468755,-1.311644809010198
2.4167547446157305,-1.310721969191455
2.4173831259845855,-1.3097986091588083
2.41801150735344,-1.3088747292709495
2.418639888722295,-1.307950329886777
2.4192682700911496,-1.3070254113653994
2.4198966514600047,-1.306099974066136
2.4205250328288592,-1.3051740183485132
2.4211534141977142,-1.3042475445722688
2.4217817955665693,-1.3033205530973482
2.4224101769354243,-1.3023930442839047
2.423038558304279,-1.3014650184923018
2.423666939673134,-1.3005364760831102
2.4242953210419884,-1.2996074174171102
2.4249237024108434,-1.2986778428552903
2.425552083779698,-1.2977477527588461
2.426180465148553,-1.296817147489182
2.426808846517408,-1.29588602740791
2.427437227886263,-1.2949543928768503
2.4280656092551176,-1.2940222442580298
2.4286939906239726,-1.293089581913684
2.429322371992827,-1.2921564062062538
2.429950753361682,-1.2912227174983897
2.4305791347305368,-1.2902885161529478
2.431207516099392,-1.2893538025329918
2.431835897468247,-1.288418577001791
2.432464278837102,-1.2874828399228238
2.4330926602059564,-1.2865465916597716
2.4337210415748114,-1.2856098325765257
2.434349422943666,-1.2846725630371814
2.434977804312521,-1.283734783406041
2.4356061856813755,-1.2827964940476129
2.4362345670502306,-1.2818576953266103
2.4368629484190856,-1.280918387607954
2.4374913297879406,-1.279978571256769
2.438119711156795,-1.2790382466383856
2.43874809252565,-1.2780974141183403
2.4393764738945047,-1.277156074062374
2.4400048552633598,-1.2762142268364334
2.4406332366322143,-1.275271872806669
2.4412616180010693,-1.2743290123394377
2.4418899993699243,-1.2733856458013
2.4425183807387794,-1.2724417735590208
2.443146762107634,-1.2714973959795692
2.443775143476489,-1.2705525134301197
2.4444035248453435,-1.2696071262780497
2.4450319062141985,-1.2686612348909416
2.445660287583053,-1.2677148396365805
2.446288668951908,-1.2667679408829564
2.446917050320763,-1.2658205389982615
2.447545431689618,-1.2648726343508925
2.4481738130584727,-1.2639242273094493
2.4488021944273277,-1.2629753182427337
2.4494305757961823,-1.262025907519753
2.4500589571650373,-1.2610759955097144
2.450687338533892,-1.2601255825820312
2.451315719902747,-1.2591746691063155
2.451944101271602,-1.258223255452385
2.452572482640457,-1.2572713419902584
2.4532008640093115,-1.2563189290901564
2.4538292453781665,-1.2553660171225025
2.454457626747021,-1.254412606457922
2.455086008115876,-1.253458697467241
2.4557143894847306,-1.2525042905214887
2.4563427708535857,-1.2515493859918945
2.4569711522224407,-1.2505939842498908
2.4575995335912952,-1.2496380856671092
2.4582279149601503,-1.2486816906153841
2.458856296329005,-1.2477247994667493
2.45948467769786,-1.2467674125934416
2.4601130590667144,-1.2458095303678967
2.4607414404355694,-1.2448511531627506
2.4613698218044244,-1.2438922813508422
2.4619982031732794,-1.2429329153052076
2.462626584542134,-1.2419730553990849
2.463254965910989,-1.2410127020059118
2.4638833472798436,-1.240051855499326
2.4645117286486986,-1.2390905162531645
2.465140110017553,-1.2381286846414643
2.465768491386408,-1.2371663610384607
2.466396872755263,-1.2362035458185905
2.467025254124118,-1.2352402393564879
2.467653635492973,-1.2342764420269867
2.468282016861828,-1.2333121542051195
2.4689103982306824,-1.2323473762661183
2.4695387795995374,-1.2313821085854124
2.470167160968392,-1.2304163515386304
2.470795542337247,-1.2294501055015996
2.471423923706102,-1.2284833708503446
2.472052305074957,-1.2275161479610897
2.4726806864438116,-1.2265484372102538
2.4733090678126666,-1.2255802389744581
2.473937449181521,-1.2246115536305173
2.474565830550376,-1.2236423815554462
2.4751942119192307,-1.2226727231264554
2.4758225932880857,-1.2217025787209543
2.4764509746569403,-1.220731948716548
2.4770793560257958,-1.2197608334910395
2.4777077373946503,-1.2187892334224284
2.4783361187635053,-1.2178171488889102
2.47896450013236,-1.2168445802688783
2.479592881501215,-1.215871527940921
2.4802212628700695,-1.2148979922838237
2.4808496442389245,-1.213923973676567
2.481478025607779,-1.2129494724983296
2.4821064069766345,-1.2119744891284836
2.482734788345489,-1.2109990239465982
2.483363169714344,-1.2100230773324379
2.4839915510831987,-1.2090466496659622
2.4846199324520537,-1.2080697413273265
2.4852483138209083,-1.2070923526968804
2.4858766951897633,-1.2061144841551688
2.486505076558618,-1.2051361360829314
2.4871334579274733,-1.2041573088611044
2.487761839296328,-1.2031780028708148
2.488390220665183,-1.2021982184933877
2.4890186020340375,-1.2012179561103409
2.4896469834028925,-1.2002372161033856
2.490275364771747,-1.1992559988544287
2.490903746140602,-1.1982743047455695
2.4915321275094566,-1.1972921341591007
2.4921605088783116,-1.1963094874775113
2.4927888902471667,-1.1953263650834793
2.4934172716160217,-1.1943427673598808
2.4940456529848762,-1.1933586946897814
2.4946740343537313,-1.1923741474564422
2.495302415722586,-1.191389126043314
2.495930797091441,-1.1904036308340442
2.4965591784602954,-1.1894176622124695
2.4971875598291504,-1.188431220562621
2.4978159411980054,-1.1874443062687212
2.4984443225668604,-1.1864569197151855
2.499072703935715,-1.1854690612866194
2.49970108530457,-1.184480731367823
2.5003294666734246,-1.1834919303437856
2.5009578480422796,-1.18250265859969
2.501586229411134,-1.181512916520909
2.502214610779989,-1.180522704493008
2.502842992148844,-1.1795320229017427
2.503471373517699,-1.1785408721330588
2.504099754886554,-1.177549252573096
2.5047281362554084,-1.1765571646081803
2.5053565176242634,-1.175564608624833
2.505984898993118,-1.1745715850097616
2.506613280361973,-1.1735780941498664
2.507241661730828,-1.1725841364322374
2.507870043099683,-1.1715897122441543
2.5084984244685375,-1.170594821973086
2.5091268058373926,-1.1695994660066922
2.509755187206247,-1.1686036447328216
2.510383568575102,-1.1676073585395126
2.5110119499439567,-1.1666106078149932
2.5116403313128117,-1.1656133929476784
2.5122687126816667,-1.1646157143261753
2.5128970940505218,-1.1636175723392774
2.5135254754193763,-1.1626189673759684
2.5141538567882313,-1.16161989982542
2.514782238157086,-1.1606203700769915
2.515410619525941,-1.1596203785202317
2.5160390008947955,-1.1586199255448772
2.5166673822636505,-1.157619011540852
2.5172957636325055,-1.156617636898268
2.5179241450013605,-1.1556158020074252
2.518552526370215,-1.1546135072588115
2.51918090773907,-1.1536107530431006
2.5198092891079247,-1.152607539751155
2.5204376704767797,-1.1516038677740235
2.5210660518456343,-1.1505997375029424
2.5216944332144893,-1.1495951493293342
2.5223228145833443,-1.1485901036448083
2.5229511959521993,-1.147584600841161
2.523579577321054,-1.146578641310374
2.524207958689909,-1.1455722254446168
2.5248363400587635,-1.1445653536362428
2.5254647214276185,-1.1435580262777931
2.526093102796473,-1.1425502437619937
2.526721484165328,-1.141542006481756
2.527349865534183,-1.140533314830178
2.527978246903038,-1.1395241692005424
2.5286066282718926,-1.1385145699863164
2.5292350096407477,-1.137504517581154
2.5298633910096022,-1.1364940123788922
2.5304917723784572,-1.1354830547735535
2.531120153747312,-1.134471645159345
2.531748535116167,-1.1334597839306586
2.532376916485022,-1.13244747148207
2.533005297853877,-1.1314347082083391
2.5336336792227314,-1.1304214945044095
2.5342620605915864,-1.1294078307654096
2.534890441960441,-1.1283937173866512
2.535518823329296,-1.1273791547636292
2.5361472046981506,-1.1263641432920222
2.5367755860670056,-1.1253486833676918
2.5374039674358606,-1.1243327753866823
2.5380323488047156,-1.1233164197452232
2.53866073017357,-1.1222996168397241
2.539289111542425,-1.1212823670667789
2.5399174929112798,-1.1202646708231636
2.540545874280135,-1.119246528505836
2.5411742556489894,-1.1182279405119373
2.5418026370178444,-1.1172089072387892
2.5424310183866994,-1.1161894290838972
2.5430593997555544,-1.1151695064449474
2.543687781124409,-1.1141491397198076
2.544316162493264,-1.1131283293065277
2.5449445438621185,-1.1121070756033375
2.5455729252309736,-1.11108537900865
2.546201306599828,-1.110063239921058
2.546829687968683,-1.109040658739335
2.547458069337538,-1.1080176358624358
2.548086450706393,-1.1069941716894953
2.5487148320752477,-1.1059702666198303
2.5493432134441028,-1.1049459210529355
2.5499715948129573,-1.1039211353884886
2.5505999761818123,-1.1028959100263442
2.551228357550667,-1.1018702453665388
2.551856738919522,-1.1008441418092887
2.552485120288377,-1.0998175997549884
2.5531135016572315,-1.0987906196042116
2.5537418830260865,-1.097763201757714
2.554370264394941,-1.0967353466164267
2.554998645763796,-1.0957070545814633
2.5556270271326507,-1.0946783260541137
2.5562554085015057,-1.093649161435847
2.5568837898703607,-1.0926195611283107
2.5575121712392157,-1.0915895255333319
2.5581405526080703,-1.0905590550529134
2.5587689339769253,-1.0895281500892395
2.55939731534578,-1.0884968110446689
2.560025696714635,-1.0874650383217404
2.5606540780834894,-1.0864328323231685
2.5612824594523445,-1.0854001934518467
2.5619108408211995,-1.0843671221108457
2.5625392221900545,-1.0833336187034133
2.563167603558909,-1.0822996836329732
2.563795984927764,-1.081265317303126
2.5644243662966186,-1.0802305201176507
2.5650527476654736,-1.0791952924805008
2.565681129034328,-1.078159634795808
2.5663095104031832,-1.0771235474678786
2.5669378917720382,-1.0760870309011967
2.5675662731408933,-1.0750500855004206
2.568194654509748,-1.0740127116703857
2.568823035878603,-1.072974909816101
2.5694514172474574,-1.071936680342754
2.5700797986163124,-1.070898023655705
2.570708179985167,-1.0698589401604899
2.571336561354022,-1.068819430262821
2.571964942722877,-1.0677794943685839
2.572593324091732,-1.0667391328838396
2.5732217054605866,-1.0656983462148237
2.5738500868294416,-1.064657134767946
2.574478468198296,-1.0636154989497906
2.575106849567151,-1.0625734391671153
2.5757352309360058,-1.0615309558268526
2.5763636123048608,-1.060488049336109
2.576991993673716,-1.0594447201021626
2.577620375042571,-1.0584009685324673
2.5782487564114254,-1.0573567950346494
2.5788771377802804,-1.056312200016508
2.579505519149135,-1.0552671838860157
2.58013390051799,-1.0542217470513182
2.5807622818868445,-1.0531758899207342
2.5813906632556995,-1.0521296129027533
2.5820190446245546,-1.0510829164060382
2.5826474259934096,-1.0500358008394262
2.583275807362264,-1.0489882666119221
2.583904188731119,-1.0479403141327077
2.5845325700999737,-1.0468919438111326
2.5851609514688287,-1.0458431560567198
2.5857893328376833,-1.044793951279164
2.5864177142065383,-1.0437443298883309
2.5870460955753933,-1.0426942922942561
2.5876744769442483,-1.0416438389071487
2.588302858313103,-1.0405929701373873
2.588931239681958,-1.03954168639552
2.5895596210508125,-1.0384899880922678
2.5901880024196675,-1.0374378756385207
2.590816383788522,-1.0363853494453392
2.591444765157377,-1.035332409923954
2.592073146526232,-1.0342790574857659
2.592701527895087,-1.0332252925423442
2.5933299092639417,-1.03217111550543
2.5939582906327967,-1.0311165267869318
2.5945866720016513,-1.0300615267989295
2.5952150533705063,-1.0290061159536699
2.595843434739361,-1.0279502946635704
2.596471816108216,-1.0268940633412165
2.597100197477071,-1.0258374223993636
2.597728578845926,-1.0247803722509332
2.5983569602147805,-1.0237229133090173
2.598985341583635,-1.0226650459868756
2.59961372295249,-1.0216067706979362
2.6002421043213446,-1.0205480878557935
2.6008704856901996,-1.0194889978742117
2.6014988670590546,-1.0184295011671218
2.6021272484279097,-1.0173695981486215
2.6027556297967642,-1.0163092892329775
2.6033840111656192,-1.0152485748346207
2.604012392534474,-1.014187455368153
2.604640773903329,-1.0131259312483394
2.6052691552721834,-1.0120640028901136
2.6058975366410384,-1.0110016707085765
2.6065259180098934,-1.0099389351189918
2.6071542993787484,-1.008875796536794
2.607782680747603,-1.0078122553775801
2.608411062116458,-1.006748312057115
2.6090394434853126,-1.0056839669913284
2.6096678248541676,-1.0046192205963151
2.610296206223022,-1.0035540732883372
2.610924587591877,-1.00248852548382
2.611552968960732,-1.0014225775993553
2.612181350329587,-1.0003562300516995
2.6128097316984418,-0.999289483257772
2.613438113067297,-0.9982223376346596
2.6140664944361514,-0.9971547935996121
2.6146948758050064,-0.9960868515700441
2.615323257173861,-0.9950185119635333
2.615951638542716,-0.9939497751978231
2.616580019911571,-0.992880641690819
2.617208401280426,-0.9918111118605909
2.6178367826492805,-0.9907411861253729
2.6184651640181356,-0.9896708649035613
2.61909354538699,-0.9886001486137161
2.619721926755845,-0.9875290376745608
2.6203503081246997,-0.9864575325049809
2.6209786894935547,-0.9853856335240253
2.6216070708624097,-0.9843133411509052
2.6222354522312648,-0.9832406558049938
2.6228638336001193,-0.9821675779058275
2.6234922149689743,-0.9810941078731038
2.624120596337829,-0.980020246126683
2.624748977706684,-0.9789459930865867
2.6253773590755385,-0.9778713491729978
2.6260057404443935,-0.9767963148062614
2.6266341218132485,-0.9757208904068835
2.6272625031821035,-0.9746450763955306
2.627890884550958,-0.9735688731930318
2.628519265919813,-0.972492281220375
2.6291476472886677,-0.9714153008987103
2.6297760286575227,-0.9703379326493478
2.6304044100263773,-0.9692601768937577
2.6310327913952323,-0.9681820340535712
2.6316611727640873,-0.9671035045505777
2.6322895541329423,-0.9660245888067283
2.632917935501797,-0.9649452872441336
2.633546316870652,-0.9638656002850627
2.6341746982395065,-0.9627855283519445
2.6348030796083615,-0.9617050718673679
2.635431460977216,-0.9606242312540793
2.636059842346071,-0.9595430069349855
2.636688223714926,-0.9584613993331514
2.637316605083781,-0.9573794088718006
2.6379449864526356,-0.9562970359743149
2.6385733678214907,-0.9552142810642346
2.6392017491903452,-0.9541311445652575
2.6398301305592002,-0.9530476269012402
2.640458511928055,-0.9519637284961974
2.64108689329691,-0.9508794497742991
2.641715274665765,-0.9497947911598759
2.64234365603462,-0.9487097530774125
2.6429720374034744,-0.9476243359515535
2.6436004187723294,-0.946538540207099
2.644228800141184,-0.9454523662690061
2.644857181510039,-0.9443658145623892
2.6454855628788936,-0.9432788855125175
2.646113944247748,-0.9421915795448185
2.646742325616603,-0.9411038970848751
2.647370706985458,-0.9400158385584252
2.647999088354313,-0.9389274043913646
2.6486274697231678,-0.9378385950097429
2.6492558510920228,-0.9367494108397659
2.6498842324608773,-0.9356598523077948
2.6505126138297324,-0.9345699198403461
2.651140995198587,-0.9334796138640906
2.651769376567442,-0.9323889348058558
2.652397757936297,-0.9312978830926213
2.653026139305152,-0.9302064591515232
2.6536545206740065,-0.9291146634098516
2.6542829020428615,-0.9280224962950502
2.654911283411716,-0.9269299582347168
2.655539664780571,-0.9258370496566041
2.6561680461494257,-0.9247437709886172
2.6567964275182807,-0.9236501226588162
2.6574248088871357,-0.9225561050954129
2.6580531902559907,-0.9214617187267734
2.6586815716248453,-0.9203669639814169
2.6593099529937003,-0.9192718412880153
2.659938334362555,-0.9181763510753929
2.66056671573141,-0.9170804937725274
2.6611950971002645,-0.9159842698085482
2.6618234784691195,-0.9148876796127373
2.6624518598379745,-0.9137907236145286
2.6630802412068295,-0.9126934022435083
2.663708622575684,-0.9115957159294132
2.664337003944539,-0.9104976651021336
2.6649653853133937,-0.9093992501917099
2.6655937666822487,-0.9083004716283338
2.6662221480511032,-0.9072013298423485
2.6668505294199583,-0.9061018252642485
2.6674789107888133,-0.9050019583246777
2.6681072921576683,-0.9039017294544328
2.668735673526523,-0.9028011390844585
2.669364054895378,-0.9017001876458518
2.6699924362642324,-0.9005988755698585
2.6706208176330875,-0.8994972032878754
2.671249199001942,-0.8983951712314483
2.671877580370797,-0.8972927798322727
2.672505961739652,-0.8961900295221945
2.673134343108507,-0.8950869207332071
2.6737627244773616,-0.8939834538974551
2.6743911058462166,-0.8928796294472309
2.675019487215071,-0.8917754478149755
2.6756478685839262,-0.8906709094332798
2.676276249952781,-0.8895660147348813
2.676904631321636,-0.8884607641526676
2.677533012690491,-0.8873551581196736
2.678161394059346,-0.8862491970690819
2.6787897754282004,-0.8851428814342237
2.6794181567970554,-0.8840362116485773
2.68004653816591,-0.8829291881457685
2.680674919534765,-0.8818218113595707
2.6813033009036196,-0.880714081723904
2.6819316822724746,-0.8796059996728364
2.6825600636413296,-0.8784975656405819
2.6831884450101846,-0.8773887800615016
2.683816826379039,-0.8762796433701022
2.684445207747894,-0.875170156001038
2.6850735891167488,-0.8740603183891088
2.6857019704856038,-0.8729501309692601
2.6863303518544583,-0.8718395941765843
2.6869587332233134,-0.8707287084463181
2.6875871145921684,-0.8696174742138448
2.6882154959610234,-0.8685058919146924
2.688843877329878,-0.8673939619845346
2.689472258698733,-0.8662816848591889
2.6901006400675875,-0.8651690609746188
2.6907290214364425,-0.8640560907669328
2.691357402805297,-0.8629427746723829
2.691985784174152,-0.8618291131273652
2.692614165543007,-0.8607151065684213
2.6932425469118617,-0.859600755432236
2.6938709282807167,-0.8584860601556373
2.6944993096495713,-0.8573710211755983
2.6951276910184263,-0.8562556389292342
2.695756072387281,-0.8551399138538046
2.696384453756136,-0.8540238463867114
2.697012835124991,-0.8529074369655
2.697641216493846,-0.8517906860278588
2.6982695978627005,-0.8506735940116184
2.6988979792315555,-0.8495561613547519
2.69952636060041,-0.8484383884953755
2.700154741969265,-0.8473202758717465
2.7007831233381197,-0.8462018239222646
2.7014115047069747,-0.8450830330854712
2.7020398860758297,-0.8439639038000499
2.7026682674446847,-0.8428444365048254
2.7032966488135393,-0.8417246316387637
2.7039250301823943,-0.8406044896409717
2.704553411551249,-0.8394840109506977
2.705181792920104,-0.8383631960073309
2.7058101742889584,-0.8372420452504009
2.7064385556578134,-0.8361205591195774
2.7070669370266685,-0.8349987380546706
2.7076953183955235,-0.8338765824956316
2.708323699764378,-0.8327540928825508
2.708952081133233,-0.8316312696556586
2.7095804625020876,-0.8305081132553245
2.7102088438709426,-0.8293846241220579
2.710837225239797,-0.8282608026965076
2.711465606608652,-0.8271366494194617
2.7120939879775072,-0.8260121647318469
2.7127223693463622,-0.824887349074728
2.713350750715217,-0.8237622028893101
2.713979132084072,-0.8226367266169353
2.7146075134529264,-0.8215109206990847
2.7152358948217814,-0.8203847855773775
2.715864276190636,-0.8192583216935702
2.716492657559491,-0.8181315294895579
2.717121038928346,-0.8170044094073728
2.717749420297201,-0.8158769618891848
2.7183778016660556,-0.8147491873773012
2.7190061830349106,-0.813621086314165
2.719634564403765,-0.8124926591423582
2.72026294577262,-0.8113639063045982
2.7208913271414747,-0.8102348282437394
2.7215197085103298,-0.8091054254027727
2.7221480898791848,-0.8079756982248254
2.72277647124804,-0.8068456471531602
2.7234048526168944,-0.8057152726311758
2.7240332339857494,-0.8045845751024078
2.724661615354604,-0.8034535550105254
2.725289996723459,-0.8023222127993354
2.7259183780923135,-0.8011905489127777
2.7265467594611685,-0.8000585637949292
2.7271751408300235,-0.7989262578899999
2.7278035221988786,-0.7977936316423359
2.728431903567733,-0.7966606854964172
2.729060284936588,-0.7955274198968579
2.7296886663054427,-0.7943938352884072
2.7303170476742977,-0.7932599321159473
2.7309454290431523,-0.7921257108244947
2.7315738104120073,-0.7909911718592003
2.7322021917808623,-0.7898563156653475
2.7328305731497173,-0.7887211426883532
2.733458954518572,-0.7875856533737675
2.734087335887427,-0.7864498481672737
2.7347157172562815,-0.7853137275146884
2.7353440986251365,-0.7841772918619596
2.735972479993991,-0.7830405416551687
2.736600861362846,-0.7819034773405295
2.737229242731701,-0.7807660993643872
2.737857624100556,-0.77962840817322
2.7384860054694107,-0.7784904042136368
2.7391143868382657,-0.7773520879323788
2.7397427682071203,-0.7762134597763185
2.740371149575975,-0.7750745201924597
2.74099953094483,-0.7739352696279372
2.741627912313685,-0.7727957085300173
2.74225629368254,-0.7716558373460962
2.7428846750513944,-0.7705156565237012
2.7435130564202495,-0.7693751665104899
2.744141437789104,-0.76823436775425
2.744769819157959,-0.7670932607028992
2.7453982005268136,-0.7659518458044859
2.7460265818956686,-0.7648101235071874
2.7466549632645236,-0.7636680942593106
2.7472833446333786,-0.7625257585092923
2.747911726002233,-0.761383116705698
2.7485401073710882,-0.7602401692972229
2.749168488739943,-0.75909691673269
2.749796870108798,-0.7579533594610517
2.7504252514776524,-0.7568094979313896
2.7510536328465074,-0.7556653325929122
2.7516820142153624,-0.7545208638949569
2.7523103955842174,-0.7533760922869892
2.752938776953072,-0.7522310182186024
2.753567158321927,-0.751085642139517
2.7541955396907816,-0.7499399644995811
2.7548239210596366,-0.748793985748771
2.755452302428491,-0.7476477063371891
2.756080683797346,-0.7465011267150653
2.756709065166201,-0.7453542473327556
2.757337446535056,-0.7442070686407438
2.7579658279039108,-0.7430595910896388
2.7585942092727658,-0.7419118151301771
2.7592225906416203,-0.7407637412132202
2.7598509720104754,-0.7396153697897557
2.76047935337933,-0.7384667013108978
2.761107734748185,-0.7373177362278851
2.76173611611704,-0.7361684749920826
2.762364497485895,-0.7350189180549793
2.7629928788547495,-0.7338690658681906
2.7636212602236045,-0.7327189188834561
2.764249641592459,-0.73156847755264
2.764878022961314,-0.7304177423277314
2.7655064043301687,-0.7292667136608432
2.7661347856990237,-0.7281153920042129
2.7667631670678787,-0.726963777810202
2.7673915484367337,-0.7258118715312958
2.7680199298055883,-0.7246596736201029
2.7686483111744433,-0.7235071845293555
2.769276692543298,-0.7223544047119096
2.769905073912153,-0.7212013346207442
2.7705334552810075,-0.7200479747089603
2.7711618366498625,-0.7188943254297826
2.7717902180187175,-0.7177403872365585
2.7724185993875725,-0.7165861605827571
2.773046980756427,-0.7154316459219708
2.773675362125282,-0.7142768437079127
2.7743037434941367,-0.7131217543944189
2.7749321248629917,-0.7119663784354464
2.7755605062318462,-0.7108107162850753
2.7761888876007013,-0.7096547683975046
2.7768172689695563,-0.7084985352270569
2.7774456503384113,-0.7073420172281738
2.778074031707266,-0.7061852148554197
2.778702413076121,-0.705028128563478
2.7793307944449754,-0.7038707588071531
2.7799591758138305,-0.7027131060413708
2.780587557182685,-0.7015551707211753
2.78121593855154,-0.7003969533017316
2.781844319920395,-0.699238454238325
2.78247270128925,-0.6980796739863593
2.7831010826581046,-0.6969206130013583
2.7837294640269596,-0.6957612717389656
2.784357845395814,-0.694601650654943
2.7849862267646692,-0.693441750205171
2.785614608133524,-0.6922815708456501
2.786242989502379,-0.6911211130324987
2.786871370871234,-0.6899603772219529
2.7874997522400884,-0.6887993638703679
2.7881281336089434,-0.6876380734342167
2.788756514977798,-0.68647650637009
2.789384896346653,-0.6853146631346962
2.7900132777155076,-0.6841525441848613
2.7906416590843626,-0.6829901499775282
2.7912700404532176,-0.6818274809697574
2.7918984218220726,-0.6806645376187265
2.792526803190927,-0.6795013203817292
2.793155184559782,-0.6783378297161762
2.7937835659286367,-0.6771740660795948
2.7944119472974918,-0.6760100299296284
2.7950403286663463,-0.6748457217240365
2.7956687100352013,-0.6736811419206943
2.7962970914040564,-0.6725162909775926
2.7969254727729114,-0.6713511693528382
2.797553854141766,-0.6701857775046531
2.798182235510621,-0.6690201158913746
2.7988106168794755,-0.6678541849714542
2.7994389982483305,-0.6666879852034594
2.800067379617185,-0.6655215170460715
2.80069576098604,-0.664354780958087
2.801324142354895,-0.6631877773984154
2.80195252372375,-0.662020506826082
2.8025809050926047,-0.6608529697002253
2.8032092864614597,-0.6596851664800969
2.8038376678303143,-0.6585170976250628
2.8044660491991693,-0.657348763594602
2.805094430568024,-0.6561801648483072
2.805722811936879,-0.6550113018458835
2.8063511933057335,-0.6538421750471491
2.806979574674589,-0.6526727849120356
2.8076079560434435,-0.651503131900586
2.8082363374122985,-0.650333216472956
2.808864718781153,-0.6491630390894138
2.809493100150008,-0.6479926002103392
2.8101214815188627,-0.6468219002962242
2.8107498628877177,-0.6456509398076717
2.8113782442565722,-0.6444797192053966
2.8120066256254277,-0.643308238950225
2.8126350069942823,-0.6421364995030939
2.8132633883631373,-0.6409645013250512
2.813891769731992,-0.639792244877256
2.814520151100847,-0.6386197306209769
2.8151485324697014,-0.6374469590175942
2.8157769138385564,-0.6362739305285975
2.816405295207411,-0.6351006456155863
2.8170336765762665,-0.6339271047402708
2.817662057945121,-0.6327533083644695
2.818290439313976,-0.6315792569501114
2.8189188206828306,-0.6304049509592344
2.8195472020516856,-0.629230390853986
2.82017558342054,-0.6280555770966221
2.820803964789395,-0.6268805101495072
2.82143234615825,-0.6257051904751146
2.822060727527105,-0.6245296185360261
2.82268910889596,-0.6233537947949316
2.823317490264815,-0.622177719714629
2.8239458716336694,-0.6210013937580241
2.8245742530025244,-0.6198248173881302
2.825202634371379,-0.6186479910680682
2.825831015740234,-0.6174709152610667
2.8264593971090886,-0.6162935904304604
2.8270877784779436,-0.615116017039692
2.8277161598467986,-0.6139381955523102
2.8283445412156536,-0.6127601264319712
2.828972922584508,-0.611581810142436
2.829601303953363,-0.6104032471475738
2.8302296853222177,-0.6092244379113579
2.8308580666910728,-0.6080453828978692
2.8314864480599273,-0.6068660825712932
2.8321148294287823,-0.605686537395921
2.8327432107976374,-0.6045067478361492
2.8333715921664924,-0.6033267143564799
2.833999973535347,-0.6021464374215193
2.8346283549042015,-0.6009659174959788
2.8352567362730565,-0.5997851550446748
2.835885117641911,-0.5986041505325276
2.836513499010766,-0.5974229044245618
2.837141880379621,-0.596241417185906
2.837770261748476,-0.5950596892817926
2.8383986431173307,-0.593877721177558
2.8390270244861857,-0.5926955133386418
2.8396554058550403,-0.5915130662305875
2.8402837872238953,-0.5903303803190411
2.84091216859275,-0.5891474560697514
2.841540549961605,-0.5879642939485709
2.84216893133046,-0.5867808944214531
2.842797312699315,-0.5855972579544559
2.8434256940681695,-0.5844133850137382
2.8440540754370245,-0.5832292760655607
2.844682456805879,-0.5820449315762871
2.845310838174734,-0.5808603520123813
2.8459392195435886,-0.5796755378404104
2.8465676009124437,-0.5784904895270414
2.8471959822812987,-0.577305207539043
2.8478243636501537,-0.5761196923432849
2.8484527450190082,-0.5749339444067374
2.8490811263878633,-0.5737479641964719
2.849709507756718,-0.5725617521796592
2.850337889125573,-0.5713753088235709
2.8509662704944274,-0.570188634595579
2.8515946518632824,-0.5690017299631548
2.8522230332321374,-0.5678145953938692
2.8528514146009925,-0.5666272313553933
2.853479795969847,-0.5654396383154969
2.854108177338702,-0.5642518167420488
2.8547365587075566,-0.5630637671030176
2.8553649400764116,-0.5618754898664698
2.855993321445266,-0.5606869855005705
2.856621702814121,-0.5594982544735833
2.857250084182976,-0.5583092972538708
2.8578784655518312,-0.5571201143098924
2.858506846920686,-0.5559307061102065
2.859135228289541,-0.5547410731234678
2.8597636096583954,-0.5535512158184301
2.8603919910272504,-0.5523611346639434
2.861020372396105,-0.5511708301289544
2.86164875376496,-0.5499803026825084
2.862277135133815,-0.5487895527937455
2.86290551650267,-0.5475985809319038
2.8635338978715246,-0.5464073875663172
2.8641622792403796,-0.5452159731664161
2.864790660609234,-0.5440243382017262
2.865419041978089,-0.5428324831418698
2.8660474233469437,-0.5416404084565646
2.8666758047157987,-0.5404481146156231
2.8673041860846538,-0.5392556020889544
2.8679325674535088,-0.5380628713465616
2.8685609488223633,-0.5368699228585428
2.8691893301912184,-0.5356767570950914
2.869817711560073,-0.5344833745264945
2.870446092928928,-0.5332897756231346
2.8710744742977825,-0.5320959608554877
2.8717028556666375,-0.5309019306941237
2.8723312370354925,-0.5297076856097067
2.8729596184043475,-0.5285132260729941
2.873587999773202,-0.5273185525548366
2.874216381142057,-0.5261236655261787
2.8748447625109117,-0.5249285654580573
2.8754731438797667,-0.5237332528216031
2.8761015252486213,-0.5225377280880379
2.8767299066174763,-0.5213419917286777
2.8773582879863313,-0.52014604421493
2.8779866693551863,-0.5189498860182947
2.878615050724041,-0.5177535176103629
2.879243432092896,-0.516556939462819
2.8798718134617505,-0.5153601520474373
2.8805001948306055,-0.5141631558360844
2.88112857619946,-0.5129659513007182
2.881756957568315,-0.5117685389133871
2.88238533893717,-0.5105709191462308
2.8830137203060247,-0.5093730924714791
2.8836421016748797,-0.5081750593614534
2.8842704830437342,-0.5069768202885638
2.8848988644125892,-0.5057783757253119
2.885527245781444,-0.5045797261442881
2.886155627150299,-0.5033808720181739
2.886784008519154,-0.5021818138197386
2.887412389888009,-0.5009825520218424
2.8880407712568634,-0.49978308709743363
2.8886691526257184,-0.49858341951954993
2.889297533994573,-0.497383549761318
2.889925915363428,-0.496183478295953
2.8905542967322826,-0.49498320559675846
2.8911826781011376,-0.49378273213712603
2.8918110594699926,-0.49258205839053565
2.8924394408388476,-0.491381184830555
2.893067822207702,-0.4901801119308394
2.893696203576557,-0.48897884016513177
2.894324584945412,-0.4877773700072623
2.894952966314267,-0.4865757019311484
2.8955813476831214,-0.4853738364107943
2.8962097290519764,-0.48417177392029087
2.8968381104208314,-0.4829695149338158
2.8974664917896864,-0.4817670599256329
2.898094873158541,-0.4805644093700924
2.898723254527396,-0.47936156374163047
2.8993516358962506,-0.4781585235147688
2.8999800172651056,-0.47695528916411556
2.90060839863396,-0.4757518611643634
2.901236780002815,-0.47454823999029067
2.90186516137167,-0.473344426116761
2.902493542740525,-0.4721404200187222
2.9031219241093797,-0.47093622217120734
2.9037503054782348,-0.469731833049334
2.9043786868470893,-0.468527253128304
2.9050070682159443,-0.46732248288340295
2.905635449584799,-0.46611752279000107
2.906263830953654,-0.46491237332355184
2.906892212322509,-0.46370703495959237
2.907520593691364,-0.4625015081737436
2.9081489750602185,-0.46129579344170873
2.9087773564290735,-0.46008989123927513
2.909405737797928,-0.4588838020423124
2.910034119166783,-0.4576775263267725
2.9106625005356377,-0.4564710645686906
2.9112908819044927,-0.4552644172441832
2.9119192632733477,-0.4540575848294495
2.9125476446422027,-0.4528505678007705
2.9131760260110573,-0.45164336663450894
2.9138044073799123,-0.4504359818071088
2.914432788748767,-0.4492284137950957
2.915061170117622,-0.44802066307507615
2.9156895514864765,-0.44681273012373784
2.9163179328553315,-0.44560461541784896
2.9169463142241865,-0.4443963194342585
2.9175746955930415,-0.44318784264989586
2.918203076961896,-0.4419791855417704
2.918831458330751,-0.4407703485869718
2.9194598396996057,-0.4395613322626694
2.9200882210684607,-0.4383521370461118
2.9207166024373152,-0.43714276341462777
2.9213449838061702,-0.43593321184562484
2.9219733651750253,-0.43472348281658985
2.9226017465438803,-0.4335135768050881
2.923230127912735,-0.4323034942887642
2.92385850928159,-0.4310932357453406
2.9244868906504444,-0.42988280165261883
2.9251152720192994,-0.4286721924884779
2.925743653388154,-0.427461408730875
2.926372034757009,-0.4262504508578451
2.927000416125864,-0.42503931934750067
2.927628797494719,-0.4238280146780316
2.9282571788635736,-0.4226165373277047
2.9288855602324286,-0.4214048877748644
2.929513941601283,-0.4201930664979315
2.9301423229701378,-0.41898107397540296
2.930770704338993,-0.4177689106858533
2.931399085707848,-0.41655657710793226
2.932027467076703,-0.41534407372036614
2.9326558484455574,-0.41413140100195667
2.9332842298144124,-0.4129185594315821
2.933912611183267,-0.4117055494881953
2.934540992552122,-0.4104923716508248
2.9351693739209765,-0.40927902639857416
2.9357977552898316,-0.408065514210622
2.9364261366586866,-0.40685183556622107
2.9370545180275416,-0.4056379909446997
2.937682899396396,-0.40442398082545955
2.938311280765251,-0.4032098056879771
2.9389396621341057,-0.40199546601180247
2.9395680435029607,-0.40078096227655957
2.9401964248718153,-0.3995662949619463
2.9408248062406703,-0.3983514645477333
2.9414531876095253,-0.3971364715137649
2.9420815689783804,-0.39592131633995825
2.942709950347235,-0.39470599950630336
2.94333833171609,-0.3934905214928628
2.9439667130849445,-0.39227488277977185
2.9445950944537995,-0.3910590838472379
2.945223475822654,-0.3898431251755403
2.945851857191509,-0.3886270072450303
2.946480238560364,-0.38741073053613106
2.947108619929219,-0.386194295529337
2.9477370012980737,-0.38497770270521386
2.9483653826669287,-0.3837609525443986
2.9489937640357833,-0.3825440455275993
2.9496221454046383,-0.38132698213559435
2.950250526773493,-0.3801097628492328
2.950878908142348,-0.3788923881494344
2.951507289511203,-0.37767485851718846
2.952135670880058,-0.376457174433555
2.9527640522489125,-0.37523933637966306
2.9533924336177675,-0.37402134483671196
2.954020814986622,-0.37280320028597
2.954649196355477,-0.371584903208775
2.9552775777243316,-0.37036645408653335
2.9559059590931867,-0.3691478534007208
2.9565343404620417,-0.36792910163288123
2.9571627218308967,-0.36671019926462733
2.9577911031997512,-0.36549114677763983
2.9584194845686063,-0.3642719446536678
2.959047865937461,-0.363052593374528
2.959676247306316,-0.36183309342210457
2.9603046286751704,-0.36061344527834976
2.9609330100440254,-0.3593936494252829
2.9615613914128804,-0.35817370634499
2.9621897727817355,-0.35695361651962476
2.96281815415059,-0.3557333804314072
2.963446535519445,-0.35451299856262364
2.9640749168882996,-0.3532924713956271
2.9647032982571546,-0.35207179941283673
2.965331679626009,-0.35085098309673757
2.965960060994864,-0.3496300229298803
2.966588442363719,-0.34840891939488144
2.9672168237325742,-0.3471876729744229
2.967845205101429,-0.3459662841512513
2.968473586470284,-0.3447447534081789
2.9691019678391384,-0.34352308122808245
2.9697303492079934,-0.3423012680939033
2.970358730576848,-0.3410793144886476
2.970987111945703,-0.33985722089538517
2.971615493314558,-0.33863498779725026
2.972243874683413,-0.3374126156774409
2.9728722560522676,-0.33619010501921887
2.9735006374211226,-0.33496745630590924
2.974129018789977,-0.3337446700209005
2.974757400158832,-0.33252174664764433
2.9753857815276867,-0.3312986866696548
2.9760141628965417,-0.33007549057050917
2.9766425442653963,-0.3288521588338473
2.9772709256342513,-0.327628691943371
2.9778993070031063,-0.3264050903828444
2.978527688371961,-0.32518135463609366
2.979156069740816,-0.32395748518700634
2.9797844511096705,-0.3227334825195319
2.9804128324785255,-0.321509347117681
2.98104121384738,-0.3202850794655257
2.981669595216235,-0.3190606800471987
2.98229797658509,-0.3178361493468934
2.982926357953945,-0.31661148784886417
2.9835547393227997,-0.315386696037426
2.9841831206916547,-0.3141617743969533
2.9848115020605093,-0.312936723411881
2.9854398834293643,-0.3117115435667038
2.986068264798219,-0.31048623534597597
2.986696646167074,-0.3092607992343112
2.987325027535929,-0.3080352357163826
2.987953408904784,-0.306809545276922
2.9885817902736385,-0.30558372840072034
2.9892101716424935,-0.30435778557262716
2.989838553011348,-0.30313171727755056
2.990466934380203,-0.30190552400045667
2.9910953157490576,-0.30067920622637007
2.9917236971179126,-0.29945276444037294
2.9923520784867677,-0.29822619912760506
2.9929804598556227,-0.2969995107732641
2.9936088412244772,-0.2957726998626049
2.9942372225933322,-0.29454576688093914
2.994865603962187,-0.2933187123136357
2.995493985331042,-0.2920915366461203
2.9961223666998964,-0.2908642403638749
2.9967507480687514,-0.2896368239524381
2.9973791294376064,-0.2884092878974043
2.9980075108064614,-0.28718163268442437
2.998635892175316,-0.28595385879920426
2.999264273544171,-0.2847259667275062
2.9998926549130256,-0.2834979569551473
3.0005210362818806,-0.28226982996800015
3.001149417650735,-0.281041586251992
3.00177779901959,-0.2798132262931052
3.002406180388445,-0.27858475057737686
3.0030345617573,-0.27735615959089804
3.003662943126155,-0.2761274538198142
3.00429132449501,-0.27489863375032497
3.0049197058638644,-0.27366969986868356
3.0055480872327194,-0.27244065266119716
3.006176468601574,-0.271211492614226
3.006804849970429,-0.269982220214184
3.007433231339284,-0.2687528359475376
3.008061612708139,-0.2675233403008066
3.0086899940769936,-0.26629373376056326
3.0093183754458486,-0.2650640168134323
3.009946756814703,-0.2638341899460906
3.010575138183558,-0.2626042536452673
3.0112035195524127,-0.26137420839774356
3.0118319009212677,-0.26014405469035184
3.0124602822901227,-0.25891379300997674
3.0130886636589778,-0.2576834238435533
3.0137170450278323,-0.25645294767806814
3.0143454263966873,-0.2552223650005591
3.014973807765542,-0.2539916762981142
3.015602189134397,-0.2527608820578722
3.0162305705032515,-0.2515299827670225
3.0168589518721065,-0.250298978912804
3.0174873332409615,-0.24906787098250627
3.0181157146098165,-0.24783665946346797
3.018744095978671,-0.24660534484307767
3.019372477347526,-0.24537392760877338
3.0200008587163807,-0.24414240824804195
3.0206292400852357,-0.24291078724841964
3.0212576214540903,-0.24167906509749112
3.0218860028229453,-0.24044724228288974
3.0225143841918003,-0.23921531929229742
3.0231427655606553,-0.23798329661344403
3.02377114692951,-0.2367511747341075
3.0243995282983644,-0.23551895414211357
3.0250279096672195,-0.23428663532533575
3.025656291036074,-0.23305421877169485
3.026284672404929,-0.23182170496915872
3.026913053773784,-0.2305890944057425
3.027541435142639,-0.22935638756950813
3.0281698165114936,-0.22812358494856402
3.0287981978803487,-0.22689068703106513
3.029426579249203,-0.2256576943052127
3.0300549606180582,-0.22442460725925398
3.030683341986913,-0.22319142638148196
3.031311723355768,-0.22195815216023548
3.031940104724623,-0.2207247850838988
3.032568486093478,-0.2194913256409014
3.0331968674623324,-0.21825777431971782
3.0338252488311874,-0.2170241316088674
3.034453630200042,-0.21579039799691446
3.035082011568897,-0.21455657397246736
3.0357103929377516,-0.21332266002417927
3.0363387743066066,-0.21208865664074691
3.0369671556754616,-0.21085456431091143
3.0375955370443166,-0.20962038352345733
3.038223918413171,-0.20838611476721264
3.038852299782026,-0.20715175853104892
3.0394806811508808,-0.20591731530388058
3.040109062519736,-0.20468278557466515
3.0407374438885904,-0.20344816983240271
3.0413658252574454,-0.2022134685661362
3.0419942066263004,-0.20097868226495055
3.0426225879951554,-0.19974381141797293
3.04325096936401,-0.19850885651437247
3.043879350732865,-0.1972738180433601
3.0445077321017195,-0.1960386964941882
3.0451361134705746,-0.19480349235615066
3.045764494839429,-0.19356820611858233
3.046392876208284,-0.19233283827085912
3.047021257577139,-0.19109738930239786
3.047649638945994,-0.18986185970265548
3.0482780203148487,-0.18862624996112998
3.0489064016837037,-0.18739056056735892
3.0495347830525583,-0.18615479201092017
3.0501631644214133,-0.18491894478143128
3.050791545790268,-0.18368301936854936
3.051419927159123,-0.18244701626197113
3.052048308527978,-0.18121093595143228
3.052676689896833,-0.1799747789267075
3.0533050712656875,-0.17873854567761038
3.0539334526345425,-0.17750223669399307
3.054561834003397,-0.1762658524657461
3.055190215372252,-0.17502939348279853
3.0558185967411067,-0.17379286023511686
3.0564469781099617,-0.17255625321270593
3.0570753594788167,-0.17131957290560787
3.0577037408476717,-0.1700828198039025
3.0583321222165263,-0.1688459943977067
3.0589605035853813,-0.16760909717717434
3.059588884954236,-0.16637212863249642
3.060217266323091,-0.16513508925390022
3.0608456476919454,-0.16389797953164967
3.0614740290608005,-0.162660799956045
3.0621024104296555,-0.1614235510174224
3.0627307917985105,-0.1601862332061537
3.063359173167365,-0.15894884701264686
3.06398755453622,-0.15771139292734498
3.0646159359050746,-0.15647387144072653
3.0652443172739297,-0.1552362830433048
3.0658726986427842,-0.15399862822562843
3.0665010800116392,-0.15276090747828036
3.0671294613804942,-0.15152312129187817
3.0677578427493493,-0.15028527015707369
3.068386224118204,-0.14904735456455273
3.069014605487059,-0.14780937500503508
3.0696429868559134,-0.1465713319692743
3.0702713682247684,-0.14533322594805734
3.070899749593623,-0.14409505743220438
3.071528130962478,-0.14285682691256887
3.072156512331333,-0.1416185348800369
3.0727848937001876,-0.14038018182552758
3.0734132750690426,-0.13914176823999239
3.074041656437897,-0.13790329461441508
3.074670037806752,-0.1366647614398115
3.0752984191756068,-0.1354261692072294
3.0759268005444618,-0.13418751840774842
3.076555181913317,-0.13294880953247956
3.077183563282172,-0.13171004307256523
3.0778119446510264,-0.1304712195191788
3.0784403260198814,-0.1292323393635248
3.079068707388736,-0.12799340309683827
3.079697088757591,-0.12675441121038497
3.0803254701264455,-0.12551536419546086
3.0809538514953005,-0.12427626254339205
3.0815822328641556,-0.12303710674553471
3.0822106142330106,-0.12179789729327457
3.082838995601865,-0.12055863467802708
3.08346737697072,-0.11931931939123691
3.0840957583395747,-0.11807995192437797
3.0847241397084297,-0.11684053276895301
3.0853525210772843,-0.11560106241649362
3.0859809024461393,-0.11436154135855996
3.0866092838149943,-0.11312197008674044
3.0872376651838493,-0.11188234909265171
3.087866046552704,-0.11064267886793837
3.088494427921559,-0.10940295990427285
3.0891228092904135,-0.10816319269335503
3.0897511906592685,-0.10692337772691217
3.090379572028123,-0.10568351549669876
3.091007953396978,-0.1044436064944962
3.091636334765833,-0.10320365121211275
3.092264716134688,-0.10196365014138317
3.0928930975035427,-0.10072360377416868
3.0935214788723977,-0.09948351260235654
3.0941498602412523,-0.09824337711786008
3.0947782416101073,-0.09700319781261843
3.095406622978962,-0.09576297517859632
3.096035004347817,-0.09452270970778381
3.096663385716672,-0.09328240189219611
3.097291767085527,-0.09204205222387352
3.0979201484543815,-0.09080166119488112
3.0985485298232365,-0.08956122929730849
3.099176911192091,-0.08832075702326972
3.099805292560946,-0.08708024486490303
3.1004336739298006,-0.08583969331437058
3.1010620552986556,-0.08459910286385848
3.1016904366675107,-0.08335847400557635
3.1023188180363657,-0.0821178072317572
3.1029471994052202,-0.08087710303465732
3.1035755807740752,-0.07963636190655593
3.10420396214293,-0.07839558433975509
3.104832343511785,-0.07715477082657941
3.1054607248806394,-0.07591392185937605
3.1060891062494944,-0.07467303793051427
3.1067174876183494,-0.07343211953238538
3.1073458689872044,-0.07219116715740247
3.107974250356059,-0.07095018129800026
3.108602631724914,-0.06970916244663497
3.1092310130937686,-0.06846811109578388
3.1098593944626236,-0.06722702773794544
3.110487775831478,-0.06598591286563883
3.111116157200333,-0.06474476697140392
3.111744538569188,-0.06350359054780089
3.112372919938043,-0.06226238408741029
3.113001301306898,-0.06102114808283258
3.113629682675753,-0.059779883026688165
3.1142580640446074,-0.05853858941161694
3.1148864454134624,-0.05729726773027832
3.115514826782317,-0.05605591847535096
3.116143208151172,-0.054814542139532456
3.116771589520027,-0.053573139215539314
3.117399970888882,-0.05233171019610666
3.1180283522577366,-0.05109025557398806
3.118656733626591,-0.049848775841955295
3.119285114995446,-0.04860727149279819
3.1199134963643007,-0.04736574301932441
3.1205418777331557,-0.04612419091435928
3.1211702591020107,-0.0448826156707455
3.1217986404708657,-0.04364101778134308
3.1224270218397203,-0.04239939773902902
3.1230554032085753,-0.041157756036697225
3.12368378457743,-0.03991609316725817
3.124312165946285,-0.038674409623638814
3.1249405473151395,-0.03743270589878236
3.1255689286839945,-0.03619098248564804
3.1261973100528495,-0.03494923987721094
3.1268256914217045,-0.03370747856646179
3.127454072790559,-0.03246569904640678
3.128082454159414,-0.031223901810067338
3.1287108355282687,-0.029982087350479913
3.1293392168971237,-0.028740256160695865
3.1299675982659783,-0.027498408733781145
3.1305959796348333,-0.026256545562816175
3.1312243610036883,-0.025014667140895647
3.1318527423725433,-0.02377277396112828
3.132481123741398,-0.022530866516636643
3.133109505110253,-0.021288945300556982
3.1337378864791074,-0.02004701080603896
3.1343662678479625,-0.01880506352624553
3.134994649216817,-0.017563103954352673
3.135623030585672,-0.016321132583549225
3.1362514119545266,-0.015079149907036692
3.136879793323382,-0.01383715641802904
3.1375081746922366,-0.01259515260975245
3.1381365560610917,-0.011353138975445199
3.1387649374299462,-0.010111116008357408
3.1393933187988012,-0.00886908420175085
3.140021700167656,-0.00762704404889876
3.140650081536511,-0.006384996043085628
3.1412784629053654,-0.005142940677606995
3.1419068442742204,-0.003900878445769271
3.1425352256430754,-0.00265880984088951
3.1431636070119304,-0.0014167353562952374
3.1437919883807854,-0.00017465548532422716
3.1444203697496396,0.001067429278675685
3.1450487511184946,0.002309518442346805
3.1456771324873496,0.003551611512321782
3.1463055138562046,0.004793707995223807
3.146933895225059,0.0060358073976668055
3.147562276593914,0.007277909226255654
3.148190657962769,0.008520012987586367
3.148819039331624,0.009762118188246294
3.1494474207004783,0.011004224334814334
3.1500758020693334,0.01224633093386112
3.1507041834381884,0.013488437491949236
3.1513325648070434,0.014730543515633396
3.151960946175898,0.015972648511460654
3.152589327544753,0.01721475198597062
3.153217708913608,0.018456853445695642
3.153846090282463,0.019698952397160994
3.154474471651317,0.020941048346885104
3.155102853020172,0.02218314080137975
3.155731234389027,0.023425229267150224
3.156359615757882,0.02466731325069557
3.1569879971267367,0.025909392258508804
3.1576163784955917,0.027151465797077032
3.1582447598644467,0.02839353337288175
3.1588731412333018,0.029635594492398977
3.159501522602156,0.030877648662099456
3.160129903971011,0.03211969538844891
3.160758285339866,0.03336173417790819
3.161386666708721,0.0346037645369335
3.1620150480775755,0.03584578597197653
3.1626434294464305,0.037087797989484826
3.1632718108152855,0.03832980009590172
3.1639001921841405,0.03957179179766688
3.1645285735529947,0.04081377260121616
3.1651569549218497,0.042055742012982046
3.1657853362907047,0.04329769953939372
3.1664137176595593,0.04453964468687737
3.1670420990284143,0.04578157696185625
3.1676704803972693,0.04702349587075105
3.1682988617661243,0.048265400919979926
3.1689272431349784,0.049507291615958834
3.1695556245038334,0.05074916746510168
3.1701840058726884,0.05199102797382046
3.1708123872415435,0.0532328726485256
3.171440768610398,0.05447470099562602
3.172069149979253,0.05571651252152944
3.172697531348108,0.05695830673264245
3.173325912716963,0.05820008313537087
3.173954294085817,0.05944184123611983
3.174582675454672,0.060683580541294045
3.1752110568235272,0.06192530055729792
3.1758394381923822,0.06316700079053593
3.176467819561237,0.0644086807474126
3.177096200930092,0.06565033993433282
3.177724582298947,0.06689197785770207
3.178352963667802,0.0681335940239266
3.178981345036656,0.06937518793941357
3.179609726405511,0.0706167591105713
3.180238107774366,0.07185830704380951
3.180866489143221,0.07309983124553944
3.1814948705120756,0.07434133122217416
3.1821232518809306,0.0755828064801286
3.1827516332497856,0.07682425652581988
3.1833800146186406,0.07806568086566754
3.1840083959874947,0.07930707900609367
3.1846367773563498,0.080548450453523
3.1852651587252048,0.08178979471438343
3.18589354009406,0.08303111129510582
3.1865219214629144,0.0842723997021246
3.1871503028317694,0.08551365944187757
3.1877786842006244,0.08675489002080643
3.1884070655694794,0.08799609094535675
3.1890354469383335,0.0892372617219784
3.1896638283071885,0.09047840185712552
3.1902922096760435,0.09171951085725678
3.1909205910448986,0.0929605882288358
3.191548972413753,0.09420163347833097
3.192177353782608,0.09544264611221595
3.192805735151463,0.09668362563696987
3.193434116520318,0.09792457155907724
3.1940624978891723,0.09916548338502847
3.1946908792580273,0.10040636062131994
3.1953192606268823,0.10164720277445417
3.1959476419957373,0.1028880093509401
3.196576023364592,0.10412877985729316
3.197204404733447,0.1053695138000357
3.197832786102302,0.10661021068569694
3.198461167471157,0.10785087002081331
3.199089548840011,0.10909149131192872
3.199717930208866,0.11033207406559453
3.200346311577721,0.11157261778836994
3.200974692946576,0.11281312198682214
3.2016030743154307,0.1140535861675265
3.2022314556842857,0.11529400983706684
3.2028598370531407,0.11653439250203544
3.2034882184219957,0.11777473366903353
3.20411659979085,0.11901503284467123
3.204744981159705,0.12025528953556781
3.20537336252856,0.12149550324835214
3.206001743897415,0.12273567348966245
3.2066301252662694,0.12397579976614692
3.2072585066351245,0.12521588158446362
3.2078868880039795,0.1264559184512809
3.2085152693728345,0.12769590987327759
3.2091436507416886,0.12893585535714283
3.2097720321105436,0.13017575440957693
3.2104004134793986,0.13141560653729084
3.2110287948482537,0.13265541124700717
3.2116571762171082,0.13389516804545948
3.2122855575859632,0.1351348764393931
3.2129139389548182,0.1363745359355653
3.2135423203236724,0.13761414604074515
3.2141707016925274,0.1388537062617142
3.2147990830613824,0.14009321610526623
3.2154274644302374,0.14133267507820751
3.216055845799092,0.14257208268735738
3.216684227167947,0.14381143843954816
3.217312608536802,0.14505074184162525
3.217940989905657,0.14628999240044738
3.218569371274511,0.14752918962288744
3.219197752643366,0.14876833301583142
3.219826134012221,0.15000742208617987
3.220454515381076,0.15124645634084724
3.2210828967499308,0.1524854352867626
3.2217112781187858,0.15372435843086954
3.222339659487641,0.15496322528012665
3.222968040856496,0.1562020353415073
3.22359642222535,0.15744078812200027
3.224224803594205,0.1586794831286097
3.22485318496306,0.1599181198683554
3.225481566331915,0.16115669784827302
3.2261099477007695,0.16239521657541417
3.2267383290696245,0.16363367555684677
3.2273667104384796,0.1648720742996552
3.2279950918073346,0.1661104123109404
3.2286234731761887,0.1673486890978202
3.2292518545450437,0.16858690416742952
3.2298802359138987,0.16982505702692033
3.2305086172827537,0.17106314718346244
3.2311369986516083,0.1723011741442428
3.2317653800204633,0.1735391374164667
3.2323937613893183,0.17477703650735704
3.2330221427581733,0.1760148709241554
3.2336505241270275,0.17725264017412143
3.2342789054958825,0.17849034376453354
3.2349072868647375,0.1797279812026893
3.2355356682335925,0.18096555199590486
3.236164049602447,0.1822030556515161
3.236792430971302,0.1834404916768779
3.237420812340157,0.18467785957936517
3.238049193709012,0.18591515886637247
3.2386775750778662,0.1871523890453145
3.2393059564467213,0.18838954962362633
3.2399343378155763,0.18962664010876326
3.2405627191844313,0.19086366000820154
3.241191100553286,0.192100608829438
3.241819481922141,0.19333748607999068
3.242447863290996,0.19457429126739906
3.243076244659851,0.1958110238992238
3.243704626028705,0.1970476834830474
3.24433300739756,0.19828426952647424
3.244961388766415,0.19952078153713068
3.24558977013527,0.2007572190226656
3.2462181515041246,0.2019935814907501
3.2468465328729796,0.20322986844907795
3.2474749142418347,0.20446607940536612
3.2481032956106897,0.2057022138673543
3.248731676979544,0.2069382713428058
3.249360058348399,0.2081742513395071
3.249988439717254,0.20941015336526864
3.250616821086109,0.2106459769279245
3.2512452024549634,0.21188172153533316
3.2518735838238184,0.21311738669537716
3.2525019651926734,0.21435297191596367
3.2531303465615284,0.21558847670502437
3.2537587279303826,0.21682390057051626
3.2543871092992376,0.21805924302042098
3.2550154906680926,0.2192945035627456
3.2556438720369476,0.2205296817055229
3.256272253405802,0.22176477695681104
3.256900634774657,0.2229997888246944
3.257529016143512,0.2242347168172833
3.258157397512367,0.22546956044271443
3.2587857788812213,0.22670431920915102
3.2594141602500764,0.2279389926247829
3.2600425416189314,0.22917358019782685
3.260670922987786,0.23040808143652683
3.261299304356641,0.23164249584915414
3.261927685725496,0.23287682294400752
3.262556067094351,0.23411106222941352
3.263184448463205,0.23534521321372656
3.26381282983206,0.23657927540532908
3.264441211200915,0.23781324831263215
3.26506959256977,0.23904713144407502
3.2656979739386247,0.24028092430812606
3.2663263553074797,0.2415146264132822
3.2669547366763347,0.24274823726806954
3.2675831180451897,0.2439817563810438
3.268211499414044,0.24521518326079003
3.268839880782899,0.24644851741592297
3.269468262151754,0.2476817583550875
3.270096643520609,0.24891490558695842
3.2707250248894635,0.25014795862024103
3.2713534062583185,0.2513809169636711
3.2719817876271735,0.25261378012601526
3.2726101689960285,0.25384654761607084
3.2732385503648826,0.2550792189426668
3.2738669317337377,0.2563117936146626
3.2744953131025927,0.2575442711409502
3.2751236944714477,0.258776651030453
3.2757520758403023,0.26000893279212584
3.2763804572091573,0.2612411159349565
3.2770088385780123,0.2624731999679645
3.2776372199468673,0.26370518440020213
3.2782656013157214,0.2649370687407548
3.2788939826845764,0.2661688524987403
3.2795223640534314,0.2674005351833098
3.2801507454222865,0.2686321163036481
3.280779126791141,0.2698635953689735
3.281407508159996,0.27109497188853743
3.282035889528851,0.2723262453716263
3.282664270897706,0.27355741532755984
3.28329265226656,0.27478848126569283
3.283921033635415,0.27601944269541406
3.2845494150042702,0.27725029912614735
3.2851777963731252,0.2784810500673516
3.28580617774198,0.2797116950285206
3.286434559110835,0.28094223351918374
3.28706294047969,0.28217266504890604
3.287691321848545,0.28340298912728823
3.288319703217399,0.28463320526396685
3.288948084586254,0.2858633129686148
3.289576465955109,0.28709331175094155
3.290204847323964,0.2883232011206927
3.2908332286928186,0.2895529805876512
3.2914616100616736,0.2907826496616367
3.2920899914305286,0.29201220785250576
3.2927183727993836,0.2932416546701529
3.2933467541682377,0.29447098962450985
3.2939751355370928,0.2957002122255463
3.2946035169059478,0.29692932198326977
3.295231898274803,0.2981583184077265
3.295860279643657,0.2993872010090003
3.2964886610125124,0.30061596929721435
3.2971170423813674,0.3018446227825302
3.2977454237502224,0.30307316097514847
3.2983738051190765,0.3043015833853092
3.2990021864879315,0.30552988952329163
3.2996305678567865,0.3067580788994146
3.3002589492256416,0.30798615102403687
3.3008873305944957,0.30921410540755706
3.301515711963351,0.31044194156041444
3.302144093332206,0.3116696589930882
3.302772474701061,0.3128972572160983
3.3034008560699153,0.3141247357400058
3.3040292374387703,0.3153520940754122
3.3046576188076253,0.31657933173296093
3.3052860001764803,0.31780644822333615
3.3059143815453345,0.31903344305726433
3.30654276291419,0.3202603157455133
3.307171144283045,0.3214870657988928
3.307799525651899,0.32271369272825545
3.308427907020754,0.3239401960444956
3.309056288389609,0.32516657525855064
3.309684669758464,0.32639282988140067
3.310313051127318,0.327618959424069
3.3109414324961732,0.3288449633976218
3.3115698138650282,0.330070841313169
3.3121981952338837,0.33129659268186407
3.312826576602738,0.33252221701490425
3.313454957971593,0.3337477138235311
3.314083339340448,0.33497308261903
3.314711720709303,0.3361983229127311
3.315340102078157,0.33742343421600923
3.315968483447012,0.33864841604028356
3.316596864815867,0.33987326789701894
3.3172252461847225,0.3410979892977253
3.3178536275535766,0.3423225797539578
3.3184820089224316,0.3435470387773174
3.3191103902912866,0.34477136587945095
3.3197387716601416,0.3459955605720512
3.3203671530289958,0.3472196223668576
3.320995534397851,0.3484435507756552
3.321623915766706,0.3496673453102767
3.3222522971355612,0.35089100548260094
3.3228806785044154,0.35211453080455435
3.3235090598732704,0.35333792078811005
3.3241374412421254,0.354561174945289
3.3247658226109804,0.35578429278815976
3.3253942039798345,0.35700727382883896
3.3260225853486896,0.3582301175794908
3.3266509667175446,0.3594528235523282
3.3272793480863996,0.3606753912596124
3.327907729455254,0.36189782021365313
3.328536110824109,0.3631201099268093
3.329164492192964,0.3643422599114889
3.329792873561819,0.3655642696801487
3.3304212549306733,0.3667861387452956
3.3310496362995283,0.3680078666194855
3.3316780176683833,0.36922945281532493
3.3323063990372384,0.37045089684547
3.332934780406093,0.371672198222627
3.333563161774948,0.37289335645955296
3.334191543143803,0.3741143710690558
3.334819924512658,0.37533524156399384
3.335448305881512,0.37655596745727693
3.336076687250367,0.3777765482618659
3.336705068619222,0.378996983490773
3.337333449988077,0.38021727265706257
3.3379618313569317,0.38143741527385033
3.3385902127257867,0.38265741085430466
3.3392185940946417,0.38387725891164565
3.3398469754634967,0.3850969589591462
3.340475356832351,0.3863165105101319
3.341103738201206,0.3875359130779812
3.341732119570061,0.3887551661761256
3.342360500938916,0.38997426931804996
3.3429888823077705,0.39119322201729256
3.3436172636766255,0.39241202378744533
3.3442456450454805,0.3936306741421541
3.3448740264143355,0.3948491725951189
3.3455024077831896,0.3960675186600944
3.3461307891520446,0.39728571185088907
3.3467591705208997,0.39850375168136637
3.3473875518897547,0.3997216376654449
3.3480159332586092,0.40093936931709795
3.3486443146274643,0.40215694615035447
3.3492726959963193,0.40337436767929874
3.3499010773651743,0.4045916334180707
3.3505294587340284,0.4058087428808665
3.3511578401028834,0.40702569558193774
3.3517862214717384,0.4082424910355931
3.3524146028405934,0.40945912875619717
3.353042984209448,0.41067560825817173
3.353671365578303,0.41189192905599525
3.354299746947158,0.4131080906642029
3.354928128316012,0.4143240925973879
3.355556509684867,0.41553993437020054
3.356184891053722,0.41675561549734863
3.356813272422577,0.4179711354935986
3.357441653791432,0.41918649387377416
3.358070035160287,0.4204016901527579
3.358698416529142,0.4216167238454909
3.359326797897997,0.4228315944669728
3.359955179266851,0.4240463015322619
3.360583560635706,0.4252608445564761
3.361211942004561,0.426475223054792
3.361840323373416,0.4276894365424465
3.3624687047422706,0.4289034845347357
3.3630970861111256,0.43011736654701577
3.3637254674799806,0.43133108209470283
3.3643538488488356,0.4325446306932735
3.3649822302176897,0.4337580118582649
3.3656106115865447,0.43497122510527486
3.3662389929553997,0.436184269949962
3.3668673743242548,0.43739714590804635
3.3674957556931093,0.43860985249530887
3.3681241370619643,0.4398223892275922
3.3687525184308194,0.441034755620801
3.3693808997996744,0.44224695119090146
3.3700092811685285,0.44345897545392193
3.3706376625373835,0.44467082792595314
3.3712660439062385,0.44588250812314834
3.3718944252750935,0.4470940155617235
3.372522806643948,0.4483053497579577
3.373151188012803,0.449516510228193
3.373779569381658,0.45072749648883453
3.374407950750513,0.4519383080563514
3.3750363321193673,0.453148944447276
3.3756647134882223,0.45435940517820494
3.3762930948570773,0.4555696897657989
3.3769214762259323,0.45677979772678295
3.377549857594787,0.4579897285779465
3.378178238963642,0.4591994818361436
3.378806620332497,0.46040905701829365
3.379435001701352,0.46161845364138054
3.380063383070206,0.46282767122245416
3.380691764439061,0.4640367092786296
3.381320145807916,0.4652455673270878
3.381948527176771,0.4664542448850751
3.3825769085456256,0.46766274146990455
3.3832052899144807,0.4688710565989552
3.3838336712833357,0.47007918978967306
3.3844620526521907,0.47128714055957033
3.385090434021045,0.47249490842622643
3.3857188153899,0.473702492907288
3.386347196758755,0.4749098935204685
3.38697557812761,0.4761171097835494
3.3876039594964644,0.4773241412143799
3.3882323408653194,0.47853098733087696
3.3888607222341744,0.47973764765102545
3.3894891036030295,0.4809441216928788
3.3901174849718836,0.48215040897455896
3.3907458663407386,0.48335650901425675
3.3913742477095936,0.4845624213302315
3.3920026290784486,0.48576814544081204
3.392631010447303,0.486973680864396
3.393259391816158,0.4881790271194514
3.3938877731850132,0.4893841837245154
3.3945161545538682,0.49058915019819466
3.3951445359227224,0.4917939260591671
3.3957729172915774,0.4929985108261799
3.3964012986604324,0.4942029040180514
3.3970296800292874,0.4954071051536702
3.397658061398142,0.496611113751996
3.398286442766997,0.4978149293320599
3.398914824135852,0.49901855141296403
3.399543205504707,0.5002219795138817
3.400171586873561,0.5014252131540587
3.400799968242416,0.5026282518528122
3.401428349611271,0.503831095129532
3.4020567309801257,0.505033742503679
3.4026851123489807,0.5062361934947883
3.4033134937178358,0.5074384476224664
3.4039418750866908,0.5086405044063931
3.404570256455545,0.5098423633663215
3.4051986378244,0.5110440240220779
3.405827019193255,0.5122454858935621
3.40645540056211,0.5134467485007477
3.4070837819309645,0.5146478113636815
3.4077121632998195,0.5158486740024858
3.4083405446686745,0.517049335937356
3.4089689260375295,0.5182497966885626
3.4095973074063837,0.5194500557764502
3.4102256887752387,0.5206501127214395
3.4108540701440937,0.5218499670440244
3.4114824515129487,0.5230496182647761
3.4121108328818033,0.52424906590434
3.4127392142506583,0.5254483094834377
3.4133675956195133,0.5266473485228664
3.4139959769883683,0.5278461825434997
3.4146243583572224,0.5290448110662881
3.4152527397260775,0.5302432336122569
3.4158811210949325,0.53144144970251
3.4165095024637875,0.5326394588582265
3.417137883832642,0.5338372606006636
3.417766265201497,0.5350348544511557
3.418394646570352,0.5362322399311141
3.419023027939207,0.537429416562029
3.419651409308061,0.5386263838654671
3.4202797906769162,0.5398231413630737
3.4209081720457712,0.541019688576573
3.4215365534146263,0.5422160250277667
3.422164934783481,0.5434121502385357
3.422793316152336,0.5446080637308401
3.423421697521191,0.5458037650267181
3.424050078890046,0.5469992536482883
3.4246784602589,0.5481945291177479
3.425306841627755,0.5493895909573745
3.42593522299661,0.5505844386895249
3.426563604365465,0.5517790718366364
3.4271919857343196,0.552973489921226
3.4278203671031746,0.5541676924658919
3.4284487484720296,0.555361678993313
3.4290771298408846,0.5565554490262484
3.4297055112097388,0.5577490020875385
3.430333892578594,0.5589423377001052
3.430962273947449,0.5601354553869512
3.431590655316304,0.561328354671162
3.4322190366851584,0.5625210350759041
3.4328474180540134,0.563713496124426
3.4334757994228684,0.5649057373400592
3.4341041807917234,0.5660977582462168
3.4347325621605775,0.567289558366395
3.4353609435294326,0.5684811372241725
3.4359893248982876,0.569672494343212
3.4366177062671426,0.5708636292472579
3.437246087635997,0.5720545414601392
3.437874469004852,0.5732452305057686
3.438502850373707,0.5744356959081418
3.439131231742562,0.5756259371913395
3.4397596131114163,0.5768159538795254
3.4403879944802713,0.5780057454969488
3.4410163758491263,0.5791953115679437
3.4416447572179814,0.5803846516169274
3.442273138586836,0.5815737651684034
3.442901519955691,0.5827626517469613
3.443529901324546,0.5839513108772738
3.444158282693401,0.5851397420841012
3.444786664062255,0.5863279448922887
3.44541504543111,0.5875159188267676
3.446043426799965,0.588703663412556
3.44667180816882,0.5898911781747573
3.4473001895376747,0.5910784626385627
3.4479285709065297,0.5922655163292495
3.4485569522753847,0.593452338772182
3.449185333644239,0.5946389294928116
3.449813715013094,0.5958252880166776
3.450442096381949,0.597011413869407
3.451070477750804,0.5981973065767136
3.4516988591196585,0.5993829656644003
3.4523272404885135,0.6005683906583575
3.4529556218573685,0.6017535810845643
3.4535840032262235,0.602938536469088
3.4542123845950776,0.6041232563380852
3.4548407659639326,0.605307740217801
3.4554691473327876,0.60649198763457
3.4560975287016427,0.6076759981148161
3.4567259100704972,0.6088597711850531
3.4573542914393522,0.6100433063718833
3.4579826728082073,0.6112266032020007
3.4586110541770623,0.6124096612021882
3.4592394355459164,0.6135924798993196
3.4598678169147714,0.6147750588203593
3.4604961982836264,0.6159573974923619
3.4611245796524814,0.6171394954424734
3.461752961021336,0.6183213521979313
3.462381342390191,0.6195029672860629
3.463009723759046,0.6206843402342893
3.463638105127901,0.6218654705701219
3.464266486496755,0.6230463578211641
3.46489486786561,0.6242270015151116
3.465523249234465,0.6254074011797525
3.46615163060332,0.6265875563429677
3.466780011972175,0.6277674665327302
3.46740839334103,0.6289471312771061
3.468036774709885,0.630126550104255
3.46866515607874,0.6313057225424296
3.469293537447594,0.6324846481199756
3.469921918816449,0.633663326365333
3.470550300185304,0.6348417568070357
3.471178681554159,0.6360199389737112
3.4718070629230136,0.6371978723940822
3.4724354442918686,0.6383755565969648
3.4730638256607236,0.6395529911112707
3.4736922070295786,0.6407301754660057
3.4743205883984327,0.641907109190271
3.4749489697672877,0.6430837918132634
3.4755773511361427,0.6442602228642751
3.4762057325049978,0.6454364018726932
3.4768341138738523,0.6466123283680015
3.4774624952427073,0.6477880018797795
3.4780908766115624,0.6489634219377028
3.4787192579804174,0.6501385880715447
3.4793476393492715,0.6513134998111729
3.4799760207181265,0.6524881566865538
3.4806044020869815,0.65366255822775
3.4812327834558365,0.6548367039649217
3.481861164824691,0.6560105934283262
3.482489546193546,0.6571842261483188
3.483117927562401,0.6583576016553523
3.483746308931256,0.6595307194799779
3.4843746903001103,0.6607035791528443
3.4850030716689653,0.6618761802046996
3.4856314530378203,0.6630485221663894
3.4862598344066753,0.6642206045688592
3.48688821577553,0.6653924269431529
3.487516597144385,0.6665639888204131
3.48814497851324,0.6677352897318828
3.488773359882095,0.6689063292089044
3.489401741250949,0.6700771067829193
3.490030122619804,0.6712476219854697
3.490658503988659,0.6724178743481976
3.491286885357514,0.6735878634028455
3.4919152667263686,0.6747575886812565
3.4925436480952237,0.6759270497153742
3.4931720294640787,0.6770962460372429
3.4938004108329337,0.6782651771790091
3.494428792201788,0.67943384267292
3.495057173570643,0.680602242051324
3.495685554939498,0.6817703748466716
3.4963139363083524,0.682938240591515
3.4969423176772074,0.6841058388185093
3.4975706990460624,0.6852731690604108
3.4981990804149175,0.686440230850079
3.4988274617837716,0.6876070237204759
3.4994558431526266,0.6887735472046668
3.5000842245214816,0.6899398008358198
3.5007126058903366,0.6911057841472059
3.501340987259191,0.6922714966722001
3.501969368628046,0.6934369379442811
3.502597749996901,0.6946021074970308
3.5032261313657562,0.6957670048641363
3.5038545127346103,0.6969316295793878
3.5044828941034654,0.6980959811766809
3.5051112754723204,0.6992600591900161
3.5057396568411754,0.700423863153497
3.50636803821003,0.701587392601334
3.506996419578885,0.7027506470678418
3.50762480094774,0.703913626087441
3.508253182316595,0.7050763291946585
3.508881563685449,0.7062387559241247
3.509509945054304,0.7074009058105787
3.510138326423159,0.7085627783888646
3.510766707792014,0.7097243731939321
3.5113950891608687,0.7108856897608391
3.5120234705297237,0.7120467276247492
3.5126518518985788,0.7132074863209337
3.5132802332674338,0.7143679653847705
3.513908614636288,0.7155281643517452
3.514536996005143,0.7166880827574511
3.515165377373998,0.7178477201375886
3.515793758742853,0.7190070760279669
3.5164221401117075,0.7201661499645028
3.5170505214805625,0.7213249414832217
3.5176789028494175,0.7224834501202573
3.5183072842182725,0.7236416754118526
3.5189356655871267,0.7247996168943588
3.5195640469559817,0.7259572741042366
3.5201924283248367,0.7271146465780561
3.5208208096936917,0.7282717338524969
3.5214491910625463,0.7294285354643483
3.5220775724314013,0.730585050950509
3.5227059538002563,0.7317412798479885
3.5233343351691113,0.7328972216939065
3.5239627165379654,0.7340528760254924
3.5245910979068205,0.7352082423800876
3.5252194792756755,0.7363633202951434
3.5258478606445305,0.7375181093082221
3.526476242013385,0.7386726089569975
3.52710462338224,0.7398268187792552
3.527733004751095,0.7409807383128917
3.52836138611995,0.7421343670959161
3.528989767488804,0.7432877046664494
3.5296181488576592,0.7444407505627242
3.5302465302265142,0.7455935043230865
3.5308749115953693,0.7467459654859936
3.531503292964224,0.7478981335900171
3.532131674333079,0.7490500081738404
3.532760055701934,0.7502015887762608
3.533388437070789,0.7513528749361884
3.534016818439643,0.7525038661926471
3.534645199808498,0.7536545620847754
3.535273581177353,0.754804962151824
3.535901962546208,0.7559550659331596
3.5365303439150626,0.7571048729682617
3.5371587252839176,0.7582543827967256
3.5377871066527726,0.7594035949582605
3.5384154880216276,0.7605525089926909
3.5390438693904818,0.7617011244399563
3.539672250759337,0.7628494408401117
3.540300632128192,0.7639974577333272
3.540929013497047,0.7651451746598887
3.5415573948659014,0.7662925911601982
3.5421857762347564,0.767439706774774
3.5428141576036114,0.7685865210442498
3.5434425389724655,0.7697330335093768
3.5440709203413205,0.7708792437110222
3.5446993017101756,0.7720251511901702
3.5453276830790306,0.7731707554879224
3.545956064447885,0.7743160561454968
3.54658444581674,0.7754610527042295
3.547212827185595,0.7766057447055739
3.54784120855445,0.7777501316911016
3.5484695899233043,0.7788942132025016
3.5490979712921593,0.7800379887815819
3.5497263526610143,0.7811814579702682
3.5503547340298693,0.7823246203106047
3.550983115398724,0.7834674753447547
3.551611496767579,0.7846100226150008
3.552239878136434,0.7857522616637446
3.552868259505289,0.7868941920335057
3.553496640874143,0.7880358132669254
3.554125022242998,0.789177124906763
3.554753403611853,0.7903181264958985
3.555381784980708,0.7914588175773322
3.5560101663495627,0.7925991976941842
3.5566385477184177,0.7937392663896952
3.5572669290872727,0.7948790232072269
3.5578953104561277,0.7960184676902614
3.558523691824982,0.797157599382402
3.559152073193837,0.7982964178273736
3.559780454562692,0.7994349225690224
3.560408835931547,0.8005731131513159
3.5610372173004015,0.8017109891183434
3.5616655986692565,0.8028485500143172
3.5622939800381115,0.8039857953835707
3.5629223614069665,0.8051227247705602
3.5635507427758206,0.8062593377198648
3.5641791241446756,0.8073956337761855
3.5648075055135306,0.8085316124843471
3.5654358868823857,0.8096672733892976
3.5660642682512402,0.8108026160361078
3.5666926496200952,0.811937639969972
3.5673210309889503,0.8130723447362095
3.5679494123578053,0.8142067298802617
3.5685777937266594,0.8153407949476955
3.5692061750955144,0.8164745394842016
3.5698345564643694,0.817607963035595
3.5704629378332244,0.8187410651478159
3.571091319202079,0.8198738453669289
3.571719700570934,0.821006303239124
3.572348081939789,0.8221384383107165
3.572976463308644,0.8232702501281465
3.573604844677498,0.8244017382379807
3.574233226046353,0.825532902186911
3.574861607415208,0.8266637415217556
3.575489988784063,0.8277942557894586
3.576118370152918,0.8289244445370908
3.576746751521773,0.8300543073118493
3.577375132890628,0.8311838436610582
3.578003514259483,0.8323130531321685
3.578631895628337,0.8334419352727589
3.579260276997192,0.8345704896305347
3.579888658366047,0.8356987157533287
3.580517039734902,0.8368266131891023
3.5811454211037566,0.8379541814859435
3.5817738024726116,0.8390814201920697
3.5824021838414666,0.8402083288558257
3.5830305652103216,0.8413349070256858
3.5836589465791757,0.8424611542502517
3.5842873279480307,0.843587070078255
3.5849157093168857,0.8447126540585554
3.5855440906857408,0.8458379057401432
3.5861724720545953,0.8469628246721368
3.5868008534234503,0.8480874104037849
3.5874292347923054,0.849211662484466
3.5880576161611604,0.8503355804636881
3.5886859975300145,0.8514591638910903
3.5893143788988695,0.8525824123164407
3.5899427602677245,0.8537053252896394
3.590571141636579,0.8548279023607166
3.591199523005434,0.8559501430798339
3.591827904374289,0.8570720469972831
3.592456285743144,0.858193613663488
3.5930846671119983,0.8593148426290041
3.5937130484808533,0.860435733444518
3.5943414298497083,0.8615562856608486
3.5949698112185633,0.8626764988289468
3.595598192587418,0.8637963724998955
3.596226573956273,0.8649159062249108
3.596854955325128,0.8660350995553406
3.597483336693983,0.8671539520426663
3.598111718062837,0.8682724632385012
3.598740099431692,0.8693906326945935
3.599368480800547,0.8705084599628233
3.599996862169402,0.8716259445952058
3.6006252435382566,0.8727430861438883
3.6012536249071117,0.8738598841611526
3.6018820062759667,0.8749763381994152
3.6025103876448217,0.876092447811227
3.603138769013676,0.8772082125492726
3.603767150382531,0.8783236319663715
3.604395531751386,0.8794387056154791
3.605023913120241,0.8805534330496845
3.6056522944890954,0.881667813822213
3.6062806758579504,0.8827818474864251
3.6069090572268054,0.883895533595817
3.6075374385956605,0.8850088717040209
3.6081658199645146,0.8861218613648042
3.6087942013333696,0.8872345021320714
3.6094225827022246,0.8883467935598635
3.6100509640710796,0.8894587352023573
3.610679345439934,0.8905703266138665
3.611307726808789,0.8916815673488423
3.611936108177644,0.8927924569618734
3.6125644895464992,0.8939029950076846
3.6131928709153533,0.8950131810411385
3.6138212522842084,0.8961230146172368
3.6144496336530634,0.8972324952911171
3.6150780150219184,0.8983416226180568
3.615706396390773,0.8994503961534703
3.616334777759628,0.9005588154529114
3.616963159128483,0.9016668800720716
3.617591540497338,0.9027745895667821
3.618219921866192,0.9038819434930128
3.618848303235047,0.9049889414068731
3.619476684603902,0.9060955828646108
3.620105065972757,0.9072018674226145
3.6207334473416117,0.9083077946374117
3.6213618287104667,0.9094133640656702
3.6219902100793218,0.9105185752641984
3.6226185914481768,0.9116234277899443
3.623246972817031,0.9127279211999962
3.623875354185886,0.9138320550515842
3.624503735554741,0.9149358289020781
3.625132116923596,0.9160392423089897
3.62576049829245,0.9171422948299717
3.6263888796613055,0.9182449860228173
3.6270172610301605,0.9193473154454631
3.6276456423990155,0.9204492826559864
3.6282740237678697,0.9215508872126069
3.6289024051367247,0.9226521286736861
3.6295307865055797,0.9237530065977281
3.6301591678744347,0.9248535205433798
3.630787549243289,0.9259536700694303
3.6314159306121443,0.9270534547348119
3.6320443119809993,0.9281528740986006
3.6326726933498543,0.9292519277200144
3.6333010747187084,0.9303506151584153
3.6339294560875635,0.9314489359733104
3.6345578374564185,0.932546889724348
3.6351862188252735,0.9336444759713225
3.6358146001941276,0.9347416942741715
3.636442981562983,0.9358385441929777
3.637071362931838,0.9369350252879686
3.637699744300692,0.938031137119515
3.638328125669547,0.9391268792481338
3.6389565070384022,0.940222251234487
3.6395848884072572,0.9413172526393819
3.6402132697761114,0.9424118830237714
3.6408416511449664,0.9435061419487534
3.6414700325138214,0.9446000289755723
3.642098413882677,0.9456935436656185
3.642726795251531,0.9467866855804286
3.643355176620386,0.9478794542816856
3.643983557989241,0.9489718493312197
3.644611939358096,0.9500638702910064
3.64524032072695,0.9511555167231698
3.645868702095805,0.9522467881899805
3.64649708346466,0.9533376842538562
3.6471254648335156,0.9544282044773635
3.6477538462023698,0.9555183484232146
3.6483822275712248,0.9566081156542711
3.64901060894008,0.9576975057335421
3.649638990308935,0.9587865182241855
3.650267371677789,0.959875152689507
3.650895753046644,0.9609634086929613
3.651524134415499,0.9620512857981519
3.6521525157843544,0.963138783568832
3.6527808971532085,0.9642259015689021
3.6534092785220635,0.9653126393624142
3.6540376598909186,0.9663989965135688
3.6546660412597736,0.9674849725867161
3.6552944226286277,0.9685705671463566
3.6559228039974827,0.9696557797571403
3.6565511853663377,0.9707406099838684
3.6571795667351927,0.9718250573914922
3.6578079481040473,0.9729091215451134
3.6584363294729023,0.9739928020099854
3.6590647108417573,0.9750760983515108
3.6596930922106123,0.9761590101352455
3.6603214735794665,0.977241536926896
3.6609498549483215,0.9783236782923195
3.6615782363171765,0.979405433797526
3.6622066176860315,0.9804868030086774
3.662834999054886,0.9815677854920876
3.663463380423741,0.9826483808142226
3.664091761792596,0.9837285885417008
3.664720143161451,0.9848084082412937
3.6653485245303052,0.9858878394799258
3.6659769058991603,0.9869668818246733
3.6666052872680153,0.9880455348427672
3.6672336686368703,0.9891237981015915
3.667862050005725,0.9902016711686826
3.66849043137458,0.9912791536117326
3.669118812743435,0.9923562449985861
3.66974719411229,0.9934329448972427
3.670375575481144,0.9945092528758557
3.671003956849999,0.9955851685027329
3.671632338218854,0.996660691346338
3.672260719587709,0.9977358209752873
3.6728891009565636,0.9988105569583541
3.6735174823254186,0.9998848988644662
3.6741458636942737,1.0009588462627068
3.6747742450631287,1.0020323987223145
3.675402626431983,1.0031055558126842
3.676031007800838,1.0041783171033662
3.676659389169693,1.0052506821640665
3.677287770538548,1.0063226505646492
3.6779161519074024,1.007394221875133
3.6785445332762574,1.008465395665694
3.6791729146451124,1.009536171506666
3.6798012960139674,1.0106065489685376
3.6804296773828216,1.0116765276219575
3.6810580587516766,1.012746107037729
3.6816864401205316,1.0138152867868155
3.6823148214893866,1.0148840664403365
3.682943202858241,1.0159524455695694
3.683571584227096,1.0170204237459508
3.684199965595951,1.0180880005410748
3.684828346964806,1.019155175526694
3.6854567283336603,1.0202219482747201
3.6860851097025153,1.0212883183572234
3.6867134910713704,1.022354285346433
3.687341872440225,1.0234198488147372
3.68797025380908,1.024485008334684
3.688598635177935,1.0255497634789812
3.68922701654679,1.0266141138204956
3.689855397915644,1.027678058932254
3.690483779284499,1.0287415983874444
3.691112160653354,1.0298047317594137
3.691740542022209,1.0308674586216695
3.6923689233910637,1.031929778547881
3.6929973047599187,1.0329916911118777
3.6936256861287737,1.0340531958876498
3.6942540674976287,1.0351142924493484
3.694882448866483,1.0361749803712865
3.695510830235338,1.0372352592279386
3.696139211604193,1.038295128593941
3.696767592973048,1.0393545880440924
3.6973959743419025,1.040413637153352
3.6980243557107575,1.0414722754968417
3.6986527370796125,1.0425305026498486
3.6992811184484675,1.0435883181878178
3.6999094998173216,1.044645721686361
3.7005378811861767,1.04570271272125
3.7011662625550317,1.0467592908684225
3.7017946439238867,1.047815455703977
3.7024230252927413,1.0488712068041772
3.7030514066615963,1.04992654374545
3.7036797880304513,1.050981466104386
3.7043081693993063,1.0520359734577394
3.7049365507681604,1.0530900653824307
3.7055649321370154,1.0541437414555417
3.7061933135058704,1.055197001254321
3.7068216948747255,1.0562498443561805
3.70745007624358,1.0573022703386994
3.708078457612435,1.0583542787796194
3.70870683898129,1.0594058692568484
3.709335220350145,1.06045704134846
3.709963601718999,1.0615077946326932
3.710591983087854,1.0625581286879535
3.711220364456709,1.0636080430928108
3.7118487458255642,1.0646575374260034
3.712477127194419,1.0657066112664333
3.713105508563274,1.0667552641931717
3.713733889932129,1.0678034957854552
3.714362271300984,1.068851305622687
3.714990652669838,1.069898693284438
3.715619034038693,1.0709456583504455
3.716247415407548,1.0719922004006155
3.716875796776403,1.073038319015021
3.7175041781452576,1.0740840137739014
3.7181325595141126,1.075129284257667
3.7187609408829676,1.076174130046893
3.7193893222518226,1.0772185507223262
3.7200177036206767,1.078262545864878
3.7206460849895318,1.079306115055632
3.7212744663583868,1.0803492578758391
3.721902847727242,1.0813919739069187
3.7225312290960964,1.0824342627304604
3.7231596104649514,1.0834761239282225
3.7237879918338064,1.0845175570821328
3.7244163732026614,1.08555856177429
3.7250447545715155,1.0865991375869615
3.7256731359403705,1.0876392841025848
3.7263015173092255,1.0886790009037683
3.7269298986780806,1.0897182875732898
3.727558280046935,1.0907571436940995
3.72818666141579,1.091795568849315
3.728815042784645,1.0928335626222294
3.7294434241535,1.093871124596304
3.7300718055223543,1.0949082543551705
3.7307001868912093,1.0959449514826352
3.7313285682600643,1.0969812155626726
3.7319569496289193,1.0980170461794325
3.732585330997774,1.0990524429172341
3.733213712366629,1.1000874053605698
3.733842093735484,1.1011219330941038
3.734470475104338,1.1021560257026743
3.735098856473193,1.10318968277129
3.735727237842048,1.1042229038851339
3.736355619210903,1.1052556886295626
3.7369840005797577,1.106288036590104
3.7376123819486127,1.1073199473524606
3.7382407633174677,1.1083514205025091
3.7388691446863227,1.1093824556262986
3.739497526055177,1.1104130523100524
3.740125907424032,1.1114432101401688
3.740754288792887,1.1124729287032198
3.741382670161742,1.1135022075859518
3.7420110515305964,1.1145310463752858
3.7426394328994514,1.1155594446583172
3.7432678142683065,1.116587402022317
3.7438961956371615,1.117614918054732
3.7445245770060156,1.1186419923431818
3.7451529583748706,1.1196686244754646
3.7457813397437256,1.1206948140395527
3.7464097211125806,1.1217205606235938
3.747038102481435,1.1227458638159127
3.74766648385029,1.123770723205009
3.7482948652191452,1.124795138379561
3.7489232465880002,1.1258191089284204
3.7495516279568544,1.126842634440618
3.7501800093257094,1.1278657145053608
3.7508083906945644,1.128888348712033
3.7514367720634194,1.1299105366501956
3.752065153432274,1.1309322779095874
3.752693534801129,1.1319535720801241
3.753321916169984,1.1329744187519002
3.753950297538839,1.133994817515187
3.754578678907693,1.1350147679604352
3.755207060276548,1.1360342696782728
3.755835441645403,1.1370533222595045
3.756463823014258,1.1380719252951184
3.7570922043831128,1.1390900783762772
3.7577205857519678,1.1401077810943236
3.758348967120823,1.1411250330407805
3.758977348489678,1.1421418338073492
3.759605729858532,1.1431581829859099
3.760234111227387,1.1441740801685236
3.760862492596242,1.14518952494743
3.761490873965097,1.1462045169150512
3.7621192553339515,1.1472190556639859
3.7627476367028065,1.1482331407870152
3.7633760180716616,1.1492467718771011
3.7640043994405166,1.150259948527385
3.7646327808093707,1.1512726703311904
3.7652611621782257,1.1522849368820203
3.7658895435470807,1.1532967477735607
3.7665179249159357,1.1543081025996778
3.7671463062847903,1.155319000954419
3.7677746876536453,1.156329442432014
3.7684030690225003,1.1573394266268744
3.7690314503913553,1.1583489531335942
3.7696598317602095,1.1593580215469488
3.7702882131290645,1.1603666314618963
3.7709165944979195,1.1613747824735776
3.7715449758667745,1.1623824741773165
3.772173357235629,1.163389706168619
3.772801738604484,1.1643964780431746
3.773430119973339,1.1654027893968555
3.774058501342194,1.1664086398257185
3.7746868827110482,1.1674140289260033
3.7753152640799033,1.1684189562941318
3.7759436454487583,1.169423421526713
3.7765720268176133,1.1704274242205375
3.777200408186468,1.1714309639725813
3.777828789555323,1.1724340403800042
3.778457170924178,1.1734366530401519
3.779085552293033,1.1744388015505534
3.779713933661887,1.1754404855089227
3.780342315030742,1.1764417045131597
3.780970696399597,1.1774424581613492
3.7815990777684516,1.1784427460517612
3.7822274591373066,1.1794425677828515
3.7828558405061616,1.1804419229532632
3.7834842218750167,1.1814408111618224
3.7841126032438708,1.1824392320075436
3.784740984612726,1.1834371850896275
3.785369365981581,1.1844346700074588
3.785997747350436,1.185431686360613
3.7866261287192904,1.186428233748848
3.7872545100881454,1.1874243117721126
3.7878828914570004,1.18841992003054
3.7885112728258554,1.1894150581244516
3.7891396541947095,1.1904097256543564
3.7897680355635646,1.1914039222209505
3.7903964169324196,1.1923976474251194
3.7910247983012746,1.1933909008679349
3.791653179670129,1.1943836821506566
3.792281561038984,1.195375990874735
3.792909942407839,1.1963678266418072
3.793538323776694,1.197359189053698
3.7941667051455483,1.1983500777124239
3.7947950865144033,1.1993404922201876
3.7954234678832584,1.2003304321793822
3.7960518492521134,1.2013198971925907
3.796680230620968,1.2023088868625844
3.797308611989823,1.203297400792325
3.797936993358678,1.204285438584964
3.798565374727533,1.2052729998438425
3.799193756096387,1.2062600841724922
3.799822137465242,1.2072466911746345
3.800450518834097,1.2082328204541821
3.801078900202952,1.2092184716152383
3.8017072815718067,1.210203644262097
3.8023356629406617,1.2111883379992427
3.8029640443095167,1.2121725524313511
3.8035924256783717,1.21315628716329
3.804220807047226,1.2141395418001184
3.804849188416081,1.2151223159470874
3.805477569784936,1.2161046092096377
3.806105951153791,1.2170864211934056
3.8067343325226455,1.2180677515042164
3.8073627138915005,1.2190485997480893
3.8079910952603555,1.2200289655312357
3.8086194766292105,1.2210088484600605
3.8092478579980646,1.2219882481411595
3.8098762393669197,1.2229671641813242
3.8105046207357747,1.2239455961875358
3.8111330021046297,1.224923543766972
3.8117613834734843,1.2259010065270022
3.8123897648423393,1.2268779840751896
3.8130181462111943,1.2278544760192924
3.8136465275800493,1.2288304819672617
3.8142749089489034,1.2298060015272438
3.8149032903177584,1.2307810343075776
3.8155316716866134,1.2317555799167985
3.8161600530554685,1.2327296379636354
3.816788434424323,1.2337032080570114
3.817416815793178,1.234676289806046
3.818045197162033,1.2356488828200538
3.818673578530888,1.2366209867085436
3.819301959899742,1.2375926010812197
3.819930341268597,1.2385637255479838
3.820558722637452,1.2395343597189314
3.8211871040063072,1.2405045032043553
3.821815485375162,1.2414741556147437
3.822443866744017,1.2424433165607816
3.823072248112872,1.2434119856533499
3.823700629481727,1.2443801625035265
3.824329010850581,1.2453478467225865
3.824957392219436,1.2463150379220014
3.825585773588291,1.2472817357134403
3.826214154957146,1.2482479397087687
3.8268425363260006,1.24921364952005
3.8274709176948556,1.250178864759546
3.8280992990637106,1.2511435850397146
3.8287276804325647,1.252107809973214
3.8293560618014197,1.2530715391728986
3.8299844431702748,1.2540347722518213
3.8306128245391298,1.2549975088232335
3.8312412059079843,1.255959748500586
3.8318695872768394,1.256921490897529
3.8324979686456944,1.257882735627909
3.8331263500145494,1.2588434823057735
3.8337547313834035,1.2598037305453689
3.8343831127522585,1.2607634799611407
3.8350114941211135,1.261722730167734
3.8356398754899685,1.2626814807799953
3.836268256858823,1.2636397314129684
3.836896638227678,1.2645974816818986
3.837525019596533,1.2655547312022308
3.838153400965388,1.2665114795896115
3.8387817823342423,1.2674677264598866
3.8394101637030973,1.2684234714291025
3.8400385450719523,1.269378714113508
3.8406669264408073,1.2703334541295517
3.841295307809662,1.271287691093883
3.841923689178517,1.2722414246233533
3.842552070547372,1.273194654335017
3.843180451916227,1.274147379846127
3.843808833285081,1.2750996007741402
3.844437214653936,1.2760513167367162
3.845065596022791,1.2770025273517145
3.845693977391646,1.2779532322371976
3.8463223587605007,1.278903431011432
3.8469507401293557,1.2798531232928865
3.8475791214982107,1.280802308700231
3.8482075028670657,1.2817509868523398
3.84883588423592,1.282699157368289
3.849464265604775,1.2836468198673612
3.85009264697363,1.284593973969038
3.850721028342485,1.2855406192930083
3.8513494097113394,1.2864867554591626
3.8519777910801944,1.287432382087597
3.8526061724490495,1.2883774987986096
3.8532345538179045,1.2893221052127044
3.8538629351867586,1.2902662009505899
3.8544913165556136,1.2912097856331777
3.8551196979244686,1.2921528588815865
3.8557480792933236,1.293095420317137
3.856376460662178,1.2940374695613568
3.857004842031033,1.2949790062359794
3.8576332233998882,1.2959200299629416
3.8582616047687432,1.2968605403643878
3.8588899861375974,1.2978005370626657
3.8595183675064524,1.2987400196803318
3.8601467488753074,1.299678987840147
3.8607751302441624,1.3006174411650768
3.861403511613017,1.3015553792782963
3.862031892981872,1.3024928018031852
3.862660274350727,1.3034297083633293
3.863288655719582,1.3043660985825234
3.863917037088436,1.3053019720847672
3.864545418457291,1.306237328494268
3.865173799826146,1.3071721674354415
3.865802181195001,1.3081064885329097
3.8664305625638558,1.309040291411503
3.8670589439327108,1.3099735756962585
3.867687325301566,1.3109063410124218
3.868315706670421,1.311838586985447
3.868944088039275,1.3127703132409954
3.86957246940813,1.3137015194049386
3.870200850776985,1.3146322051033545
3.87082923214584,1.3155623699625314
3.8714576135146945,1.3164920136089644
3.8720859948835495,1.31742113566936
3.8727143762524046,1.3183497357706337
3.8733427576212596,1.3192778135399081
3.8739711389901137,1.3202053686045179
3.8745995203589687,1.3211324005920053
3.8752279017278237,1.3220589091301236
3.8758562830966783,1.3229848938468367
3.8764846644655333,1.3239103543703168
3.8771130458343883,1.3248352903289482
3.8777414272032433,1.3257597013513238
3.8783698085720975,1.326683587066249
3.8789981899409525,1.3276069471027385
3.8796265713098075,1.3285297810900183
3.8802549526786625,1.3294520886575263
3.880883334047517,1.330373869434911
3.881511715416372,1.3312951230520313
3.882140096785227,1.33221584913896
3.882768478154082,1.3331360473259795
3.8833968595229362,1.3340557172435845
3.8840252408917912,1.3349748585224819
3.8846536222606463,1.3358934707935912
3.8852820036295013,1.3368115536880436
3.885910384998356,1.337729106837184
3.886538766367211,1.338646129872567
3.887167147736066,1.3395626224259634
3.887795529104921,1.3404785841293545
3.888423910473775,1.341394014614937
3.88905229184263,1.3423089135151185
3.889680673211485,1.3432232804625213
3.89030905458034,1.3441371150899812
3.8909374359491946,1.3450504170305475
3.8915658173180496,1.3459631859174832
3.8921941986869046,1.346875421384265
3.8928225800557597,1.3477871230645855
3.8934509614246138,1.34869829059235
3.894079342793469,1.349608923601678
3.894707724162324,1.3505190217269052
3.895336105531179,1.3514285846025809
3.8959644869000334,1.35233761186347
3.8965928682688884,1.3532461031445517
3.8972212496377434,1.3541540580810216
3.8978496310065984,1.3550614763082902
3.8984780123754526,1.3559683574619834
3.8991063937443076,1.3568747011779423
3.8997347751131626,1.3577805070922255
3.9003631564820176,1.3586857748411056
3.900991537850872,1.3595905040610725
3.901619919219727,1.360494694388834
3.902248300588582,1.361398345461311
3.902876681957437,1.362301456915643
3.9035050633262913,1.363204028389187
3.9041334446951463,1.364106059519516
3.9047618260640014,1.3650075499444196
3.9053902074328564,1.3659084993019046
3.906018588801711,1.366808907230197
3.906646970170566,1.3677087733677387
3.907275351539421,1.3686080973531896
3.907903732908276,1.369506878825428
3.90853211427713,1.37040511742355
3.909160495645985,1.3713028127868694
3.90978887701484,1.3721999645549183
3.910417258383695,1.3730965723674486
3.9110456397525497,1.373992635864429
3.9116740211214047,1.3748881546860483
3.9123024024902597,1.3757831284727136
3.9129307838591147,1.376677556865052
3.913559165227969,1.3775714395039083
3.914187546596824,1.3784647760303477
3.914815927965679,1.3793575660856552
3.915444309334534,1.3802498093113347
3.9160726907033885,1.38114150534911
3.9167010720722435,1.382032653840926
3.9173294534410985,1.3829232544289458
3.9179578348099535,1.3838133067555543
3.9185862161788076,1.3847028104633567
3.9192145975476627,1.3855917651951788
3.9198429789165177,1.3864801705940664
3.9204713602853727,1.3873680263032873
3.9210997416542273,1.388255331966329
3.9217281230230823,1.389142087226902
3.9223565043919373,1.3900282917289362
3.9229848857607914,1.390913945116584
3.9236132671296464,1.3917990470342188
3.9242416484985014,1.3926835971264382
3.9248700298673564,1.393567595038058
3.925498411236211,1.394451040414118
3.926126792605066,1.3953339328998808
3.926755173973921,1.3962162721408318
3.927383555342776,1.397098057782677
3.92801193671163,1.397979289471346
3.928640318080485,1.3988599668529917
3.92926869944934,1.3997400895739895
3.929897080818195,1.4006196572809382
3.93052546218705,1.40149866962066
3.931153843555905,1.4023771262401992
3.93178222492476,1.403255026786826
3.932410606293615,1.404132370908033
3.933038987662469,1.405009158251536
3.933667369031324,1.4058853884652767
3.934295750400179,1.4067610611974186
3.934924131769034,1.4076361760963518
3.9355525131378886,1.4085107328106898
3.9361808945067436,1.4093847309892704
3.9368092758755986,1.4102581702811579
3.9374376572444536,1.4111310503356385
3.9380660386133077,1.4120033708022268
3.9386944199821627,1.4128751313306611
3.9393228013510178,1.4137463315709038
3.9399511827198728,1.4146169711731453
3.9405795640887273,1.4154870497877998
3.9412079454575824,1.4163565670655085
3.9418363268264374,1.417225522657137
3.9424647081952924,1.4180939162137793
3.9430930895641465,1.4189617473867544
3.9437214709330015,1.4198290158276061
3.9443498523018565,1.4206957211881077
3.9449782336707115,1.4215618631202578
3.945606615039566,1.4224274412762818
3.946234996408421,1.423292455308632
3.946863377777276,1.4241569048699874
3.947491759146131,1.4250207896132556
3.9481201405149853,1.4258841091915715
3.9487485218838403,1.4267468632582951
3.9493769032526953,1.4276090514670183
3.9500052846215503,1.4284706734715569
3.950633665990405,1.429331728925957
3.95126204735926,1.4301922174844917
3.951890428728115,1.4310521388016644
3.95251881009697,1.4319114925322036
3.953147191465824,1.4327702783310698
3.953775572834679,1.43362849585345
3.954403954203534,1.4344861447547614
3.955032335572389,1.435343224690649
3.955660716941243,1.4361997353169877
3.9562890983100987,1.4370556762898818
3.9569174796789537,1.4379110472656649
3.9575458610478087,1.4387658479009
3.958174242416663,1.4396200778523807
3.958802623785518,1.4404737367771299
3.959431005154373,1.4413268243323998
3.960059386523228,1.4421793401756737
3.960687767892082,1.4430312839646648
3.9613161492609374,1.4438826553573183
3.9619445306297925,1.4447334540118075
3.9625729119986475,1.4455836795865378
3.9632012933675016,1.4464333317401463
3.9638296747363566,1.4472824101314996
3.9644580561052116,1.4481309144196965
3.9650864374740666,1.4489788442640663
3.9657148188429208,1.4498261993241706
3.966343200211776,1.4506729792598025
3.9669715815806312,1.4515191837309873
3.9675999629494862,1.4523648123979807
3.9682283443183404,1.4532098649212712
3.9688567256871954,1.454054340961581
3.9694851070560504,1.454898240179862
3.9701134884249045,1.4557415622373002
3.9707418697937595,1.4565843067953148
3.9713702511626146,1.4574264735155553
3.97199863253147,1.4582680620599069
3.972627013900324,1.4591090720904871
3.973255395269179,1.4599495032696457
3.973883776638034,1.4607893552599662
3.974512158006889,1.4616286277242647
3.9751405393757433,1.462467320325594
3.9757689207445983,1.4633054327272383
3.9763973021134533,1.4641429645927144
3.977025683482309,1.464979915585776
3.977654064851163,1.4658162853704095
3.978282446220018,1.4666520736108364
3.978910827588873,1.4674872799715117
3.979539208957728,1.4683219041171256
3.980167590326582,1.4691559457126029
3.980795971695437,1.4699894044231039
3.981424353064292,1.4708222799140225
3.9820527344331476,1.4716545718509888
3.9826811158020017,1.4724862798998697
3.9833094971708567,1.4733174037267645
3.9839378785397117,1.4741479429980096
3.9845662599085667,1.4749778973801777
3.985194641277421,1.4758072665400772
3.985823022646276,1.4766360501447515
3.986451404015131,1.4774642478614803
3.987079785383986,1.4782918593577807
3.9877081667528405,1.4791188843014058
3.9883365481216955,1.4799453223603447
3.9889649294905505,1.4807711732028241
3.9895933108594055,1.4815964364973067
3.9902216922282596,1.4824211119124935
3.9908500735971146,1.483245199117321
3.9914784549659696,1.484068697780964
3.9921068363348247,1.4848916075728353
3.9927352177036792,1.4857139281625829
3.9933635990725342,1.4865356592200958
3.9939919804413893,1.4873568004154976
3.9946203618102443,1.488177351419152
3.9952487431790984,1.4889973119016604
3.9958771245479534,1.4898166815338625
3.9965055059168084,1.4906354599868352
3.9971338872856634,1.4914536469318955
3.997762268654518,1.492271242040599
3.998390650023373,1.4930882449847385
3.999019031392228,1.4939046554363478
3.999647412761083,1.4947204730676986
4.000275794129937,1.495535697551302
4.000904175498793,1.4963503285599076
4.001532556867647,1.4971643657665068
4.002160938236503,1.4979778088443283
4.002789319605356,1.4987906574668424
4.003417700974212,1.4996029113077576
4.004046082343066,1.5004145700410236
4.004674463711922,1.5012256333408303
4.005302845080776,1.502036100881607
4.005931226449631,1.5028459723380243
4.006559607818486,1.5036552473849931
4.007187989187341,1.504463925697665
4.0078163705561956,1.5052720069514332
4.00844475192505,1.5060794908219306
4.009073133293906,1.5068863769850318
4.00970151466276,1.5076926651168534
4.010329896031615,1.5084983548937527
4.01095827740047,1.5093034459923287
4.011586658769325,1.510107938089422
4.01221504013818,1.510911830862115
4.012843421507034,1.511715123987732
4.013471802875889,1.5125178171438403
4.014100184244744,1.5133199100082473
4.014728565613599,1.5141214022590057
4.015356946982454,1.514922293574408
4.0159853283513085,1.5157225836329908
4.016613709720164,1.516522272113534
4.017242091089018,1.5173213586950587
4.017870472457873,1.5181198430568306
4.018498853826728,1.5189177248783565
4.019127235195583,1.5197150038393896
4.019755616564438,1.5205116796199245
4.020383997933292,1.5213077519001992
4.021012379302148,1.5221032203606963
4.021640760671002,1.5228980846821412
4.022269142039857,1.5236923445455053
4.022897523408711,1.5244859996320026
4.023525904777567,1.5252790496230906
4.0241542861464215,1.5260714942004732
4.024782667515276,1.5268633330460968
4.0254110488841315,1.527654565842155
4.026039430252986,1.5284451922710836
4.0266678116218415,1.5292352120155646
4.027296192990695,1.530024624758525
4.027924574359551,1.5308134301831366
4.028552955728405,1.531601627972817
4.029181337097261,1.5323892178112288
4.029809718466115,1.5331761993822814
4.03043809983497,1.5339625723701278
4.031066481203825,1.5347483364591679
4.03169486257268,1.535533491334048
4.032323243941534,1.5363180366796603
4.032951625310389,1.5371019721811436
4.033580006679244,1.537885297523882
4.034208388048099,1.538668012393506
4.034836769416954,1.5394501164758947
4.035465150785809,1.5402316094571737
4.036093532154664,1.5410124910237126
4.036721913523519,1.5417927608621311
4.037350294892373,1.5425724186592944
4.037978676261228,1.543351464102317
4.038607057630083,1.544129896878558
4.039235438998938,1.544907716675626
4.039863820367793,1.5456849231813774
4.040492201736647,1.5464615160839146
4.041120583105503,1.5472374950715906
4.041748964474357,1.548012859833005
4.042377345843212,1.5487876100570053
4.0430057272120665,1.5495617454326878
4.043634108580922,1.5503352656493976
4.0442624899497766,1.5511081703967293
4.044890871318631,1.551880459364523
4.045519252687487,1.5526521322428708
4.046147634056341,1.5534231887221124
4.046776015425197,1.5541936284928377
4.04740439679405,1.554963451245885
4.048032778162906,1.5557326566723417
4.04866115953176,1.5565012444635444
4.049289540900616,1.5572692143110822
4.04991792226947,1.5580365659067905
4.050546303638325,1.5588032989427574
4.05117468500718,1.559569413111319
4.051803066376035,1.560334908105062
4.0524314477448895,1.5610997836168243
4.053059829113744,1.561864039339694
4.0536882104825995,1.5626276749670078
4.054316591851454,1.5633906901923567
4.054944973220309,1.5641530847095793
4.055573354589164,1.5649148582127672
4.056201735958019,1.565676010396261
4.056830117326874,1.566436540954655
4.057458498695728,1.5671964495827937
4.058086880064583,1.5679557359757712
4.058715261433438,1.5687143998289375
4.059343642802293,1.5694724408378904
4.059972024171148,1.570229858698481
4.0606004055400025,1.5709866531068124
4.061228786908858,1.571742823759239
4.0618571682777125,1.572498370352369
4.062485549646567,1.5732532925830618
4.063113931015422,1.5740075901484303
4.063742312384277,1.5747612627458387
4.064370693753132,1.5755143100729048
4.064999075121986,1.5762667318274983
4.065627456490842,1.5770185277077435
4.066255837859696,1.5777696974120157
4.066884219228551,1.578520240638946
4.067512600597405,1.5792701570874168
4.068140981966261,1.580019446456565
4.068769363335115,1.5807681084457803
4.06939774470397,1.581516142754707
4.070026126072825,1.5822635490832428
4.07065450744168,1.5830103271315403
4.0712828888105355,1.583756476600005
4.071911270179389,1.5845019971892973
4.072539651548245,1.5852468886003315
4.073168032917099,1.585991150534277
4.073796414285955,1.5867347826925582
4.074424795654809,1.587477784776853
4.075053177023664,1.5882201564890943
4.075681558392519,1.5889618975314705
4.076309939761374,1.5897030076064258
4.076938321130228,1.5904434864166592
4.077566702499083,1.5911833336651244
4.078195083867938,1.5919225490550302
4.078823465236793,1.592661132289844
4.0794518466056475,1.593399083073285
4.080080227974503,1.5941364011093306
4.0807086093433576,1.594873086102214
4.081336990712213,1.5956091377564245
4.081965372081067,1.5963445557767066
4.082593753449922,1.5970793398680625
4.083222134818777,1.597813489735751
4.083850516187632,1.5985470050852868
4.084478897556487,1.5992798856224402
4.085107278925341,1.6000121310532405
4.085735660294197,1.6007437410839729
4.086364041663051,1.60147471542118
4.086992423031906,1.6022050537716617
4.0876208044007605,1.6029347558424747
4.088249185769616,1.603663821340934
4.0888775671384705,1.6043922499746117
4.089505948507325,1.6051200414513378
4.0901343298761805,1.6058471954791989
4.090762711245035,1.6065737117665428
4.091391092613891,1.6072995900219715
4.092019473982744,1.6080248299543485
4.0926478553516,1.6087494312727926
4.093276236720454,1.6094733936866845
4.09390461808931,1.6101967169056595
4.094532999458164,1.610919400639616
4.095161380827019,1.6116414445987068
4.095789762195874,1.6123628484933468
4.096418143564729,1.6130836120342098
4.0970465249335835,1.6138037349322265
4.097674906302438,1.6145232168985892
4.0983032876712935,1.615242057644749
4.098931669040148,1.6159602568824158
4.099560050409003,1.6166778143235598
4.100188431777858,1.6173947296804105
4.100816813146713,1.6181110026654586
4.101445194515568,1.6188266329914538
4.102073575884422,1.6195416203714057
4.102701957253277,1.6202559645185852
4.103330338622132,1.6209696651465222
4.103958719990987,1.6216827219690084
4.104587101359842,1.6223951347000958
4.105215482728696,1.6231069030540966
4.105843864097552,1.6238180267455842
4.106472245466406,1.6245285054893932
4.107100626835261,1.625238339000619
4.107729008204116,1.6259475269946193
4.108357389572971,1.626656069187011
4.108985770941826,1.6273639652936736
4.10961415231068,1.62807121503075
4.110242533679536,1.6287778181146406
4.11087091504839,1.6294837742620119
4.111499296417245,1.6301890831897903
4.112127677786099,1.6308937446151643
4.112756059154955,1.6315977582555854
4.113384440523809,1.6323011238287661
4.114012821892664,1.6330038410526824
4.114641203261519,1.6337059096455726
4.115269584630374,1.6344073293259365
4.115897965999229,1.6351080998125385
4.116526347368083,1.6358082208244054
4.1171547287369386,1.6365076920808266
4.117783110105793,1.637206513301354
4.118411491474649,1.6379046842058043
4.119039872843503,1.6386022045142556
4.119668254212358,1.639299073947052
4.120296635581213,1.6399952922247987
4.120925016950068,1.6406908590683664
4.121553398318922,1.641385774198888
4.122181779687777,1.6420800373377613
4.122810161056632,1.6427736482066488
4.123438542425487,1.6434666065274763
4.1240669237943415,1.6441589120224334
4.124695305163197,1.6448505644139757
4.1253236865320515,1.6455415634248216
4.125952067900907,1.6462319087779553
4.126580449269761,1.6469216001966258
4.127208830638616,1.6476106374043462
4.127837212007471,1.6482990201248946
4.128465593376326,1.648986748082315
4.129093974745181,1.6496738210009159
4.129722356114035,1.650360238605271
4.130350737482891,1.65104600062022
4.130979118851745,1.651731106770869
4.1316075002206,1.6524155567825873
4.132235881589454,1.6530993503810132
4.13286426295831,1.6537824872920477
4.1334926443271645,1.6544649672418599
4.134121025696019,1.6551467899568832
4.1347494070648745,1.6558279551638206
4.135377788433729,1.6565084625896382
4.1360061698025845,1.6571883119615698
4.136634551171438,1.6578675030071157
4.137262932540294,1.6585460354540433
4.137891313909148,1.6592239090303849
4.138519695278004,1.6599011234644432
4.139148076646858,1.6605776784847845
4.139776458015713,1.661253573820245
4.140404839384568,1.661928809199926
4.141033220753423,1.662603384353197
4.141661602122277,1.6632772990096962
4.142289983491132,1.6639505528993273
4.142918364859987,1.6646231457522631
4.143546746228842,1.6652950772989437
4.144175127597697,1.6659663472700774
4.144803508966552,1.6666369553966411
4.145431890335407,1.6673069014098785
4.146060271704262,1.667976185041302
4.146688653073116,1.6686448060226935
4.147317034441971,1.6693127640861025
4.147945415810826,1.6699800589638476
4.148573797179681,1.670646690388515
4.149202178548536,1.671312658092961
4.14983055991739,1.6719779618103103
4.150458941286246,1.6726426012739573
4.1510873226551,1.6733065762175647
4.151715704023955,1.673969886375064
4.1523440853928095,1.6746325314806583
4.152972466761665,1.6752945112688176
4.1536008481305196,1.6759558254742841
4.154229229499374,1.6766164738320668
4.15485761086823,1.6772764560774478
4.155485992237084,1.677935771945976
4.15611437360594,1.678594421173472
4.156742754974793,1.6792524034960274
4.157371136343649,1.6799097186500025
4.157999517712503,1.680566366372029
4.158627899081358,1.681222346399008
4.159256280450213,1.6818776584681128
4.159884661819068,1.6825323023167853
4.160513043187923,1.683186277682741
4.161141424556777,1.6838395843039642
4.1617698059256325,1.6844922219187102
4.162398187294487,1.6851441902655064
4.1630265686633425,1.6857954890831512
4.163654950032197,1.6864461181107149
4.164283331401052,1.6870960770875392
4.164911712769907,1.687745365753235
4.165540094138762,1.688393983847689
4.166168475507616,1.689041931111056
4.166796856876471,1.689689207283765
4.167425238245326,1.6903358121065162
4.168053619614181,1.6909817453202816
4.168682000983035,1.6916270066663066
4.169310382351891,1.6922715958861074
4.1699387637207455,1.6929155127214741
4.170567145089601,1.693558756914468
4.171195526458455,1.694201328207425
4.17182390782731,1.6948432263429516
4.172452289196165,1.6954844510639278
4.17308067056502,1.6961250021135084
4.173709051933875,1.6967648792351195
4.174337433302729,1.6974040821724605
4.174965814671585,1.6980426106695041
4.175594196040439,1.6986804644704967
4.176222577409294,1.6993176433199593
4.176850958778148,1.6999541469626833
4.177479340147004,1.7005899751437379
4.178107721515858,1.7012251276084644
4.178736102884713,1.701859604102477
4.179364484253568,1.702493404371665
4.179992865622423,1.7031265281621921
4.1806212469912785,1.703758975220496
4.181249628360132,1.7043907452932885
4.181878009728988,1.7050218381275555
4.182506391097842,1.705652253470559
4.183134772466698,1.706281991069834
4.183763153835552,1.7069110506731915
4.184391535204407,1.7075394320287165
4.185019916573262,1.7081671348847698
4.185648297942117,1.7087941589899867
4.186276679310971,1.709420504093278
4.186905060679826,1.71004616994383
4.187533442048681,1.7106711562911041
4.188161823417536,1.7112954628848374
4.1887902047863905,1.7119190894750422
4.189418586155246,1.7125420358120074
4.1900469675241006,1.713164301646296
4.190675348892956,1.7137858867287503
4.19130373026181,1.7144067908104845
4.191932111630665,1.7150270136428925
4.19256049299952,1.7156465549776418
4.193188874368375,1.7162654145666785
4.19381725573723,1.7168835921622223
4.194445637106084,1.7175010875167727
4.19507401847494,1.7181179003831037
4.195702399843794,1.7187340305142669
4.196330781212649,1.719349477663591
4.1969591625815035,1.71996424158468
4.197587543950359,1.7205783220314175
4.1982159253192135,1.7211917187579626
4.198844306688068,1.7218044315187513
4.1994726880569235,1.7224164600684981
4.200101069425778,1.723027804162196
4.200729450794634,1.7236384635551127
4.201357832163487,1.7242484380027954
4.201986213532343,1.7248577272610695
4.202614594901197,1.7254663310860368
4.203242976270053,1.726074249234078
4.203871357638907,1.7266814814618514
4.204499739007762,1.7272880275262954
4.205128120376617,1.7278938871846234
4.205756501745471,1.7284990601943298
4.2063848831143265,1.729103546313186
4.207013264483181,1.7297073452992435
4.2076416458520365,1.730310456910831
4.208270027220891,1.7309128809065568
4.208898408589746,1.7315146170453075
4.209526789958601,1.7321156650862488
4.210155171327456,1.7327160247888271
4.21078355269631,1.7333156959127656
4.211411934065165,1.733914678218068
4.21204031543402,1.7345129714650172
4.212668696802875,1.7351105754141762
4.213297078171729,1.7357074898263865
4.213925459540585,1.7363037144627695
4.214553840909439,1.7368992490847275
4.215182222278295,1.7374940934539416
4.2158106036471485,1.738088247332373
4.216438985016004,1.738681710482264
4.217067366384859,1.7392744826661355
4.217695747753714,1.7398665636467896
4.218324129122569,1.7404579531873092
4.218952510491423,1.741048651051055
4.219580891860279,1.7416386570016733
4.220209273229133,1.742227970803086
4.220837654597988,1.7428165922194987
4.221466035966842,1.7434045210153972
4.222094417335698,1.7439917569555476
4.222722798704552,1.7445782998049977
4.223351180073407,1.7451641493290762
4.223979561442262,1.7457493052933937
4.224607942811117,1.746333767463842
4.225236324179972,1.7469175356065936
4.225864705548826,1.747500609488102
4.2264930869176816,1.7480829888751053
4.227121468286536,1.7486646735346196
4.227749849655392,1.7492456632339461
4.228378231024246,1.7498259577406654
4.229006612393101,1.7504055568226429
4.229634993761956,1.7509844602480216
4.230263375130811,1.7515626677852312
4.230891756499665,1.752140179202982
4.23152013786852,1.7527169942702665
4.232148519237375,1.75329311275636
4.23277690060623,1.7538685344308205
4.2334052819750845,1.7544432590634889
4.23403366334394,1.7550172864244875
4.2346620447127945,1.755590616284224
4.23529042608165,1.756163248413387
4.235918807450504,1.7567351825829483
4.236547188819359,1.7573064185641634
4.237175570188214,1.7578769561285714
4.237803951557069,1.758446795047995
4.238432332925924,1.759015935094539
4.239060714294778,1.7595843760405936
4.239689095663634,1.7601521176588297
4.240317477032488,1.760719159722205
4.240945858401343,1.76128550200396
4.241574239770197,1.7618511442776186
4.242202621139053,1.7624160863169895
4.2428310025079075,1.762980327896165
4.243459383876762,1.7635438687895209
4.2440877652456175,1.7641067087717193
4.244716146614472,1.7646688476177055
4.2453445279833275,1.7652302851027075
4.245972909352181,1.7657910210022418
4.246601290721037,1.7663510550921067
4.247229672089891,1.7669103871483856
4.247858053458747,1.7674690169474476
4.248486434827601,1.7680269442659469
4.249114816196456,1.768584168880822
4.249743197565311,1.7691406905692952
4.250371578934166,1.7696965091088772
4.25099996030302,1.7702516242773614
4.251628341671875,1.7708060358528284
4.25225672304073,1.7713597436136423
4.252885104409585,1.7719127473384548
4.25351348577844,1.7724650468062015
4.254141867147295,1.7730166417961053
4.25477024851615,1.7735675320876736
4.255398629885004,1.7741177174607023
4.256027011253859,1.7746671976952697
4.256655392622714,1.7752159725717434
4.257283773991569,1.7757640418707747
4.257912155360423,1.7763114053733033
4.258540536729279,1.7768580628605548
4.259168918098133,1.7774040141140397
4.259797299466989,1.7779492589155577
4.2604256808358425,1.7784937970471928
4.261054062204698,1.7790376282913167
4.2616824435735525,1.7795807524305889
4.262310824942408,1.7801231692479542
4.2629392063112626,1.7806648785266461
4.263567587680117,1.7812058800501824
4.264195969048973,1.7817461736023714
4.264824350417827,1.782285758967308
4.265452731786682,1.7828246359293733
4.266081113155536,1.7833628042732352
4.266709494524392,1.7839002637838526
4.267337875893246,1.7844370142464683
4.267966257262101,1.7849730554466146
4.268594638630956,1.785508387170111
4.269223019999811,1.7860430092030661
4.269851401368666,1.786576921331876
4.27047978273752,1.7871101233432232
4.2711081641063755,1.7876426150240816
4.27173654547523,1.78817439616171
4.2723649268440855,1.788705466543659
4.27299330821294,1.789235825957764
4.273621689581795,1.7897654741921507
4.27425007095065,1.790294411035235
4.274878452319505,1.7908226362757196
4.275506833688359,1.7913501497025963
4.276135215057214,1.791876951105145
4.276763596426069,1.7924030402729367
4.277391977794924,1.7929284169958297
4.278020359163778,1.7934530810639717
4.278648740532634,1.7939770322677995
4.2792771219014885,1.7945002703980395
4.279905503270344,1.7950227952457078
4.280533884639198,1.7955446066021106
4.281162266008053,1.7960657042588417
4.281790647376908,1.796586088007786
4.282419028745763,1.797105757641119
4.283047410114618,1.7976247129513032
4.283675791483472,1.7981429537310933
4.284304172852328,1.7986604797735333
4.284932554221182,1.7991772908719574
4.285560935590037,1.7996933868199905
4.286189316958891,1.8002087674115455
4.286817698327747,1.8007234324408286
4.287446079696601,1.8012373817023344
4.288074461065456,1.8017506149908498
4.288702842434311,1.80226313210145
4.289331223803166,1.802774932829503
4.2899596051720215,1.803286016970666
4.290587986540875,1.8037963843208884
4.291216367909731,1.8043060346764093
4.291844749278585,1.8048149678337597
4.292473130647441,1.8053231835897605
4.293101512016294,1.8058306817415255
4.29372989338515,1.806337462086458
4.294358274754005,1.8068435244222538
4.29498665612286,1.8073488685469004
4.295615037491714,1.8078534942586748
4.296243418860569,1.808357401356148
4.296871800229424,1.8088605896381817
4.297500181598279,1.8093630589039285
4.2981285629671335,1.809864808952835
4.298756944335989,1.8103658395846371
4.2993853257048436,1.8108661505993642
4.300013707073698,1.8113657417973383
4.300642088442553,1.811864612979172
4.301270469811408,1.8123627639457707
4.301898851180263,1.8128601944983336
4.302527232549117,1.8133569044383497
4.303155613917972,1.8138528935676028
4.303783995286827,1.8143481616881683
4.304412376655683,1.8148427086024135
4.3050407580245365,1.815336534113
4.305669139393392,1.8158296380228818
4.3062975207622465,1.8163220201353043
4.306925902131102,1.8168136802538077
4.307554283499956,1.8173046181822243
4.308182664868811,1.8177948337246803
4.308811046237666,1.8182843266855941
4.309439427606521,1.8187730968696787
4.310067808975376,1.8192611440819384
4.31069619034423,1.8197484681276732
4.311324571713086,1.8202350688124753
4.31195295308194,1.8207209459422309
4.312581334450795,1.82120609932312
4.313209715819649,1.821690528761616
4.313838097188505,1.8221742340644864
4.31446647855736,1.8226572150387927
4.315094859926214,1.8231394714918903
4.3157232412950695,1.823621003231429
4.316351622663924,1.824101810065352
4.3169800040327795,1.8245818918018968
4.317608385401633,1.8250612482495967
4.318236766770489,1.8255398792172772
4.318865148139343,1.8260177845140604
4.319493529508199,1.8264949639493613
4.320121910877053,1.826971417332891
4.320750292245908,1.8274471444746534
4.321378673614763,1.8279221451849494
4.322007054983618,1.8283964192743725
4.322635436352472,1.828869966553813
4.323263817721327,1.8293427868344556
4.323892199090182,1.8298148799277782
4.324520580459037,1.830286245645558
4.3251489618278915,1.8307568837998636
4.325777343196747,1.831226794203061
4.326405724565602,1.831695976667811
4.327034105934457,1.8321644310070704
4.327662487303311,1.8326321570340904
4.328290868672166,1.833099154562419
4.328919250041021,1.8335654234058982
4.329547631409876,1.834030963378668
4.330176012778731,1.834495774295163
4.330804394147585,1.8349598559701144
4.331432775516441,1.8354232082185484
4.332061156885295,1.835885830855788
4.33268953825415,1.8363477236974524
4.3333179196230045,1.8368088865594565
4.33394630099186,1.8372693192580114
4.3345746823607145,1.8377290216096263
4.335203063729569,1.8381879934311047
4.3358314450984246,1.8386462345395471
4.336459826467279,1.8391037447523524
4.337088207836135,1.8395605238872144
4.337716589204988,1.8400165717621229
4.338344970573844,1.8404718881953668
4.338973351942698,1.840926473005531
4.339601733311554,1.8413803260114958
4.340230114680408,1.8418334470324413
4.340858496049263,1.8422858358878427
4.341486877418118,1.842737492397473
4.342115258786973,1.843188416381403
4.3427436401558275,1.8436386076599993
4.343372021524682,1.844088066053927
4.3440004028935375,1.8445367913841497
4.344628784262392,1.844984783471927
4.345257165631247,1.8454320421388157
4.345885547000102,1.8458785672066733
4.346513928368957,1.8463243584976508
4.347142309737811,1.846769415834201
4.347770691106666,1.8472137390390708
4.348399072475521,1.8476573279353095
4.349027453844376,1.8481001823462606
4.34965583521323,1.8485423020955676
4.350284216582086,1.8489836870071723
4.35091259795094,1.8494243369053134
4.351540979319796,1.8498642516145287
4.35216936068865,1.8503034309596555
4.352797742057505,1.8507418747658289
4.35342612342636,1.8511795828584818
4.354054504795215,1.8516165550633454
4.35468288616407,1.8520527912064517
4.355311267532924,1.8524882911141303
4.35593964890178,1.8529230546130095
4.356568030270634,1.8533570815300167
4.357196411639489,1.8537903716923776
4.357824793008343,1.8542229249276174
4.358453174377199,1.8546547410635612
4.359081555746053,1.8550858199283329
4.359709937114908,1.8555161613503548
4.360338318483763,1.8559457651583495
4.360966699852618,1.856374631181339
4.361595081221473,1.8568027592486442
4.362223462590327,1.8572301491898857
4.362851843959183,1.857656800834983
4.363480225328037,1.858082714014157
4.364108606696893,1.8585078885579278
4.364736988065747,1.8589323242971136
4.365365369434602,1.8593560210628353
4.365993750803457,1.8597789786865109
4.366622132172312,1.86020119699986
4.367250513541166,1.8606226758349034
4.367878894910021,1.8610434150239594
4.368507276278876,1.8614634143996471
4.369135657647731,1.8618826737948877
4.3697640390165855,1.8623011930429016
4.370392420385441,1.8627189719772093
4.3710208017542955,1.8631360104316324
4.371649183123151,1.8635523082402925
4.372277564492005,1.8639678652376128
4.37290594586086,1.864382681258316
4.373534327229715,1.864796756137426
4.37416270859857,1.865210089710268
4.374791089967425,1.8656226818124673
4.375419471336279,1.8660345322799508
4.376047852705135,1.8664456409489454
4.376676234073989,1.8668560076559817
4.377304615442844,1.8672656322378878
4.3779329968116985,1.8676745145317963
4.378561378180554,1.8680826543751377
4.3791897595494085,1.8684900516056473
4.379818140918263,1.8688967060613602
4.3804465222871185,1.869302617580612
4.381074903655973,1.8697077860020423
4.3817032850248285,1.8701122111645887
4.382331666393682,1.8705158929074943
4.382960047762538,1.8709188310703024
4.383588429131392,1.8713210254928583
4.384216810500248,1.8717224760153082
4.384845191869102,1.8721231824781013
4.385473573237957,1.8725231447219874
4.386101954606812,1.8729223625880205
4.386730335975667,1.8733208359175544
4.387358717344521,1.8737185645522474
4.387987098713376,1.8741155483340592
4.3886154800822315,1.87451178710525
4.389243861451086,1.8749072807083857
4.389872242819941,1.8753020289863316
4.390500624188796,1.8756960317822575
4.391129005557651,1.8760892889396348
4.391757386926506,1.8764818003022357
4.39238576829536,1.8768735657141407
4.393014149664215,1.8772645850197271
4.39364253103307,1.8776548580636778
4.394270912401924,1.8780443846909787
4.39489929377078,1.8784331647469177
4.395527675139634,1.878821198077086
4.39615605650849,1.8792084845273784
4.3967844378773435,1.8795950239439927
4.397412819246199,1.8799808161734284
4.3980412006150535,1.8803658610624912
4.398669581983909,1.880750158458287
4.399297963352764,1.881133708208227
4.399926344721618,1.8815165101600246
4.400554726090474,1.881898564161698
4.401183107459328,1.8822798700615686
4.401811488828183,1.8826604277082595
4.402439870197037,1.8830402369506998
4.403068251565893,1.8834192976381223
4.403696632934747,1.883797609620063
4.404325014303602,1.8841751727463611
4.404953395672457,1.8845519868671594
4.405581777041312,1.8849280518329072
4.406210158410167,1.8853033674943556
4.406838539779021,1.8856779337025593
4.4074669211478765,1.8860517503088796
4.408095302516731,1.8864248171649787
4.4087236838855866,1.8867971341228267
4.409352065254441,1.8871687010346958
4.409980446623296,1.8875395177531633
4.410608827992151,1.8879095841311107
4.411237209361006,1.888278900021723
4.41186559072986,1.8886474652784933
4.412493972098715,1.8890152797552147
4.41312235346757,1.889382343305988
4.413750734836425,1.8897486557852174
4.4143791162052795,1.8901142170476135
4.415007497574135,1.8904790269481893
4.4156358789429895,1.8908430853422644
4.416264260311845,1.8912063920854634
4.416892641680699,1.8915689470337147
4.417521023049554,1.891930750043253
4.418149404418409,1.8922918009706176
4.418777785787264,1.8926520996726535
4.419406167156119,1.89301164600651
4.420034548524973,1.8933704398296431
4.420662929893829,1.8937284809998127
4.421291311262683,1.8940857693750852
4.421919692631538,1.8944423048138321
4.422548074000392,1.8947980871747299
4.423176455369248,1.895153116316761
4.423804836738102,1.8955073920992145
4.424433218106957,1.8958609143816836
4.4250615994758125,1.8962136830240683
4.425689980844667,1.8965656978865746
4.4263183622135225,1.8969169588297128
4.426946743582376,1.8972674657143012
4.427575124951232,1.8976172184014624
4.428203506320086,1.8979662167526266
4.428831887688942,1.8983144606295286
4.429460269057796,1.8986619498942094
4.430088650426651,1.899008684409018
4.430717031795506,1.899354664036608
4.431345413164361,1.8996998886399388
4.431973794533215,1.9000443580822781
4.43260217590207,1.9003880722271982
4.433230557270925,1.9007310309385796
4.43385893863978,1.9010732340806071
4.4344873200086345,1.901414681517775
4.43511570137749,1.9017553731148813
4.435744082746345,1.9020953087370323
4.4363724641152,1.902434488249641
4.437000845484054,1.9027729115184264
4.437629226852909,1.9031105784094144
4.438257608221764,1.9034474887889397
4.438885989590619,1.903783642523642
4.439514370959474,1.9041190394804677
4.440142752328328,1.904453679526671
4.440771133697184,1.9047875625298143
4.4413995150660375,1.9051206883577658
4.442027896434893,1.9054530568786998
4.4426562778037475,1.9057846679611024
4.443284659172603,1.9061155214737604
4.4439130405414575,1.9064456172857742
4.444541421910312,1.9067749552665474
4.4451698032791676,1.9071035352857924
4.445798184648022,1.9074313572135297
4.446426566016877,1.9077584209200869
4.447054947385731,1.9080847262760996
4.447683328754587,1.9084102731525099
4.448311710123441,1.9087350614205691
4.448940091492296,1.9090590909518348
4.449568472861151,1.9093823616181735
4.450196854230006,1.9097048732917605
4.450825235598861,1.9100266258450769
4.451453616967715,1.9103476191509123
4.4520819983365705,1.9106678530823646
4.452710379705425,1.9109873275128404
4.4533387610742805,1.9113060423160546
4.453967142443135,1.9116239973660287
4.45459552381199,1.9119411925370924
4.455223905180845,1.912257627703886
4.4558522865497,1.9125733027413567
4.456480667918554,1.91288821752476
4.457109049287409,1.913202371929658
4.457737430656264,1.913515765831925
4.458365812025119,1.913828399107741
4.458994193393973,1.9141402716335971
4.459622574762829,1.91445138328629
4.460250956131683,1.9147617339429266
4.460879337500539,1.9150713234809233
4.461507718869393,1.9153801517780027
4.462136100238248,1.9156882187121993
4.462764481607103,1.9159955241618543
4.463392862975958,1.9163020680056186
4.464021244344813,1.9166078501224522
4.464649625713667,1.9169128703916232
4.465278007082523,1.9172171286927095
4.465906388451377,1.917520624905599
4.466534769820232,1.9178233589104867
4.467163151189086,1.9181253305878776
4.467791532557942,1.9184265398185856
4.468419913926796,1.9187269864837364
4.469048295295651,1.9190266704647605
4.469676676664506,1.9193255916434018
4.470305058033361,1.919623749901711
4.470933439402216,1.9199211451220508
4.47156182077107,1.920217777187091
4.472190202139926,1.9205136459798107
4.47281858350878,1.9208087513835013
4.473446964877636,1.921103093281761
4.47407534624649,1.9213966715585005
4.474703727615345,1.9216894860979379
4.4753321089842,1.9219815367846007
4.475960490353055,1.9222728235033288
4.476588871721909,1.9225633461392706
4.477217253090764,1.9228531045778827
4.477845634459619,1.923142098704934
4.478474015828474,1.9234303284065035
4.4791023971973285,1.9237177935689775
4.479730778566184,1.9240044940790566
4.4803591599350385,1.9242904298237482
4.480987541303894,1.9245756006903716
4.481615922672748,1.9248600065665538
4.482244304041603,1.925143647340235
4.482872685410458,1.9254265228996643
4.483501066779313,1.9257086331334017
4.484129448148168,1.9259899779303156
4.484757829517022,1.9262705571795886
4.485386210885878,1.9265503707707108
4.486014592254732,1.9268294185934831
4.486642973623587,1.9271077005380186
4.4872713549924415,1.9273852164947396
4.487899736361297,1.927661966354379
4.4885281177301515,1.9279379500079807
4.489156499099006,1.9282131673468992
4.4897848804678615,1.9284876182628006
4.490413261836716,1.9287613026476604
4.491041643205571,1.929034220393766
4.491670024574425,1.929306371393715
4.492298405943281,1.9295777555404177
4.492926787312135,1.9298483727270912
4.49355516868099,1.9301182228472686
4.494183550049845,1.9303873057947911
4.4948119314187,1.930655621463811
4.495440312787555,1.9309231697487945
4.496068694156409,1.931189950544515
4.496697075525264,1.9314559637460587
4.497325456894119,1.931721209248825
4.4979538382629745,1.9319856869485221
4.498582219631829,1.9322493967411707
4.499210601000684,1.9325123385231013
4.499838982369539,1.9327745121909594
4.500467363738394,1.9330359176416976
4.501095745107248,1.9332965547725838
4.501724126476103,1.933556423481194
4.502352507844958,1.9338155236654184
4.502980889213813,1.9340738552234575
4.503609270582667,1.9343314180538238
4.504237651951523,1.934588212055342
4.504866033320377,1.934844237127147
4.505494414689233,1.9350994931686871
4.5061227960580865,1.9353539800797213
4.506751177426942,1.9356076977603207
4.5073795587957965,1.9358606461108694
4.508007940164652,1.9361128250320623
4.508636321533507,1.9363642344249057
4.509264702902361,1.9366148741907192
4.509893084271217,1.9368647442311338
4.510521465640071,1.9371138444480926
4.511149847008926,1.93736217474385
4.51177822837778,1.9376097350209749
4.512406609746636,1.937856525182346
4.51303499111549,1.9381025451311538
4.513663372484345,1.9383477947709045
4.5142917538532,1.938592274005413
4.514920135222055,1.9388359827388084
4.51554851659091,1.9390789208755306
4.516176897959764,1.9393210883203342
4.5168052793286195,1.939562484978285
4.517433660697474,1.9398031107547609
4.5180620420663296,1.940042965555452
4.518690423435184,1.9402820492863624
4.519318804804039,1.9405203618538074
4.519947186172894,1.9407579031644155
4.520575567541749,1.9409946731251273
4.521203948910603,1.9412306716431977
4.521832330279458,1.9414658986261923
4.522460711648313,1.9417003539819904
4.523089093017168,1.9419340376187846
4.5237174743860225,1.9421669494450786
4.524345855754878,1.9423990893696912
4.5249742371237325,1.9426304573017525
4.525602618492588,1.9428610531507051
4.526230999861442,1.9430908768263067
4.526859381230297,1.943319928238625
4.527487762599152,1.9435482072980443
4.528116143968007,1.9437757139152594
4.528744525336862,1.9440024480012774
4.529372906705716,1.9442284094674218
4.530001288074572,1.9444535982253262
4.530629669443426,1.9446780141869398
4.531258050812281,1.9449016572645221
4.531886432181135,1.9451245273706488
4.532514813549991,1.945346624418207
4.533143194918845,1.9455679483203978
4.5337715762877,1.9457884989907361
4.5343999576565555,1.946008276343049
4.53502833902541,1.9462272802914777
4.535656720394265,1.9464455107504774
4.536285101763119,1.9466629676348153
4.536913483131975,1.9468796508595736
4.537541864500829,1.9470955603401472
4.538170245869684,1.9473106959922453
4.538798627238539,1.947525057731889
4.539427008607394,1.947738645475415
4.540055389976249,1.9479514591394724
4.540683771345103,1.9481634986410248
4.541312152713958,1.9483747638973485
4.541940534082813,1.9485852548260347
4.542568915451668,1.9487949713449884
4.543197296820523,1.9490039133724273
4.5438256781893775,1.9492120808268834
4.544454059558233,1.949419473627203
4.545082440927088,1.9496260916925465
4.545710822295942,1.9498319349423863
4.546339203664797,1.9500370032965113
4.546967585033652,1.9502412966750233
4.547595966402507,1.9504448149983369
4.548224347771361,1.950647558187183
4.548852729140217,1.950849526162606
4.549481110509071,1.9510507188459627
4.550109491877927,1.951251136158926
4.5507378732467805,1.9514507780234818
4.551366254615636,1.9516496443619307
4.5519946359844905,1.9518477350968881
4.552623017353346,1.9520450501512823
4.5532513987222005,1.952241589448356
4.553879780091055,1.9524373529116683
4.5545081614599106,1.95263234046509
4.555136542828765,1.9528265520328076
4.55576492419762,1.953019987539322
4.556393305566474,1.953212646909447
4.55702168693533,1.9534045300683132
4.557650068304184,1.953595636941364
4.558278449673039,1.9537859674543583
4.558906831041894,1.953975521533368
4.559535212410749,1.954164299104781
4.560163593779604,1.9543523000953005
4.560791975148458,1.954539524431942
4.5614203565173135,1.9547259720420365
4.562048737886168,1.95491164285323
4.5626771192550235,1.9550965367934845
4.563305500623878,1.9552806537910739
4.563933881992733,1.955463993774588
4.564562263361588,1.955646556672933
4.565190644730443,1.9558283424153269
4.565819026099297,1.9560093509313055
4.566447407468152,1.9561895821507174
4.567075788837007,1.956369036003726
4.567704170205862,1.9565477124208117
4.568332551574716,1.9567256113327676
4.568960932943572,1.956902732670702
4.569589314312426,1.9570790763660386
4.570217695681282,1.9572546423505164
4.570846077050136,1.9574294305561895
4.571474458418991,1.9576034409154262
4.572102839787846,1.9577766733609092
4.572731221156701,1.9579491278256385
4.573359602525556,1.9581208042429286
4.57398798389441,1.9582917025464073
4.574616365263266,1.958461822670019
4.57524474663212,1.9586311645480246
4.575873128000975,1.9587997281149965
4.576501509369829,1.9589675133058246
4.577129890738685,1.9591345200557153
4.577758272107539,1.9593007483001879
4.578386653476394,1.9594661979750778
4.579015034845249,1.9596308690165365
4.579643416214104,1.9597947613610291
4.580271797582959,1.9599578749453381
4.580900178951813,1.96012020970656
4.581528560320669,1.960281765582107
4.582156941689523,1.9604425425097063
4.582785323058378,1.9606025404274017
4.583413704427233,1.9607617592735513
4.584042085796088,1.9609201989868292
4.584670467164943,1.961077859506225
4.585298848533797,1.9612347407710433
4.585927229902652,1.961390842720905
4.586555611271507,1.9615461652957467
4.587183992640362,1.961700708435819
4.587812374009217,1.9618544720816906
4.5884407553780715,1.9620074561742429
4.589069136746927,1.9621596606546754
4.5896975181157815,1.9623110854645016
4.590325899484636,1.9624617305455525
4.590954280853491,1.9626115958399717
4.591582662222346,1.962760681290222
4.592211043591201,1.9629089868390812
4.592839424960055,1.9630565124296404
4.593467806328911,1.963203258005308
4.594096187697765,1.9633492235098098
4.594724569066621,1.9634944088871853
4.595352950435474,1.9636388140817906
4.59598133180433,1.9637824390382972
4.5966097131731845,1.9639252837016938
4.59723809454204,1.9640673480172834
4.5978664759108945,1.964208631930686
4.598494857279749,1.9643491353878366
4.5991232386486045,1.9644888583349864
4.599751620017459,1.9646278007187032
4.600380001386314,1.9647659624858698
4.601008382755168,1.9649033435836865
4.601636764124024,1.965039943959668
4.602265145492878,1.965175763561646
4.602893526861733,1.9653108023377677
4.603521908230588,1.9654450602364955
4.604150289599443,1.965578537206611
4.604778670968298,1.9657112331972086
4.605407052337152,1.9658431481577
4.606035433706007,1.9659742820378139
4.606663815074862,1.966104634787594
4.6072921964437175,1.966234206357401
4.607920577812572,1.9663629966979101
4.608548959181427,1.966491005760115
4.609177340550282,1.966618233495325
4.609805721919137,1.9667446798551635
4.610434103287991,1.966870344791573
4.611062484656846,1.9669952282568108
4.611690866025701,1.9671193302034504
4.612319247394556,1.9672426505843827
4.61294762876341,1.967365189352813
4.613576010132266,1.9674869464622649
4.61420439150112,1.9676079218665763
4.614832772869976,1.9677281155199038
4.6154611542388295,1.9678475273767186
4.616089535607685,1.9679661573918088
4.6167179169765395,1.9680840055202802
4.617346298345395,1.9682010717175515
4.617974679714249,1.9683173559393632
4.618603061083104,1.9684328581417656
4.61923144245196,1.9685475782811315
4.619859823820814,1.9686615163141459
4.620488205189669,1.9687746721978128
4.621116586558523,1.9688870458894523
4.621744967927379,1.9689986373467
4.622373349296233,1.969109446527508
4.623001730665088,1.9692194733901467
4.623630112033943,1.9693287178932004
4.624258493402798,1.9694371799955726
4.624886874771653,1.9695448596564806
4.625515256140507,1.9696517568354621
4.6261436375093625,1.9697578714923671
4.626772018878217,1.969863203587365
4.6274004002470726,1.9699677530809419
4.628028781615926,1.9700715199338983
4.628657162984782,1.9701745041073528
4.629285544353637,1.970276705562741
4.629913925722491,1.9703781242618148
4.630542307091346,1.9704787601666423
4.631170688460201,1.970578613239608
4.631799069829056,1.9706776834434148
4.63242745119791,1.9707759707410804
4.6330558325667655,1.9708734750959398
4.63368421393562,1.9709701964716457
4.6343125953044755,1.971066134832166
4.63494097667333,1.9711612901417865
4.635569358042185,1.97125566236511
4.63619773941104,1.9713492514670532
4.636826120779895,1.9714420574128537
4.637454502148749,1.9715340801680636
4.638082883517604,1.9716253196985525
4.638711264886459,1.9717157759705053
4.639339646255315,1.9718054489504249
4.639968027624168,1.971894338605132
4.640596408993024,1.971982444901762
4.641224790361878,1.9720697678077692
4.641853171730734,1.9721563072909225
4.6424815530995875,1.9722420633193105
4.643109934468443,1.9723270358613352
4.643738315837298,1.9724112248857195
4.644366697206153,1.9724946303614987
4.644995078575008,1.972577252258029
4.645623459943862,1.9726590905449812
4.646251841312718,1.9727401451923432
4.646880222681572,1.972820416170422
4.647508604050427,1.9728999034498376
4.648136985419281,1.9729786070015298
4.648765366788137,1.9730565267967544
4.649393748156991,1.973133662807084
4.650022129525846,1.9732100150044092
4.650650510894701,1.973285583360936
4.651278892263556,1.9733603678491891
4.651907273632411,1.9734343684420088
4.652535655001265,1.9735075851125519
4.6531640363701205,1.9735800178342946
4.653792417738975,1.973651666581028
4.654420799107831,1.9737225313268603
4.655049180476685,1.9737926120462168
4.65567756184554,1.9738619087138405
4.656305943214395,1.973930421304791
4.65693432458325,1.9739981497944452
4.657562705952104,1.9740650941584963
4.658191087320959,1.9741312543729557
4.658819468689814,1.9741966304141494
4.659447850058669,1.9742612222587232
4.6600762314275235,1.9743250298836394
4.660704612796379,1.9743880532661762
4.6613329941652335,1.9744502923839293
4.661961375534089,1.974511747214811
4.662589756902943,1.9745724177370534
4.663218138271798,1.9746323039292015
4.663846519640653,1.9746914057701186
4.664474901009508,1.9747497232389881
4.665103282378363,1.9748072563153072
4.665731663747217,1.9748640049788906
4.666360045116073,1.9749199692098725
4.666988426484927,1.9749751489887002
4.667616807853782,1.9750295442961412
4.668245189222636,1.9750831551132784
4.668873570591492,1.9751359814215133
4.6695019519603465,1.975188023202563
4.670130333329201,1.9752392804384624
4.6707587146980565,1.9752897531115636
4.671387096066911,1.975339441204536
4.6720154774357665,1.9753883447003648
4.67264385880462,1.9754364635823538
4.673272240173476,1.975483797834123
4.67390062154233,1.9755303474396102
4.674529002911186,1.9755761123830693
4.67515738428004,1.975621092649073
4.675785765648895,1.9756652882225085
4.67641414701775,1.975708699088583
4.677042528386604,1.975751325232819
4.677670909755459,1.9757931666410569
4.678299291124314,1.9758342232994526
4.678927672493169,1.975874495194481
4.679556053862024,1.9759139823129341
4.680184435230879,1.9759526846419202
4.680812816599734,1.9759906021688651
4.681441197968589,1.9760277348815107
4.682069579337443,1.9760640827679168
4.682697960706298,1.9760996458164617
4.683326342075153,1.9761344240158378
4.683954723444008,1.9761684173550567
4.684583104812862,1.9762016258234483
4.685211486181718,1.9762340494106558
4.685839867550572,1.976265688106643
4.686468248919428,1.97629654190169
4.6870966302882815,1.9763266107863922
4.687725011657137,1.9763558947516637
4.6883533930259915,1.9763843937887369
4.688981774394847,1.9764121078891574
4.6896101557637015,1.9764390370447924
4.690238537132556,1.976465181247823
4.690866918501412,1.9764905404907496
4.691495299870266,1.9765151147663886
4.692123681239121,1.976538904067872
4.692752062607975,1.9765619083886532
4.693380443976831,1.9765841277224971
4.694008825345685,1.976605562063489
4.69463720671454,1.9766262114060333
4.695265588083395,1.9766460757448459
4.69589396945225,1.9766651550749639
4.696522350821105,1.9766834493917407
4.697150732189959,1.9767009586908462
4.6977791135588145,1.976717682968268
4.698407494927669,1.97673362222031
4.6990358762965245,1.9767487764435938
4.699664257665379,1.9767631456350576
4.700292639034234,1.9767767297919565
4.700921020403089,1.9767895289118638
4.701549401771944,1.976801542992669
4.702177783140798,1.9768127720325788
4.702806164509653,1.9768232160301162
4.703434545878508,1.9768328749841229
4.704062927247363,1.9768417488937557
4.704691308616217,1.9768498377584907
4.705319689985073,1.9768571415781186
4.7059480713539275,1.9768636603527479
4.706576452722783,1.9768693940828044
4.707204834091637,1.9768743427690316
4.707833215460492,1.9768785064124883
4.708461596829347,1.9768818850145518
4.709089978198202,1.976884478576916
4.709718359567057,1.9768862871015913
4.710346740935911,1.9768873105909057
4.710975122304767,1.9768875490475026
4.711603503673621,1.9768870024743452
4.712231885042476,1.9768856708747113
4.71286026641133,1.9768835542521963
4.713488647780186,1.9768806526107132
4.71411702914904,1.976876965954491
4.714745410517895,1.9768724942880755
4.71537379188675,1.9768672376163308
4.716002173255605,1.9768611959444364
4.7166305546244605,1.9768543692778893
4.717258935993314,1.9768467576225035
4.71788731736217,1.97683836098441
4.718515698731024,1.9768291793700552
4.71914408009988,1.9768192127862048
4.719772461468734,1.97680846123994
4.720400842837589,1.9767969247386592
4.721029224206444,1.976784603290076
4.721657605575299,1.976771496902224
4.722285986944153,1.976757605583452
4.722914368313008,1.9767429293424243
4.723542749681863,1.976727468188124
4.724171131050718,1.9767112221298504
4.7247995124195725,1.9766941911772191
4.725427893788428,1.976676375340163
4.7260562751572825,1.9766577746289309
4.726684656526137,1.9766383890540902
4.727313037894992,1.9766182186265238
4.727941419263847,1.9765972633574307
4.728569800632702,1.9765755232583273
4.729198182001556,1.9765529983410477
4.729826563370412,1.976529688617741
4.730454944739266,1.976505594100874
4.731083326108122,1.9764807148032295
4.7317117074769754,1.9764550507379086
4.732340088845831,1.9764286019183273
4.7329684702146855,1.9764013683582191
4.733596851583541,1.9763733500716338
4.7342252329523955,1.9763445470729377
4.73485361432125,1.9763149593768146
4.7354819956901055,1.976284586998264
4.73611037705896,1.976253429952603
4.736738758427815,1.9762214882554632
4.737367139796669,1.9761887619227956
4.737995521165525,1.976155250970866
4.738623902534379,1.9761209554162564
4.739252283903234,1.9760858752758677
4.739880665272089,1.9760500105669125
4.740509046640944,1.9760133613069268
4.741137428009799,1.9759759275137576
4.741765809378653,1.9759377092055697
4.7423941907475085,1.975898706400845
4.743022572116363,1.9758589191183817
4.7436509534852185,1.9758183473772952
4.744279334854073,1.9757769911970158
4.744907716222928,1.9757348505972914
4.745536097591783,1.975691925598186
4.746164478960638,1.9756482162200801
4.746792860329492,1.97560372248367
4.747421241698347,1.9755584444099683
4.748049623067202,1.9755123820203053
4.748678004436057,1.9754655353363266
4.749306385804911,1.9754179043799929
4.749934767173767,1.9753694891735836
4.750563148542621,1.9753202897396942
4.751191529911477,1.9752703061012349
4.7518199112803305,1.9752195382814317
4.752448292649186,1.9751679863038305
4.753076674018041,1.9751156501922886
4.753705055386896,1.975062529970984
4.754333436755751,1.975008625664407
4.754961818124605,1.9749539372973672
4.755590199493461,1.974898464894988
4.756218580862315,1.9748422084827106
4.75684696223117,1.9747851680862922
4.757475343600024,1.974727343731805
4.75810372496888,1.9746687354456374
4.758732106337734,1.9746093432544953
4.759360487706589,1.9745491671853999
4.759988869075444,1.9744882072656875
4.760617250444299,1.9744264635230129
4.761245631813154,1.974363935985344
4.761874013182008,1.974300624680967
4.7625023945508635,1.9742365296384827
4.763130775919718,1.9741716508868083
4.763759157288574,1.9741059884551773
4.764387538657428,1.9740395423731385
4.765015920026283,1.9739723126705555
4.765644301395138,1.9739042993776115
4.766272682763993,1.9738355025248022
4.766901064132847,1.9737659221429404
4.767529445501702,1.9736955582631546
4.768157826870557,1.973624410916889
4.768786208239412,1.973552480135903
4.7694145896082665,1.9734797659522736
4.770042970977122,1.9734062683983922
4.7706713523459765,1.9733319875069664
4.771299733714832,1.9732569233110189
4.771928115083686,1.9731810758438884
4.772556496452541,1.973104445139229
4.773184877821396,1.9730270312310116
4.77381325919025,1.9729488341535217
4.774441640559106,1.9728698539413612
4.77507002192796,1.9727900906294464
4.775698403296816,1.9727095442530116
4.776326784665669,1.972628214847603
4.776955166034525,1.9725461024490851
4.777583547403379,1.972463207093638
4.778211928772235,1.9723795288177561
4.7788403101410895,1.9722950676582494
4.779468691509944,1.9722098236522436
4.7800970728787995,1.9721237968371812
4.780725454247654,1.9720369872508172
4.781353835616509,1.9719493949312246
4.781982216985363,1.9718610199167899
4.782610598354219,1.971771862246217
4.783238979723073,1.9716819219585244
4.783867361091928,1.9715911990930437
4.784495742460783,1.971499693689426
4.785124123829638,1.9714074057876334
4.785752505198493,1.9713143354279454
4.786380886567347,1.9712204826509572
4.787009267936202,1.971125847497578
4.787637649305057,1.9710304300090333
4.788266030673912,1.9709342302268626
4.788894412042767,1.9708372481929208
4.789522793411622,1.9707394839493786
4.790151174780477,1.9706409375387208
4.790779556149332,1.9705416090037493
4.791407937518186,1.9704414983875784
4.792036318887041,1.9703406057336386
4.792664700255896,1.970238931085676
4.793293081624751,1.9701364744877503
4.793921462993605,1.9700332359842367
4.794549844362461,1.9699292156198267
4.795178225731315,1.9698244134395242
4.795806607100171,1.9697188294886505
4.7964349884690245,1.9696124638128398
4.79706336983788,1.969505316458042
4.7976917512067345,1.9693973874705213
4.79832013257559,1.9692886768968578
4.7989485139444445,1.969179184783945
4.799576895313299,1.9690689111789916
4.800205276682155,1.9689578561295222
4.800833658051009,1.9688460196833732
4.801462039419864,1.9687334018886995
4.802090420788718,1.9686200027939673
4.802718802157574,1.9685058224479586
4.803347183526428,1.9683908608997702
4.803975564895283,1.9682751181988125
4.804603946264138,1.9681585943948126
4.805232327632993,1.9680412895378105
4.805860709001848,1.9679232036781609
4.806489090370702,1.9678043368665314
4.8071174717395575,1.967684689153908
4.807745853108412,1.9675642605915855
4.8083742344772675,1.9674430512311794
4.809002615846122,1.967321061124614
4.809630997214977,1.9671982903241305
4.810259378583832,1.9670747388822853
4.810887759952687,1.9669504068519466
4.811516141321541,1.9668252942862976
4.812144522690396,1.9666994012388361
4.812772904059251,1.9665727277633749
4.813401285428106,1.96644527391404
4.81402966679696,1.9663170397452707
4.814658048165816,1.9661880253118216
4.8152864295346705,1.966058230668762
4.815914810903526,1.9659276558714716
4.81654319227238,1.9657963009756496
4.817171573641235,1.965664166037305
4.81779995501009,1.9655312511127614
4.818428336378945,1.9653975562586588
4.8190567177478,1.9652630815319483
4.819685099116654,1.965127826989896
4.82031348048551,1.9649917926900806
4.820941861854363,1.964854978690396
4.821570243223219,1.9647173850490502
4.822198624592073,1.9645790118245632
4.822827005960929,1.96443985907577
4.823455387329783,1.9642999268618182
4.824083768698638,1.9641592152421712
4.824712150067493,1.9640177242766026
4.825340531436348,1.963875454025203
4.825968912805203,1.9637324045483742
4.826597294174057,1.9635885759068332
4.827225675542913,1.9634439681616094
4.827854056911767,1.9632985813740451
4.828482438280622,1.9631524156057973
4.829110819649477,1.9630054709188358
4.829739201018332,1.9628577473754438
4.830367582387187,1.9627092450382182
4.830995963756041,1.9625599639700693
4.831624345124896,1.96240990423422
4.832252726493751,1.962259065894206
4.832881107862606,1.9621074490138766
4.833509489231461,1.9619550536573955
4.8341378706003155,1.9618018798892387
4.834766251969171,1.9616479277741936
4.8353946333380255,1.9614931973773628
4.83602301470688,1.9613376887641631
4.836651396075735,1.9611814020003204
4.83727977744459,1.9610243371518772
4.837908158813445,1.9608664942851857
4.838536540182299,1.9607078734669146
4.839164921551155,1.9605484747640425
4.839793302920009,1.9603882982438625
4.840421684288865,1.9602273439739788
4.8410500656577184,1.9600656120223112
4.841678447026574,1.9599031024570885
4.8423068283954285,1.959739815346856
4.842935209764284,1.9595757507604687
4.8435635911331385,1.9594109087670963
4.844191972501993,1.9592452894362198
4.8448203538708485,1.9590788928376335
4.845448735239703,1.9589117190414431
4.846077116608558,1.958743768118068
4.846705497977412,1.958575040138241
4.847333879346268,1.9584055351730028
4.847962260715122,1.9582352532937126
4.848590642083977,1.9580641945720376
4.849219023452832,1.9578923590799588
4.849847404821687,1.9577197468897696
4.850475786190542,1.9575463580740746
4.851104167559396,1.9573721927057923
4.8517325489282515,1.9571972508581525
4.852360930297106,1.9570215326046967
4.8529893116659615,1.956845038019279
4.853617693034816,1.9566677671760655
4.854246074403671,1.956489720149534
4.854874455772526,1.956310897014475
4.855502837141381,1.9561312978459902
4.856131218510235,1.9559509227194931
4.85675959987909,1.95576977171071
4.857387981247945,1.9555878448956776
4.8580163626168,1.955405142350747
4.858644743985654,1.9552216641525781
4.85927312535451,1.955037410378145
4.859901506723364,1.9548523811047311
4.86052988809222,1.954666576409933
4.8611582694610735,1.9544799963716586
4.861786650829929,1.9542926410681265
4.862415032198784,1.9541045105778687
4.863043413567639,1.9539156049797266
4.863671794936494,1.9537259243528549
4.864300176305348,1.9535354687767186
4.864928557674204,1.9533442383310942
4.865556939043058,1.95315223309607
4.866185320411913,1.952959453152045
4.866813701780767,1.9527658985797296
4.867442083149623,1.9525715694601464
4.868070464518477,1.952376465874627
4.868698845887332,1.952180587904816
4.869327227256187,1.9519839356326687
4.869955608625042,1.9517865091404514
4.8705839899938965,1.951588308510742
4.871212371362751,1.951389333826428
4.8718407527316065,1.95118958517071
4.872469134100461,1.9509890626270956
4.873097515469316,1.9507877662794069
4.873725896838171,1.9505856962117765
4.874354278207026,1.9503828525086462
4.874982659575881,1.9501792352547687
4.875611040944735,1.9499748445352094
4.87623942231359,1.9497696804353417
4.876867803682445,1.9495637430408508
4.8774961850513,1.9493570324377325
4.878124566420155,1.9491495487122938
4.8787529477890095,1.9489412919511502
4.879381329157865,1.9487322622412302
4.8800097105267195,1.9485224596697714
4.880638091895574,1.9483118843243215
4.881266473264429,1.948100536292739
4.881894854633284,1.947888415663192
4.882523236002139,1.947675522524159
4.883151617370993,1.94746185696443
4.883779998739849,1.947247419073103
4.884408380108703,1.9470322089395888
4.885036761477559,1.946816226653605
4.885665142846412,1.9465994723051827
4.886293524215268,1.9463819459846605
4.886921905584122,1.9461636477826867
4.887550286952978,1.9459445777902213
4.8881786683218325,1.9457247360985332
4.888807049690687,1.9455041227992012
4.8894354310595425,1.9452827379841138
4.890063812428397,1.94506058174547
4.890692193797252,1.9448376541757766
4.891320575166106,1.9446139553678514
4.891948956534962,1.9443894854148225
4.892577337903816,1.9441642444101248
4.893205719272671,1.9439382324475059
4.893834100641526,1.9437114496210202
4.894462482010381,1.9434838960250338
4.895090863379236,1.9432555717542215
4.89571924474809,1.9430264769035646
4.896347626116945,1.9427966115683584
4.8969760074858,1.9425659758442038
4.897604388854655,1.9423345698270118
4.89823277022351,1.9421023936130026
4.898861151592365,1.9418694472987075
4.89948953296122,1.9416357309809635
4.900117914330075,1.9414012447569189
4.900746295698929,1.94116598872403
4.901374677067784,1.9409299629800618
4.902003058436639,1.9406931676230894
4.902631439805494,1.9404556027514936
4.903259821174348,1.9402172684639687
4.903888202543204,1.9399781648595138
4.904516583912058,1.9397382920374386
4.905144965280914,1.9394976500973595
4.9057733466497675,1.9392562391392043
4.906401728018623,1.9390140592632077
4.9070301093874775,1.9387711105699121
4.907658490756333,1.9385273931601694
4.9082868721251875,1.9382829071351397
4.908915253494042,1.9380376525962923
4.909543634862898,1.937791629645403
4.910172016231752,1.9375448383845566
4.910800397600607,1.9372972789161476
4.911428778969461,1.9370489513428755
4.912057160338317,1.93679985576775
4.912685541707171,1.9365499922940892
4.913313923076026,1.9362993610255177
4.913942304444881,1.9360479620659692
4.914570685813736,1.9357957955196854
4.9151990671825905,1.9355428614912138
4.915827448551445,1.935289160085412
4.9164558299203005,1.935034691407445
4.917084211289155,1.9347794555627844
4.91771259265801,1.9345234526572097
4.918340974026865,1.9342666827968087
4.91896935539572,1.9340091460879774
4.919597736764575,1.9337508426374161
4.920226118133429,1.9334917725521368
4.920854499502284,1.9332319359394565
4.921482880871139,1.932971332906999
4.922111262239994,1.932709963562697
4.922739643608849,1.9324478280147892
4.923368024977703,1.9321849263718227
4.923996406346559,1.93192125874265
4.9246247877154135,1.9316568252364326
4.925253169084268,1.9313916259626371
4.925881550453123,1.9311256610310383
4.926509931821978,1.9308589305517192
4.927138313190833,1.930591434635067
4.927766694559687,1.9303231733917767
4.928395075928543,1.9300541469328505
4.929023457297397,1.9297843553695981
4.929651838666253,1.9295137988136348
4.930280220035106,1.9292424773768813
4.930908601403962,1.9289703911715677
4.931536982772816,1.9286975403102284
4.932165364141672,1.9284239249057056
4.932793745510526,1.9281495450711454
4.933422126879381,1.9278744009200042
4.934050508248236,1.9275984925660419
4.934678889617091,1.9273218201233253
4.935307270985946,1.9270443837062268
4.9359356523548,1.926766183429427
4.936564033723656,1.92648721940791
4.93719241509251,1.9262074917569683
4.937820796461365,1.9259270005921993
4.93844917783022,1.9256457460295053
4.939077559199075,1.9253637281850955
4.93970594056793,1.9250809471754855
4.940334321936784,1.9247974031174955
4.940962703305639,1.9245130961282522
4.941591084674494,1.924228026325187
4.942219466043349,1.9239421938260393
4.942847847412204,1.92365559874885
4.9434762287810585,1.92336824121197
4.944104610149914,1.9230801213340516
4.9447329915187686,1.9227912392340547
4.945361372887623,1.9225015950312452
4.945989754256478,1.9222111888451918
4.946618135625333,1.9219200207957712
4.947246516994188,1.9216280910031638
4.947874898363042,1.9213353995878542
4.948503279731898,1.921041946670634
4.949131661100752,1.9207477323725974
4.949760042469608,1.9204527568151475
4.9503884238384614,1.9201570201199873
4.951016805207317,1.919860522409129
4.9516451865761715,1.919563263804885
4.952273567945027,1.9192652444298777
4.952901949313881,1.9189664644070301
4.953530330682736,1.9186669238595713
4.9541587120515915,1.9183666229110357
4.954787093420446,1.9180655616852607
4.955415474789301,1.9177637403063876
4.956043856158155,1.9174611588988644
4.956672237527011,1.9171578175874429
4.957300618895865,1.9168537164971764
4.95792900026472,1.916548855753426
4.958557381633575,1.9162432354818555
4.95918576300243,1.9159368558084306
4.959814144371285,1.9156297168594254
4.960442525740139,1.9153218187614143
4.9610709071089945,1.9150131616412769
4.961699288477849,1.9147037456261962
4.962327669846704,1.9143935708436601
4.962956051215558,1.9140826374214603
4.963584432584414,1.9137709454876903
4.964212813953269,1.9134584951707487
4.964841195322123,1.9131452865993368
4.965469576690978,1.9128313199024611
4.966097958059833,1.912516595209429
4.966726339428688,1.9122011126498526
4.967354720797542,1.9118848723536481
4.967983102166397,1.911567874451033
4.968611483535252,1.9112501190725295
4.969239864904107,1.9109316063489625
4.969868246272962,1.9106123364114602
4.9704966276418165,1.9102923093914534
4.971125009010672,1.9099715254206762
4.971753390379527,1.909649984631165
4.972381771748381,1.9093276871552598
4.973010153117236,1.9090046331256028
4.973638534486091,1.9086808226751393
4.974266915854947,1.9083562559371172
4.9748952972238,1.9080309330450866
4.975523678592656,1.9077048541328994
4.97615205996151,1.9073780193347127
4.976780441330366,1.907050428784982
4.9774088226992195,1.9067220826184692
4.978037204068075,1.9063929809702356
4.9786655854369295,1.9060631239756465
4.979293966805785,1.9057325117703667
4.9799223481746395,1.9054011444903676
4.980550729543494,1.9050690222719173
4.9811791109123496,1.9047361452515903
4.981807492281204,1.9044025135662601
4.982435873650059,1.9040681273531046
4.983064255018913,1.9037329867496
4.983692636387769,1.903397091893528
4.984321017756623,1.9030604429229692
4.984949399125478,1.902723039976307
4.985577780494333,1.9023848831922257
4.986206161863188,1.9020459727097119
4.986834543232043,1.9017063086680528
4.987462924600897,1.9013658912068385
4.9880913059697525,1.9010247204659572
4.988719687338607,1.900682796585601
4.9893480687074625,1.900340119706263
4.989976450076317,1.8999966899687353
4.990604831445172,1.8996525075141133
4.991233212814027,1.899307572483793
4.991861594182882,1.8989618850194696
4.992489975551736,1.8986154452631416
4.993118356920591,1.8982682533571056
4.993746738289446,1.89792030944396
4.994375119658301,1.8975716136666054
4.995003501027155,1.8972221661682407
4.995631882396011,1.8968719670923664
4.996260263764865,1.8965210165827842
4.996888645133721,1.8961693147835932
4.997517026502575,1.8958168618391957
4.99814540787143,1.8954636578942925
4.998773789240285,1.8951097030938862
4.99940217060914,1.894754997583278
5.000030551977995,1.8943995415080699
5.000658933346849,1.894043335014164
5.001287314715705,1.8936863782477615
5.001915696084559,1.8933286713553645
5.002544077453414,1.8929702144837726
5.003172458822268,1.8926110077800897
5.003800840191124,1.8922510513917137
5.004429221559978,1.8918903454663452
5.005057602928833,1.8915288901519847
5.005685984297688,1.891166685596931
5.006314365666543,1.8908037319497826
5.006942747035398,1.8904400293594377
5.007571128404252,1.8900755779750922
5.008199509773108,1.8897103779462427
5.008827891141962,1.8893444294226853
5.009456272510817,1.8889777325545116
5.010084653879672,1.888610287492117
5.010713035248527,1.888242094386193
5.011341416617382,1.8878731533877309
5.011969797986236,1.8875034646480189
5.012598179355091,1.8871330283186467
5.013226560723946,1.8867618445515004
5.013854942092801,1.8863899134987663
5.014483323461656,1.8860172353129274
5.0151117048305105,1.8856438101467659
5.015740086199366,1.8852696381533638
5.0163684675682205,1.8848947194860977
5.016996848937075,1.8845190542986465
5.01762523030593,1.8841426427449852
5.018253611674785,1.8837654849793872
5.01888199304364,1.8833875811564234
5.019510374412494,1.8830089314309617
5.02013875578135,1.8826295359581715
5.020767137150204,1.8822493948935148
5.02139551851906,1.8818685083927562
5.022023899887913,1.881486876611955
5.022652281256769,1.8811044997074684
5.0232806626256234,1.8807213778359526
5.023909043994479,1.8803375111543603
5.0245374253633335,1.87995289981994
5.025165806732188,1.8795675439902397
5.0257941881010435,1.8791814438231036
5.026422569469898,1.8787945994766737
5.027050950838753,1.878407011109388
5.027679332207607,1.8780186788799833
5.028307713576463,1.877629602947491
5.028936094945317,1.8772397834712407
5.029564476314172,1.8768492206108585
5.030192857683027,1.8764579145262668
5.030821239051882,1.876065865377686
5.031449620420737,1.8756730733256308
5.032078001789591,1.8752795385309158
5.032706383158446,1.8748852611546474
5.033334764527301,1.8744902413582334
5.0339631458961565,1.8740944793033738
5.034591527265011,1.8736979751520666
5.035219908633866,1.8733007290666062
5.035848290002721,1.8729027412095827
5.036476671371576,1.8725040117438816
5.03710505274043,1.8721045408326842
5.037733434109285,1.8717043286394686
5.03836181547814,1.8713033753280082
5.038990196846995,1.870901681062373
5.039618578215849,1.870499246006926
5.040246959584705,1.8700960703263279
5.040875340953559,1.8696921541855347
5.041503722322415,1.8692874977497973
5.0421321036912685,1.8688821011846632
5.042760485060124,1.868475964655972
5.0433888664289785,1.8680690883298618
5.044017247797834,1.867661472372764
5.044645629166689,1.8672531169514068
5.045274010535543,1.86684402223281
5.045902391904399,1.866434188384292
5.046530773273253,1.8660236155734633
5.047159154642108,1.8656123039682295
5.047787536010962,1.8652002537367929
5.048415917379818,1.8647874650476481
5.049044298748672,1.8643739380695847
5.049672680117527,1.8639596729716885
5.050301061486382,1.8635446699233364
5.050929442855237,1.863128929094202
5.051557824224092,1.8627124506542525
5.052186205592946,1.8622952347737485
5.0528145869618015,1.8618772816232458
5.053442968330656,1.861458591373593
5.0540713496995116,1.8610391641959334
5.054699731068366,1.860619000261704
5.055328112437221,1.860198099742635
5.055956493806076,1.8597764628107518
5.05658487517493,1.859354089638371
5.057213256543785,1.8589309803981031
5.05784163791264,1.8585071352628553
5.058470019281495,1.858082554405823
5.05909840065035,1.8576572380004988
5.0597267820192044,1.8572311862206674
5.06035516338806,1.8568043992404049
5.0609835447569145,1.8563768772340838
5.061611926125769,1.8559486203763664
5.062240307494624,1.8555196288422096
5.062868688863479,1.8550899028068624
5.063497070232334,1.8546594424458673
5.064125451601188,1.8542282479350578
5.064753832970044,1.8537963194505618
5.065382214338898,1.8533636571687981
5.066010595707754,1.852930261266479
5.066638977076607,1.8524961319206092
5.067267358445463,1.8520612693084848
5.067895739814317,1.8516256736076941
5.068524121183173,1.8511893449961185
5.069152502552027,1.8507522836519303
5.069780883920882,1.850314489753595
5.0704092652897375,1.8498759634798687
5.071037646658592,1.8494367050097995
5.071666028027447,1.8489967145227282
5.072294409396301,1.8485559921982855
5.072922790765157,1.8481145382163942
5.073551172134011,1.8476723527572698
5.074179553502866,1.8472294360014179
5.074807934871721,1.8467857881296361
5.075436316240576,1.8463414093230126
5.076064697609431,1.8458962997629267
5.076693078978285,1.8454504596310486
5.07732146034714,1.8450038891093405
5.077949841715995,1.8445565883800545
5.07857822308485,1.8441085576257343
5.079206604453705,1.8436597970292123
5.0798349858225595,1.843210306773615
5.080463367191415,1.8427600870423562
5.08109174856027,1.8423091380191419
5.081720129929124,1.8418574598879682
5.082348511297979,1.841405052833121
5.082976892666834,1.8409519170391773
5.083605274035689,1.8404980526910026
5.084233655404543,1.8400434599737547
5.084862036773399,1.8395881390728803
5.085490418142253,1.8391320901741155
5.086118799511109,1.8386753134634863
5.0867471808799625,1.8382178091273094
5.087375562248818,1.837759577352189
5.0880039436176725,1.8373006183250231
5.088632324986528,1.8368409322329944
5.0892607063553825,1.8363805192635783
5.089889087724237,1.8359193796045365
5.0905174690930926,1.8354575134439228
5.091145850461947,1.8349949209700795
5.091774231830802,1.8345316023716367
5.092402613199656,1.8340675578375147
5.093030994568512,1.8336027875569232
5.093659375937366,1.8331372917193582
5.094287757306221,1.8326710705146068
5.094916138675076,1.8322041241327438
5.095544520043931,1.8317364527641324
5.096172901412786,1.8312680565994262
5.09680128278164,1.8307989358295642
5.0974296641504955,1.8303290906457748
5.09805804551935,1.8298585212395764
5.0986864268882055,1.8293872278027732
5.09931480825706,1.828915210527458
5.099943189625915,1.8284424696060124
5.10057157099477,1.8279690052311037
5.101199952363625,1.8274948175956913
5.101828333732479,1.827019906893018
5.102456715101334,1.8265442733166148
5.103085096470189,1.8260679170603036
5.103713477839044,1.82559083831819
5.104341859207898,1.8251130372846698
5.104970240576754,1.8246345141544231
5.105598621945608,1.8241552691224194
5.106227003314463,1.8236753023839147
5.106855384683318,1.823194614134452
5.107483766052173,1.822713204569862
5.108112147421028,1.8222310738862602
5.108740528789882,1.821748222280051
5.109368910158738,1.8212646499479246
5.109997291527592,1.8207803570868573
5.110625672896448,1.8202953438941123
5.111254054265301,1.8198096105672399
5.111882435634157,1.819323157304076
5.112510817003011,1.818835984302742
5.113139198371867,1.8183480917616472
5.113767579740721,1.8178594798794863
5.114395961109576,1.817370148855238
5.115024342478431,1.8168800988881706
5.115652723847286,1.8163893301778355
5.1162811052161405,1.8158978429240695
5.116909486584995,1.8154056373269978
5.117537867953851,1.8149127135870284
5.118166249322705,1.814419071904855
5.11879463069156,1.8139247124814588
5.119423012060415,1.8134296355181045
5.12005139342927,1.812933841216342
5.120679774798125,1.812437329778006
5.121308156166979,1.8119401014052186
5.121936537535834,1.8114421563003835
5.122564918904689,1.8109434946661904
5.123193300273544,1.8104441167056147
5.123821681642399,1.809944022621916
5.1244500630112535,1.809443212618638
5.125078444380109,1.8089416868996093
5.1257068257489635,1.8084394456689425
5.126335207117818,1.807936489131034
5.126963588486673,1.8074328174905652
5.127591969855528,1.8069284309525029
5.128220351224383,1.8064233297220946
5.128848732593237,1.8059175140048738
5.129477113962093,1.805410984006659
5.130105495330947,1.8049037399335501
5.130733876699803,1.8043957819919314
5.131362258068656,1.803887110388471
5.131990639437512,1.8033777253301204
5.1326190208063664,1.8028676270241153
5.133247402175222,1.8023568156779726
5.1338757835440765,1.8018452914994942
5.134504164912931,1.801333054696765
5.1351325462817865,1.8008201054781512
5.135760927650641,1.8003064440523038
5.136389309019496,1.799792070628157
5.13701769038835,1.7992769854149253
5.137646071757206,1.7987611886221082
5.13827445312606,1.798244680459487
5.138902834494915,1.7977274611371243
5.13953121586377,1.7972095308653664
5.140159597232625,1.7966908898548413
5.14078797860148,1.79617153831646
5.141416359970334,1.795651476461414
5.142044741339189,1.7951307045011786
5.142673122708044,1.7946092226475105
5.1433015040768995,1.7940870311124477
5.143929885445754,1.793564130108309
5.144558266814609,1.7930405198476964
5.145186648183464,1.7925162005434927
5.145815029552319,1.7919911724088633
5.146443410921173,1.791465435657253
5.147071792290028,1.7909389905023894
5.147700173658883,1.7904118371582802
5.148328555027738,1.7898839758392153
5.148956936396592,1.789355406759764
5.149585317765448,1.788826130134778
5.150213699134302,1.7882961461793887
5.150842080503157,1.7877654551090087
5.1514704618720115,1.7872340571393321
5.152098843240867,1.786701952486332
5.1527272246097215,1.7861691413662617
5.153355605978576,1.7856356239956563
5.153983987347432,1.78510140059133
5.154612368716286,1.784566471370378
5.155240750085142,1.7840308365501738
5.155869131453995,1.7834944963483736
5.156497512822851,1.7829574509829096
5.157125894191705,1.7824197006719975
5.157754275560561,1.7818812456341313
5.158382656929415,1.781342086088083
5.15901103829827,1.7808022222529059
5.159639419667125,1.7802616543479328
5.16026780103598,1.7797203825927743
5.1608961824048345,1.7791784072073202
5.161524563773689,1.7786357284117416
5.1621529451425445,1.7780923464264862
5.162781326511399,1.777548261472281
5.163409707880254,1.777003473770133
5.164038089249109,1.776457983541326
5.164666470617964,1.775911791007425
5.165294851986819,1.77536489639027
5.165923233355673,1.7748172999119824
5.166551614724528,1.7742690017949612
5.167179996093383,1.773720002261881
5.167808377462238,1.7731703015356988
5.168436758831093,1.7726198998396454
5.1690651401999475,1.7720687973972329
5.169693521568803,1.7715169944322502
5.1703219029376575,1.7709644911687614
5.170950284306512,1.7704112878311118
5.171578665675367,1.7698573846439225
5.172207047044222,1.7693027818320923
5.172835428413077,1.768747479620797
5.173463809781931,1.7681914782354888
5.174092191150787,1.7676347779018997
5.174720572519641,1.7670773788460366
5.175348953888497,1.7665192812941826
5.17597733525735,1.7659604854728994
5.176605716626206,1.7654009916090254
5.17723409799506,1.7648407999296745
5.177862479363916,1.7642799106622375
5.17849086073277,1.763718324034382
5.179119242101625,1.7631560402740512
5.1797476234704805,1.7625930596094652
5.180376004839335,1.7620293822691198
5.18100438620819,1.7614650084817858
5.181632767577044,1.7608999384765132
5.1822611489459,1.760334172482624
5.182889530314754,1.7597677107297185
5.183517911683609,1.7592005534476713
5.184146293052464,1.7586327008666334
5.184774674421319,1.7580641532170302
5.185403055790174,1.757494910729563
5.186031437159028,1.7569249736352082
5.186659818527883,1.756354342165218
5.187288199896738,1.7557830165511186
5.187916581265593,1.755210997024711
5.188544962634448,1.7546382838180725
5.1891733440033025,1.7540648771635527
5.189801725372158,1.7534907772937796
5.190430106741013,1.7529159844416504
5.191058488109867,1.7523404988403415
5.191686869478722,1.7517643207233025
5.192315250847577,1.751187450324255
5.192943632216432,1.7506098878771963
5.193572013585286,1.7500316336163986
5.194200394954142,1.7494526877764054
5.194828776322996,1.7488730505920371
5.195457157691852,1.7482927222983844
5.1960855390607055,1.7477117031308154
5.196713920429561,1.747129993324968
5.1973423017984155,1.7465475931167564
5.19797068316727,1.745964502742367
5.1985990645361255,1.745380722438259
5.19922744590498,1.744796252441165
5.1998558272738356,1.74421109298809
5.200484208642689,1.743625244316314
5.201112590011545,1.7430387066633855
5.201740971380399,1.7424514802671298
5.202369352749255,1.7418635653656442
5.202997734118109,1.7412749621972958
5.203626115486964,1.7406856710007266
5.204254496855819,1.7400956920148514
5.204882878224674,1.7395050254788533
5.2055112595935285,1.7389136716321911
5.206139640962383,1.7383216307145943
5.2067680223312385,1.7377289029660647
5.207396403700093,1.7371354886268746
5.208024785068948,1.7365413879375688
5.208653166437803,1.7359466011389644
5.209281547806658,1.7353511284721481
5.209909929175513,1.7347549701784797
5.210538310544367,1.7341581264995891
5.211166691913222,1.733560597677377
5.211795073282077,1.7329623839540171
5.212423454650932,1.7323634855719512
5.213051836019787,1.7317639027738938
5.213680217388641,1.73116363580283
5.214308598757497,1.730562684902015
5.214936980126351,1.7299610503149734
5.215565361495206,1.7293587322855026
5.216193742864061,1.7287557310576678
5.216822124232916,1.7281520468758063
5.217450505601771,1.7275476799845242
5.218078886970625,1.7269426306286977
5.218707268339481,1.726336899053474
5.219335649708335,1.7257304855042683
5.219964031077191,1.7251233902267662
5.220592412446044,1.724515613466923
5.2212207938149,1.7239071554709633
5.221849175183754,1.7232980164853822
5.22247755655261,1.7226881967569412
5.223105937921464,1.7220776965326727
5.223734319290319,1.721466516059878
5.224362700659174,1.7208546555861268
5.224991082028029,1.7202421153592589
5.2256194633968835,1.719628895627381
5.226247844765738,1.7190149966388684
5.226876226134594,1.7184004186423665
5.227504607503448,1.7177851618867885
5.228132988872303,1.7171692266213139
5.228761370241158,1.7165526130953925
5.229389751610013,1.7159353215587416
5.230018132978868,1.7153173522613459
5.230646514347722,1.7146987054534581
5.231274895716577,1.714079381385599
5.231903277085432,1.7134593803085567
5.232531658454287,1.7128387024733869
5.233160039823142,1.7122173481314122
5.2337884211919965,1.7115953175342231
5.234416802560852,1.7109726109336767
5.2350451839297065,1.7103492285818973
5.235673565298561,1.709725170731276
5.236301946667416,1.7091004376344716
5.236930328036271,1.7084750295444082
5.237558709405126,1.7078489467142768
5.23818709077398,1.707222189397536
5.238815472142836,1.7065947578479097
5.23944385351169,1.7059666523193886
5.240072234880546,1.7053378730662292
5.240700616249399,1.7047084203429541
5.241328997618255,1.704078294404353
5.2419573789871095,1.7034474955054792
5.242585760355965,1.7028160239016528
5.2432141417248195,1.7021838798484603
5.243842523093674,1.7015510636017528
5.2444709044625295,1.7009175754176473
5.245099285831383,1.7002834155525255
5.245727667200239,1.699648584263035
5.246356048569093,1.699013081806087
5.246984429937949,1.6983769084388596
5.247612811306803,1.697740064418795
5.248241192675658,1.697102550003598
5.248869574044513,1.696464365451242
5.249497955413368,1.6958255110199618
5.250126336782222,1.6951859869682577
5.250754718151077,1.694545793554895
5.251383099519932,1.6939049310389016
5.252011480888787,1.6932633996795705
5.252639862257642,1.692621199736458
5.253268243626497,1.6919783314693837
5.253896624995352,1.6913347951384339
5.254525006364207,1.6906905910039547
5.255153387733061,1.6900457193265588
5.255781769101916,1.6894001803671201
5.256410150470771,1.688753974386776
5.257038531839626,1.688107101646929
5.257666913208481,1.6874595624092419
5.258295294577335,1.6868113569356429
5.258923675946191,1.6861624854883208
5.259552057315045,1.6855129483297295
5.2601804386839,1.6848627457225829
5.2608088200527545,1.6842118779298596
5.26143720142161,1.683560345214799
5.2620655827904645,1.6829081478409036
5.262693964159319,1.682255286071938
5.263322345528175,1.681601760171928
5.263950726897029,1.6809475704051622
5.264579108265885,1.680292717036192
5.265207489634738,1.679637200329828
5.265835871003594,1.6789810205511435
5.266464252372448,1.6783241779654745
5.267092633741304,1.6776666728384155
5.267721015110158,1.6770085054358252
5.268349396479013,1.6763496760238215
5.268977777847868,1.675690184868785
5.269606159216723,1.6750300322373546
5.2702345405855775,1.6743692183964318
5.270862921954432,1.6737077436131793
5.2714913033232875,1.6730456081550196
5.272119684692142,1.6723828122896351
5.272748066060997,1.671719356284968
5.273376447429852,1.6710552404092232
5.274004828798707,1.6703904649308627
5.274633210167562,1.6697250301186113
5.275261591536416,1.6690589362414514
5.275889972905271,1.6683921835686255
5.276518354274126,1.6677247723696365
5.277146735642981,1.6670567029142467
5.277775117011835,1.6663879754724766
5.2784034983806905,1.6657185903146081
5.279031879749546,1.6650485477111807
5.2796602611184005,1.664377847932992
5.280288642487255,1.6637064912511015
5.28091702385611,1.663034477936825
5.281545405224965,1.6623618082617382
5.28217378659382,1.661688482497675
5.282802167962674,1.6610145009167265
5.28343054933153,1.6603398637912443
5.284058930700384,1.6596645713938378
5.28468731206924,1.6589886239973732
5.285315693438093,1.6583120218749758
5.285944074806949,1.6576347653000276
5.286572456175803,1.65695685454617
5.287200837544659,1.6562782898873007
5.2878292189135125,1.6555990715975766
5.288457600282368,1.6549191999514095
5.2890859816512235,1.6542386752234697
5.289714363020078,1.6535574976886853
5.290342744388933,1.6528756676222418
5.290971125757787,1.652193185299579
5.291599507126643,1.6515100509963963
5.292227888495496,1.6508262649886485
5.292856269864352,1.6501418275525466
5.293484651233206,1.6494567389645594
5.294113032602062,1.6487709995014102
5.294741413970916,1.6480846094400798
5.295369795339771,1.6473975690578064
5.295998176708626,1.6467098786320806
5.296626558077481,1.6460215384406527
5.2972549394463355,1.6453325487615253
5.29788332081519,1.644642909872961
5.2985117021840455,1.643952622053472
5.299140083552901,1.6432616855818312
5.299768464921755,1.6425701007370643
5.30039684629061,1.6418778677984511
5.301025227659465,1.64118498704553
5.30165360902832,1.6404914587580908
5.302281990397174,1.639797283216178
5.302910371766029,1.639102460700095
5.303538753134884,1.6384069914903943
5.304167134503739,1.637710875867887
5.304795515872594,1.6370141141136367
5.3054238972414485,1.636316706508961
5.306052278610304,1.635618653335432
5.3066806599791585,1.634919954874876
5.307309041348013,1.6342206114093731
5.307937422716868,1.6335206232212567
5.308565804085723,1.6328199905931138
5.309194185454578,1.6321187138077853
5.309822566823432,1.631416793148364
5.310450948192288,1.6307142288981986
5.311079329561142,1.6300110213408876
5.311707710929998,1.629307170760286
5.312336092298851,1.6286026774404982
5.312964473667707,1.6278975416658839
5.313592855036561,1.6271917637210545
5.314221236405417,1.6264853438908737
5.3148496177742715,1.6257782824604576
5.315477999143126,1.6250705797151748
5.3161063805119815,1.6243622359406462
5.316734761880836,1.6236532514227444
5.317363143249691,1.6229436264475932
5.317991524618545,1.62223336130157
5.318619905987401,1.621522456271301
5.319248287356255,1.6208109116436673
5.31987666872511,1.6200987277057983
5.320505050093965,1.619385904745078
5.32113343146282,1.6186724430491382
5.321761812831675,1.6179583429058637
5.322390194200529,1.617243604603389
5.323018575569384,1.6165282284300997
5.323646956938239,1.6158122146746337
5.324275338307094,1.6150955636258766
5.324903719675949,1.614378275572967
5.325532101044804,1.613660350805293
5.326160482413659,1.6129417896124907
5.326788863782514,1.612222592284449
5.327417245151368,1.611502759111306
5.328045626520223,1.6107822903834497
5.328674007889078,1.6100611863915166
5.329302389257933,1.6093394474263945
5.329930770626787,1.6086170737792185
5.330559151995643,1.6078940657413754
5.331187533364497,1.607170423604499
5.331815914733353,1.6064461476604732
5.3324442961022065,1.6057212382014312
5.333072677471062,1.6049956955197546
5.3337010588399165,1.6042695199080734
5.334329440208772,1.603542711659266
5.3349578215776265,1.6028152710664592
5.335586202946481,1.6020871984230294
5.336214584315337,1.6013584940226
5.336842965684191,1.600629158159042
5.337471347053046,1.5998991911264755
5.3380997284219,1.5991685932192683
5.338728109790756,1.5984373647320338
5.33935649115961,1.5977055059596361
5.339984872528465,1.5969730171971848
5.34061325389732,1.5962398987400368
5.341241635266175,1.5955061508837962
5.3418700166350295,1.5947717739243161
5.342498398003884,1.5940367681576932
5.3431267793727395,1.5933011338802738
5.343755160741594,1.592564871388649
5.344383542110449,1.5918279809796572
5.345011923479304,1.5910904629503835
5.345640304848159,1.5903523175981589
5.346268686217014,1.5896135452205604
5.346897067585868,1.588874146115412
5.347525448954723,1.5881341205807822
5.348153830323578,1.587393468914986
5.348782211692433,1.5866521914165836
5.349410593061288,1.585910288384382
5.350038974430142,1.5851677601174317
5.350667355798998,1.5844246069150307
5.3512957371678525,1.5836808290767204
5.351924118536707,1.582936426902287
5.352552499905562,1.582191400691763
5.353180881274417,1.5814457507454258
5.353809262643272,1.5806994773637946
5.354437644012126,1.5799525808476367
5.355066025380982,1.5792050614979614
5.355694406749836,1.5784569196160234
5.356322788118692,1.5777081555033206
5.356951169487545,1.5769587694615959
5.357579550856401,1.5762087617928346
5.358207932225255,1.5754581327992685
5.358836313594111,1.5747068827833701
5.359464694962965,1.5739550120478563
5.36009307633182,1.5732025208956888
5.360721457700675,1.5724494096300696
5.36134983906953,1.5716956785544465
5.361978220438385,1.570941327972509
5.362606601807239,1.57018635818819
5.363234983176095,1.5694307695056637
5.363863364544949,1.568674562229349
5.364491745913804,1.567917736663905
5.365120127282659,1.5671602931142363
5.365748508651514,1.5664022318854858
5.366376890020369,1.5656435532830406
5.367005271389223,1.5648842576125301
5.367633652758078,1.5641243451798241
5.368262034126933,1.5633638162910364
5.368890415495788,1.5626026712525194
5.369518796864643,1.5618409103708684
5.3701471782334975,1.5610785339529205
5.370775559602353,1.560315542305753
5.3714039409712075,1.5595519357366836
5.372032322340062,1.558787714553273
5.372660703708917,1.5580228790633206
5.373289085077772,1.5572574295748685
5.373917466446627,1.5564913663961966
5.374545847815481,1.555724689835828
5.375174229184337,1.5549574002025233
5.375802610553191,1.5541894978052861
5.376430991922047,1.5534209829533576
5.3770593732909004,1.5526518559562195
5.377687754659756,1.5518821171235937
5.3783161360286105,1.5511117667654415
5.378944517397466,1.5503408051919636
5.3795728987663205,1.5495692327135995
5.380201280135175,1.5487970496410286
5.3808296615040305,1.54802425628517
5.381458042872885,1.5472508529571796
5.38208642424174,1.5464768399684536
5.382714805610594,1.545702217630627
5.38334318697945,1.5449269862555723
5.383971568348304,1.5441511461554012
5.384599949717159,1.5433746976424632
5.385228331086014,1.542597641029347
5.385856712454869,1.5418199766288767
5.386485093823723,1.541041704754118
5.387113475192578,1.5402628257183708
5.3877418565614335,1.539483339835175
5.388370237930288,1.538703247418307
5.388998619299143,1.5379225487817805
5.389627000667998,1.5371412442398469
5.390255382036853,1.5363593341069937
5.390883763405708,1.5355768186979464
5.391512144774562,1.5347936983276669
5.392140526143417,1.5340099733113535
5.392768907512272,1.533225643964441
5.393397288881127,1.5324407106026015
5.394025670249982,1.5316551735417425
5.394654051618836,1.530869033098008
5.395282432987692,1.530082289587777
5.395910814356546,1.5292949433276664
5.396539195725401,1.5285069946345269
5.3971675770942555,1.5277184438254452
5.397795958463111,1.5269292912177448
5.398424339831966,1.5261395371289834
5.39905272120082,1.5253491818769538
5.399681102569676,1.5245582257796841
5.40030948393853,1.523766669155437
5.400937865307386,1.5229745123227105
5.401566246676239,1.5221817556002377
5.402194628045095,1.5213883993069854
5.402823009413949,1.5205944437621544
5.403451390782805,1.5197998892851807
5.404079772151659,1.519004736195734
5.404708153520514,1.5182089848137188
5.405336534889369,1.517412635459271
5.405964916258224,1.5166156884527633
5.4065932976270785,1.5158181441148
5.407221678995933,1.51502000276622
5.4078500603647885,1.5142212647280942
5.408478441733643,1.5134219303217273
5.409106823102498,1.512621999868658
5.409735204471353,1.5118214736906568
5.410363585840208,1.5110203521097272
5.410991967209063,1.5102186354481049
5.411620348577917,1.5094163240282588
5.412248729946772,1.5086134181728905
5.412877111315627,1.5078099182049332
5.413505492684482,1.5070058244475506
5.414133874053337,1.506201137224141
5.4147622554221915,1.5053958568583337
5.415390636791047,1.504589983673989
5.4160190181599015,1.5037835179951997
5.416647399528756,1.5029764601462898
5.417275780897611,1.5021688104518127
5.417904162266466,1.5013605692365557
5.418532543635321,1.5005517368255352
5.419160925004175,1.4997423135439998
5.419789306373031,1.4989322997174277
5.420417687741885,1.4981216956715282
5.421046069110741,1.4973105017322406
5.421674450479594,1.4964987182257354
5.42230283184845,1.4956863454784122
5.422931213217304,1.4948733838169015
5.42355959458616,1.4940598335680637
5.4241879759550145,1.4932456950589876
5.424816357323869,1.4924309686169932
5.4254447386927245,1.4916156545696297
5.426073120061579,1.4907997532446744
5.426701501430434,1.4899832649701354
5.427329882799288,1.489166190074249
5.427958264168144,1.488348528885481
5.428586645536998,1.4875302817325244
5.429215026905853,1.4867114489443038
5.429843408274708,1.4858920308499695
5.430471789643563,1.4850720277789016
5.431100171012418,1.4842514400607074
5.431728552381272,1.4834302680252245
5.432356933750127,1.4826085120025152
5.432985315118982,1.4817861723228725
5.4336136964878365,1.4809632493168152
5.434242077856692,1.480139743315091
5.434870459225547,1.479315654648674
5.435498840594402,1.4784909836487659
5.436127221963256,1.4776657306467968
5.436755603332111,1.4768398959744198
5.437383984700966,1.4760134799635198
5.438012366069821,1.4751864829462051
5.438640747438676,1.474358905254813
5.43926912880753,1.4735307472219044
5.439897510176386,1.4727020091802685
5.44052589154524,1.4718726914629199
5.441154272914095,1.4710427944030997
5.4417826542829495,1.4702123183342743
5.442411035651805,1.469381263590137
5.4430394170206595,1.468549630504604
5.443667798389514,1.4677174194118203
5.4442961797583695,1.466884630646154
5.444924561127224,1.466051264542199
5.44555294249608,1.4652173214347741
5.446181323864933,1.464382801658923
5.446809705233789,1.4635477055499153
5.447438086602643,1.4627120334432422
5.448066467971499,1.461875785674622
5.448694849340353,1.4610389625799973
5.449323230709208,1.4602015644955342
5.449951612078063,1.4593635917576213
5.450579993446918,1.458525044702874
5.4512083748157725,1.4576859236681297
5.451836756184627,1.4568462289904491
5.4524651375534825,1.4560059610071177
5.453093518922337,1.4551651200556437
5.453721900291192,1.4543237064737577
5.454350281660047,1.453481720599414
5.454978663028902,1.4526391627707906
5.455607044397757,1.4517960333262878
5.456235425766611,1.4509523326045277
5.456863807135466,1.4501080609443553
5.457492188504321,1.4492632186848384
5.458120569873176,1.4484178061652666
5.458748951242031,1.4475718237251514
5.459377332610885,1.4467252717042267
5.460005713979741,1.4458781504424472
5.4606340953485955,1.4450304602799906
5.46126247671745,1.4441822015572545
5.461890858086305,1.4433333746148598
5.46251923945516,1.4424839797936468
5.463147620824015,1.4416340174346773
5.463776002192869,1.440783487879235
5.464404383561725,1.439932391468823
5.465032764930579,1.439080728545166
5.465661146299435,1.4382284994502081
5.466289527668288,1.437375704526115
5.466917909037144,1.436522344115273
5.467546290405998,1.4356684185602857
5.468174671774854,1.4348139282039798
5.468803053143708,1.4339588733893989
5.469431434512563,1.433103254459809
5.470059815881418,1.4322470717586941
5.470688197250273,1.4313903256297567
5.471316578619128,1.4305330164169199
5.471944959987982,1.4296751444643252
5.472573341356838,1.4288167101163336
5.473201722725692,1.4279577137175241
5.473830104094547,1.427098155612695
5.474458485463402,1.426238036146863
5.475086866832257,1.4253773556652616
5.475715248201112,1.4245161145133445
5.476343629569966,1.4236543130367822
5.476972010938821,1.4227919515814642
5.477600392307676,1.4219290304934966
5.478228773676531,1.4210655501192033
5.478857155045386,1.4202015108051265
5.4794855364142405,1.419336912898024
5.480113917783096,1.4184717567448735
5.48074229915195,1.4176060426928665
5.481370680520805,1.4167397710894136
5.48199906188966,1.4158729422821414
5.482627443258515,1.4150055566188937
5.48325582462737,1.414137614447729
5.483884205996224,1.4132691161169235
5.48451258736508,1.4124000619749708
5.485140968733934,1.4115304523705767
5.485769350102789,1.4106602876526666
5.4863977314716434,1.4097895681703796
5.487026112840499,1.4089182942730707
5.4876544942093535,1.4080464663103116
5.488282875578208,1.4071740846318872
5.4889112569470635,1.4063011495877984
5.489539638315918,1.4054276615282617
5.4901680196847735,1.404553620803708
5.490796401053627,1.4036790277647822
5.491424782422483,1.4028038827623441
5.492053163791337,1.4019281861474686
5.492681545160193,1.4010519382714441
5.493309926529047,1.4001751394857727
5.493938307897902,1.3992977901421721
5.494566689266757,1.3984198905925724
5.495195070635612,1.3975414411891185
5.495823452004466,1.3966624422841665
5.496451833373321,1.3957828942302877
5.4970802147421765,1.3949027973802677
5.497708596111031,1.3940221520871021
5.498336977479886,1.393140958704002
5.498965358848741,1.3922592175843902
5.499593740217596,1.3913769290819022
5.500222121586451,1.3904940935503856
5.500850502955305,1.3896107113439014
5.50147888432416,1.3887267828167214
5.502107265693015,1.3878423083233307
5.50273564706187,1.3869572882184251
5.503364028430725,1.3860717228569137
5.503992409799579,1.385185612593916
5.504620791168435,1.3842989577847626
5.505249172537289,1.3834117587849966
5.505877553906144,1.382524015950371
5.5065059352749985,1.3816357296368513
5.507134316643854,1.3807469002006125
5.507762698012709,1.3798575279980407
5.508391079381563,1.3789676133857323
5.509019460750419,1.378077156720495
5.509647842119273,1.3771861583593457
5.510276223488129,1.3762946186595122
5.510904604856982,1.3754025379784316
5.511532986225838,1.374509916673752
5.512161367594692,1.373616755103328
5.512789748963548,1.3727230536252288
5.513418130332402,1.371828812597729
5.514046511701257,1.3709340323793124
5.514674893070112,1.3700387133286742
5.515303274438967,1.3691428558047172
5.5159316558078215,1.3682464601665525
5.516560037176676,1.3673495267735003
5.5171884185455315,1.3664520559850901
5.517816799914386,1.3655540481610582
5.518445181283241,1.3646555036613497
5.519073562652096,1.363756422846119
5.519701944020951,1.3628568060757256
5.520330325389806,1.3619566537107382
5.52095870675866,1.3610559661119341
5.521587088127515,1.360154743640297
5.52221546949637,1.3592529866570173
5.522843850865225,1.3583506955234927
5.52347223223408,1.3574478706013284
5.5241006136029345,1.3565445122523365
5.52472899497179,1.3556406208385363
5.5253573763406445,1.3547361967221512
5.525985757709499,1.3538312402656134
5.526614139078354,1.3529257518315598
5.527242520447209,1.3520197317828344
5.527870901816064,1.3511131804824872
5.528499283184918,1.350206098293773
5.529127664553774,1.349298485580152
5.529756045922628,1.3483903427052906
5.530384427291483,1.3474816700330605
5.531012808660337,1.346572467927539
5.531641190029193,1.345662736753007
5.532269571398047,1.3447524768739518
5.532897952766902,1.343841688655064
5.5335263341357575,1.3429303724612396
5.534154715504612,1.3420185286575785
5.5347830968734675,1.3411061576093857
5.535411478242321,1.3401932596821686
5.536039859611177,1.3392798352416408
5.536668240980031,1.3383658846537174
5.537296622348887,1.3374514082845188
5.537925003717741,1.3365364065003684
5.538553385086596,1.3356208796677922
5.539181766455451,1.3347048281535199
5.539810147824306,1.3337882523244844
5.54043852919316,1.332871152547822
5.541066910562015,1.3319535291908706
5.54169529193087,1.3310353826211707
5.542323673299725,1.3301167132064662
5.5429520546685795,1.3291975213147018
5.543580436037435,1.3282778073140267
5.54420881740629,1.3273575715727894
5.544837198775145,1.3264368144595409
5.545465580143999,1.325515536343035
5.546093961512854,1.324593737592226
5.546722342881709,1.32367141857627
5.547350724250564,1.3227485796645237
5.547979105619419,1.321825221226545
5.548607486988273,1.3209013436320938
5.549235868357129,1.319976947251128
5.549864249725983,1.3190520324538093
5.550492631094838,1.3181265996104972
5.5511210124636925,1.3172006490917536
5.551749393832548,1.3162741812683394
5.5523777752014025,1.3153471965112147
5.553006156570257,1.3144196951915408
5.5536345379391125,1.3134916776806784
5.554262919307967,1.3125631443501862
5.554891300676823,1.3116340955718249
5.555519682045676,1.310704531717552
5.556148063414532,1.3097744531595252
5.556776444783386,1.3088438602700996
5.557404826152242,1.3079127534218322
5.558033207521096,1.3069811329874756
5.558661588889951,1.3060489993399824
5.559289970258806,1.3051163528525014
5.559918351627661,1.3041831938983814
5.5605467329965155,1.30324952285117
5.56117511436537,1.3023153400846093
5.5618034957342255,1.3013806459726427
5.56243187710308,1.300445440889408
5.563060258471935,1.2995097252092425
5.56368863984079,1.2985734993066802
5.564317021209645,1.2976367635564514
5.5649454025785,1.2966995183334833
5.565573783947354,1.2957617640129007
5.566202165316209,1.2948235009700244
5.566830546685064,1.2938847295803708
5.567458928053919,1.2929454502196533
5.568087309422774,1.2920056632637826
5.568715690791628,1.291065369088863
5.569344072160484,1.2901245680711955
5.5699724535293385,1.2891832605872773
5.570600834898193,1.2882414470138008
5.571229216267048,1.2872991277276546
5.571857597635903,1.2863563031059195
5.572485979004758,1.2854129735258744
5.573114360373612,1.2844691393649912
5.573742741742468,1.283524801000937
5.574371123111322,1.2825799588115743
5.574999504480177,1.2816346131749583
5.575627885849031,1.2806887644693399
5.576256267217887,1.2797424130731627
5.576884648586741,1.2787955593650668
5.577513029955596,1.2778482037238816
5.578141411324451,1.276900346528635
5.578769792693306,1.275951988158544
5.579398174062161,1.275003128993022
5.580026555431015,1.2740537694116745
5.580654936799871,1.2731039097942987
5.581283318168725,1.2721535505208863
5.581911699537581,1.2712026919716213
5.582540080906435,1.2702513345268793
5.58316846227529,1.269299478567229
5.583796843644145,1.2683471244734312
5.584425225013,1.2673942726264382
5.585053606381854,1.2664409234073954
5.585681987750709,1.2654870771976385
5.586310369119564,1.2645327343786956
5.586938750488419,1.2635778953322856
5.5875671318572735,1.262622560440319
5.588195513226129,1.261666730084897
5.5888238945949835,1.2607104046483113
5.589452275963839,1.2597535845130465
5.590080657332693,1.258796270061775
5.590709038701548,1.2578384616773617
5.591337420070403,1.2568801597428605
5.591965801439258,1.255921364641516
5.592594182808113,1.2549620767567622
5.593222564176967,1.2540022964722253
5.593850945545823,1.2530420241717164
5.594479326914677,1.2520812602392408
5.595107708283532,1.2511200050589906
5.5957360896523864,1.2501582590153482
5.596364471021242,1.2491960224928833
5.5969928523900965,1.2482332958763558
5.597621233758951,1.2472700795507141
5.5982496151278065,1.2463063739010958
5.598877996496661,1.2453421793128254
5.5995063778655165,1.2443774961714174
5.60013475923437,1.2434123248625715
5.600763140603226,1.2424466657721789
5.60139152197208,1.2414805192863154
5.602019903340936,1.2405138857912466
5.60264828470979,1.239546765673424
5.603276666078645,1.2385791593194868
5.6039050474475,1.2376110671162623
5.604533428816355,1.2366424894507637
5.605161810185209,1.2356734267101903
5.605790191554064,1.2347038792819296
5.6064185729229195,1.2337338475535549
5.607046954291774,1.2327633319128255
5.607675335660629,1.2317923327476865
5.608303717029484,1.2308208504462703
5.608932098398339,1.2298488853968947
5.609560479767194,1.2288764379880623
5.610188861136048,1.227903508608461
5.610817242504903,1.226930097646965
5.611445623873758,1.225956205492634
5.612074005242613,1.2249818325347126
5.612702386611467,1.224006979162628
5.613330767980322,1.2230316457659944
5.613959149349178,1.2220558327346107
5.614587530718032,1.2210795404584591
5.615215912086887,1.220102769327706
5.6158442934557415,1.2191255197327027
5.616472674824597,1.2181477920639825
5.617101056193452,1.2171695867122658
5.617729437562306,1.2161909040684535
5.618357818931162,1.215211744523631
5.618986200300016,1.2142321084690668
5.619614581668872,1.2132519962962134
5.620242963037725,1.2122714083967037
5.620871344406581,1.2112903451623565
5.621499725775435,1.210308806985171
5.62212810714429,1.20932679425733
5.6227564885131445,1.208344307371199
5.623384869882,1.207361346719323
5.624013251250855,1.2063779126944312
5.624641632619709,1.205394005689435
5.6252700139885645,1.2044096260974255
5.625898395357419,1.2034247743116766
5.6265267767262745,1.2024394507256442
5.627155158095128,1.2014536557329625
5.627783539463984,1.2004673897274507
5.628411920832838,1.1994806531031048
5.629040302201694,1.1984934462541035
5.629668683570548,1.1975057695748075
5.630297064939403,1.1965176234597537
5.630925446308258,1.1955290083036634
5.631553827677113,1.1945399245014354
5.6321822090459674,1.193550372448149
5.632810590414822,1.1925603525390636
5.6334389717836775,1.191569865169617
5.634067353152533,1.1905789107354277
5.634695734521387,1.1895874896322922
5.635324115890242,1.1885956022561868
5.635952497259097,1.1876032490032669
5.636580878627952,1.186610430269866
5.637209259996806,1.1856171464524956
5.637837641365661,1.184623397947847
5.638466022734516,1.1836291851527887
5.639094404103371,1.1826345084643677
5.639722785472226,1.1816393682798092
5.64035116684108,1.1806437649965147
5.640979548209936,1.1796476990120648
5.64160792957879,1.1786511707242169
5.642236310947645,1.177654180530906
5.6428646923165,1.1766567288302427
5.643493073685355,1.1756588160205166
5.64412145505421,1.1746604425001932
5.644749836423064,1.1736616086679135
5.64537821779192,1.1726623149224962
5.646006599160774,1.1716625616629366
5.64663498052963,1.1706623492884045
5.647263361898483,1.1696616781982474
5.647891743267339,1.1686605487919874
5.648520124636193,1.1676589614693222
5.649148506005049,1.1666569166301255
5.649776887373903,1.1656544146744459
5.650405268742758,1.1646514560025063
5.651033650111613,1.1636480410147068
5.651662031480468,1.1626441701116204
5.6522904128493225,1.1616398436939943
5.652918794218177,1.1606350621627521
5.653547175587033,1.159629825918991
5.654175556955887,1.1586241353639801
5.654803938324742,1.157617990899166
5.655432319693597,1.156611392926167
5.656060701062452,1.1556043418467745
5.656689082431307,1.1545968380629559
5.657317463800161,1.153588881976849
5.657945845169016,1.1525804739907661
5.658574226537871,1.151571614507192
5.659202607906726,1.1505623039287856
5.659830989275581,1.1495525426583768
5.6604593706444355,1.148542331098969
5.661087752013291,1.1475316696537372
5.6617161333821455,1.146520558726029
5.662344514751,1.1455089987193632
5.662972896119855,1.144496990037432
5.66360127748871,1.1434845330840981
5.664229658857565,1.142471628263395
5.664858040226419,1.1414582759795298
5.665486421595275,1.1404444766368778
5.666114802964129,1.139430230639987
5.666743184332985,1.1384155383935766
5.667371565701838,1.1374004003025355
5.667999947070694,1.1363848167719233
5.6686283284395484,1.13536878820697
5.669256709808403,1.1343523150130759
5.6698850911772585,1.133335397595811
5.670513472546113,1.1323180363609155
5.6711418539149685,1.1313002317142984
5.671770235283822,1.1302819840620397
5.672398616652678,1.1292632938103868
5.673026998021532,1.1282441613657581
5.673655379390388,1.1272245871347395
5.674283760759242,1.1262045715240867
5.674912142128097,1.1251841149407231
5.675540523496952,1.1241632177917418
5.676168904865807,1.1231418804844024
5.676797286234661,1.1221201034261352
5.677425667603516,1.1210978870245363
5.678054048972371,1.1200752316873706
5.678682430341226,1.11905213782257
5.679310811710081,1.118028605838235
5.679939193078936,1.1170046361426322
5.680567574447791,1.1159802291441967
5.681195955816646,1.1149553852515286
5.6818243371855,1.1139301048733967
5.682452718554355,1.1129043884187348
5.68308109992321,1.111878236296645
5.683709481292065,1.1108516489163949
5.68433786266092,1.1098246266874174
5.684966244029774,1.108797170019312
5.68559462539863,1.1077692793218452
5.686223006767484,1.1067409550049474
5.686851388136339,1.105712197478715
5.6874797695051935,1.1046830071534097
5.688108150874049,1.1036533844394592
5.6887365322429035,1.102623329747455
5.689364913611758,1.1015928434881537
5.689993294980614,1.100561926072476
5.690621676349468,1.099530577911509
5.691250057718324,1.0984987994165016
5.691878439087177,1.097466590998869
5.692506820456033,1.0964339530701892
5.693135201824887,1.0954008860422033
5.693763583193743,1.0943673903268178
5.694391964562597,1.0933334663361018
5.695020345931452,1.0922991144822871
5.695648727300307,1.0912643351777698
5.696277108669162,1.0902291288351071
5.6969054900380165,1.0891934958670215
5.697533871406871,1.0881574366863958
5.6981622527757265,1.087120951706277
5.698790634144581,1.0860840413398731
5.699419015513436,1.0850467060005546
5.700047396882291,1.0840089461018547
5.700675778251146,1.0829707620574671
5.701304159620001,1.0819321542812483
5.701932540988855,1.080893123187215
5.70256092235771,1.0798536691895455
5.703189303726565,1.07881379270258
5.70381768509542,1.0777734941408192
5.704446066464275,1.0767327739189243
5.7050744478331294,1.0756916324517172
5.705702829201985,1.0746500701541803
5.7063312105708395,1.0736080874414557
5.706959591939694,1.0725656847288467
5.707587973308549,1.0715228624318152
5.708216354677404,1.070479620965984
5.708844736046259,1.0694359607471347
5.709473117415113,1.0683918821912086
5.710101498783969,1.0673473857143063
5.710729880152823,1.0663024717326866
5.711358261521679,1.065257140662769
5.711986642890532,1.0642113929211305
5.712615024259388,1.063165228924506
5.713243405628242,1.0621186490897903
5.713871786997098,1.0610716538340346
5.714500168365952,1.0600242435744505
5.715128549734807,1.0589764187284052
5.7157569311036625,1.0579281797134248
5.716385312472516,1.056879526947193
5.717013693841372,1.0558304608475502
5.717642075210226,1.0547809818324945
5.718270456579082,1.053731090320181
5.718898837947936,1.0526807867289203
5.719527219316791,1.0516300714771813
5.720155600685646,1.0505789449835896
5.720783982054501,1.0495274076669259
5.721412363423355,1.048475459946128
5.72204074479221,1.0474231022402882
5.722669126161065,1.0463703349686568
5.72329750752992,1.0453171585506384
5.7239258888987745,1.0442635734057932
5.72455427026763,1.0432095799538366
5.7251826516364845,1.0421551786146401
5.72581103300534,1.0411003698082288
5.726439414374194,1.040045153954784
5.727067795743049,1.03898953147464
5.727696177111904,1.037933502788287
5.728324558480759,1.0368770683163684
5.728952939849614,1.0358202284796834
5.729581321218468,1.0347629836991818
5.730209702587324,1.0337053343959712
5.730838083956178,1.0326472809913099
5.731466465325033,1.0315888239066104
5.7320948466938875,1.0305299635634393
5.732723228062743,1.0294707003835153
5.7333516094315975,1.02841103478871
5.733979990800452,1.0273509672010483
5.7346083721693075,1.0262904980427072
5.735236753538162,1.0252296277360167
5.7358651349070175,1.0241683567034585
5.736493516275871,1.0231066853676656
5.737121897644727,1.022044614151425
5.737750279013581,1.0209821434776734
5.738378660382437,1.0199192737695004
5.739007041751291,1.0188560054501454
5.739635423120146,1.0177923389430006
5.740263804489001,1.0167282746716086
5.740892185857856,1.0156638130596622
5.7415205672267104,1.0145989545310055
5.742148948595565,1.0135336995096333
5.7427773299644205,1.0124680484196904
5.743405711333275,1.011402001685472
5.74403409270213,1.0103355597314227
5.744662474070985,1.0092687229821378
5.74529085543984,1.0082014918623607
5.745919236808695,1.0071338667969865
5.746547618177549,1.006065848211057
5.747175999546404,1.0049974365297651
5.747804380915259,1.0039286321784524
5.748432762284114,1.0028594355826086
5.749061143652969,1.001789847167872
5.749689525021823,1.0007198673600288
5.750317906390679,0.9996494965850162
5.750946287759533,0.9985787352689159
5.751574669128388,0.9975075838379597
5.752203050497243,0.9964360427185269
5.752831431866098,0.9953641123371431
5.753459813234953,0.994291793120483
5.754088194603807,0.9932190854953674
5.754716575972663,0.9921459898887646
5.755344957341517,0.9910725067277891
5.755973338710373,0.989998636439703
5.756601720079226,0.9889243794519145
5.757230101448082,0.9878497361919779
5.757858482816936,0.9867747070875937
5.758486864185792,0.9856992925666092
5.759115245554646,0.984623493057016
5.759743626923501,0.9835473089869531
5.760372008292356,0.9824707407847036
5.761000389661211,0.9813937888786969
5.7616287710300655,0.9803164536975064
5.76225715239892,0.9792387356698516
5.762885533767776,0.9781606352245963
5.76351391513663,0.9770821527907485
5.764142296505485,0.9760032887974611
5.76477067787434,0.9749240436740315
5.765399059243195,0.9738444178499008
5.766027440612049,0.9727644117546538
5.766655821980904,0.9716840258180189
5.767284203349759,0.970603260469869
5.767912584718614,0.9695221161402195
5.7685409660874685,0.9684405932592296
5.769169347456324,0.9673586922572013
5.7697977288251785,0.9662764135645792
5.770426110194034,0.9651937576119508
5.771054491562888,0.9641107248300455
5.771682872931743,0.9630273156497369
5.772311254300598,0.9619435305020381
5.772939635669453,0.9608593698181068
5.773568017038308,0.9597748340292404
5.774196398407162,0.9586899235668791
5.774824779776018,0.9576046388626042
5.775453161144872,0.9565189803481385
5.776081542513727,0.9554329484553457
5.776709923882581,0.9543465436162304
5.777338305251437,0.9532597662629385
5.7779666866202914,0.9521726168277559
5.778595067989146,0.9510850957431086
5.7792234493580015,0.9499972034415635
5.779851830726856,0.9489089403558276
5.7804802120957115,0.9478203069187476
5.781108593464565,0.9467313035633091
5.781736974833421,0.9456419307226388
5.782365356202275,0.9445521888300021
5.782993737571131,0.9434620783188025
5.783622118939985,0.942371599622584
5.78425050030884,0.9412807531750288
5.784878881677695,0.9401895394099575
5.78550726304655,0.93909795876133
5.786135644415404,0.9380060116632435
5.786764025784259,0.9369136985499337
5.787392407153114,0.9358210198557744
5.788020788521969,0.9347279760152777
5.788649169890824,0.933634567463092
5.789277551259679,0.9325407946340044
5.789905932628534,0.9314466579629382
5.790534313997389,0.9303521578849545
5.791162695366243,0.9292572948352509
5.791791076735098,0.9281620692491621
5.792419458103953,0.9270664815621588
5.793047839472808,0.925970532209849
5.793676220841663,0.9248742216279756
5.794304602210517,0.9237775502524186
5.794932983579373,0.9226805185191931
5.795561364948227,0.9215831268644503
5.796189746317082,0.920485375724477
5.7968181276859365,0.9193872655356948
5.797446509054792,0.9182887967346604
5.7980748904236465,0.9171899697580664
5.798703271792501,0.916090785042739
5.799331653161357,0.9149912430256399
5.799960034530211,0.9138913441438649
5.800588415899067,0.9127910888346429
5.80121679726792,0.9116904775353392
5.801845178636776,0.9105895106834514
5.80247356000563,0.9094881887166111
5.803101941374486,0.9083865120725836
5.80373032274334,0.9072844811892674
5.804358704112195,0.9061820965046942
5.80498708548105,0.905079358457029
5.805615466849905,0.9039762674845692
5.8062438482187595,0.9028728240257451
5.806872229587614,0.9017690285191193
5.8075006109564695,0.9006648814033867
5.808128992325324,0.8995603831173749
5.808757373694179,0.8984555341000426
5.809385755063034,0.8973503347904805
5.810014136431889,0.8962447856279115
5.810642517800744,0.895138887051689
5.811270899169598,0.8940326395012983
5.811899280538453,0.8929260434163556
5.812527661907308,0.8918190992366086
5.813156043276162,0.8907118074019337
5.813784424645018,0.8896041683523397
5.8144128060138724,0.8884961825279653
5.815041187382728,0.8873878503690791
5.815669568751582,0.8862791723160803
5.816297950120437,0.8851701488094968
5.816926331489292,0.8840607802899868
5.817554712858147,0.8829510671983385
5.818183094227002,0.8818410099754684
5.818811475595856,0.8807306090624226
5.819439856964712,0.8796198649003764
5.820068238333566,0.878508777930633
5.820696619702421,0.8773973485946246
5.821325001071275,0.8762855773339122
5.821953382440131,0.8751734645901844
5.822581763808985,0.8740610108052586
5.82321014517784,0.8729482164210787
5.823838526546695,0.8718350818797176
5.82446690791555,0.870721607623375
5.8250952892844055,0.8696077940943783
5.825723670653259,0.8684936417351816
5.826352052022115,0.8673791509883667
5.826980433390969,0.8662643222966411
5.827608814759825,0.86514915610284
5.828237196128679,0.8640336528499242
5.828865577497534,0.8629178129809817
5.829493958866389,0.8618016369392247
5.830122340235244,0.8606851251679938
5.830750721604098,0.859568278110753
5.831379102972953,0.8584510962110937
5.832007484341808,0.8573335799127315
5.832635865710663,0.8562157296595079
5.8332642470795175,0.8550975458953879
5.833892628448373,0.8539790290644633
5.8345210098172275,0.8528601796109496
5.835149391186083,0.8517409979791863
5.835777772554937,0.850621484613638
5.836406153923792,0.8495016399588925
5.837034535292647,0.848381464459663
5.837662916661502,0.8472609585607849
5.838291298030357,0.8461401227072184
5.838919679399211,0.8450189573440454
5.839548060768067,0.8438974629164733
5.840176442136921,0.8427756398698303
5.840804823505776,0.8416534886495688
5.8414332048746305,0.8405310097012635
5.842061586243486,0.8394082034706116
5.8426899676123405,0.8382850704034324
5.843318348981195,0.8371616109456678
5.8439467303500505,0.8360378255433808
5.844575111718905,0.8349137146427573
5.8452034930877605,0.8337892786901039
5.845831874456614,0.8326645181318489
5.84646025582547,0.831539433414542
5.847088637194324,0.8304140249848533
5.84771701856318,0.8292882932895751
5.848345399932034,0.8281622387756188
5.848973781300889,0.8270358618900175
5.849602162669744,0.8259091630799237
5.850230544038599,0.8247821427926108
5.8508589254074534,0.8236548014754717
5.851487306776308,0.8225271395760192
5.8521156881451635,0.8213991575418857
5.852744069514018,0.8202708558208235
5.853372450882873,0.8191422348607035
5.854000832251728,0.818013295109516
5.854629213620583,0.8168840370153698
5.855257594989438,0.815754461026493
5.855885976358292,0.8146245675912319
5.856514357727147,0.8134943571580506
5.857142739096002,0.8123638301755327
5.857771120464857,0.8112329870923786
5.858399501833712,0.8101018283574067
5.859027883202566,0.8089703544195538
5.859656264571422,0.807838565727873
5.8602846459402755,0.8067064627315357
5.860913027309131,0.8055740458798296
5.861541408677986,0.8044413156221597
5.862169790046841,0.8033082724080478
5.862798171415696,0.8021749166871318
5.86342655278455,0.8010412489091665
5.864054934153406,0.7999072695240224
5.86468331552226,0.798772978981686
5.865311696891115,0.7976383777322602
5.865940078259969,0.7965034662259628
5.866568459628825,0.7953682449131277
5.867196840997679,0.794232714244204
5.867825222366534,0.7930968746697551
5.868453603735389,0.7919607266404602
5.869081985104244,0.7908242706071128
5.869710366473099,0.7896875070206206
5.870338747841953,0.788550436332007
5.8709671292108085,0.7874130589924083
5.871595510579663,0.7862753754530747
5.872223891948519,0.7851373861653711
5.872852273317373,0.7839990915807763
5.873480654686228,0.7828604921508812
5.874109036055083,0.7817215883273906
5.874737417423938,0.7805823805621227
5.875365798792792,0.7794428693070086
5.875994180161647,0.7783030550140918
5.876622561530502,0.7771629381355283
5.877250942899357,0.7760225191235871
5.8778793242682115,0.7748817984306489
5.878507705637067,0.7737407765092059
5.8791360870059215,0.7725994538118633
5.879764468374777,0.7714578307913372
5.880392849743631,0.770315907900455
5.881021231112486,0.7691736855921559
5.881649612481341,0.76803116431949
5.882277993850196,0.7668883445356186
5.882906375219051,0.7657452266938127
5.883534756587905,0.7646018112474551
5.884163137956761,0.7634580986500382
5.884791519325615,0.7623140893551652
5.88541990069447,0.7611697838165488
5.886048282063324,0.7600251824880113
5.88667666343218,0.7588802858234854
5.8873050448010344,0.7577350942770131
5.887933426169889,0.7565896083027449
5.8885618075387445,0.7554438283549412
5.889190188907599,0.754297754887971
5.8898185702764545,0.7531513883563125
5.890446951645308,0.7520047292145513
5.891075333014164,0.7508577779173825
5.891703714383018,0.7497105349196095
5.892332095751874,0.7485630006761428
5.892960477120728,0.7474151756420008
5.893588858489583,0.7462670602723104
5.894217239858438,0.7451186550223052
5.894845621227293,0.7439699603473267
5.895474002596147,0.7428209767028222
5.896102383965002,0.7416717045443479
5.896730765333857,0.7405221443275647
5.897359146702712,0.7393722965082412
5.897987528071567,0.7382221615422526
5.898615909440422,0.7370717398855791
5.899244290809277,0.7359210319943081
5.899872672178132,0.7347700383246323
5.900501053546986,0.7336187593328495
5.901129434915841,0.7324671954753642
5.901757816284696,0.731315347208685
5.902386197653551,0.7301632149894264
5.903014579022406,0.7290107992743067
5.90364296039126,0.7278581005201505
5.904271341760116,0.7267051191838857
5.90489972312897,0.7255518557225449
5.905528104497825,0.7243983105932648
5.9061564858666795,0.7232444842532867
5.906784867235535,0.7220903771599544
5.9074132486043895,0.7209359897707166
5.908041629973244,0.719781322543125
5.9086700113421,0.718626375934834
5.909298392710954,0.7174711504036021
5.909926774079809,0.7163156464072901
5.910555155448663,0.7151598644038609
5.911183536817519,0.7140038048513807
5.911811918186373,0.7128474682080187
5.912440299555228,0.7116908549320445
5.913068680924083,0.7105339654818311
5.913697062292938,0.7093768003158526
5.914325443661793,0.7082193598926848
5.914953825030647,0.7070616446710055
5.9155822063995025,0.7059036551095925
5.916210587768357,0.704745391667326
5.9168389691372125,0.7035868548031861
5.917467350506067,0.702428044976254
5.918095731874922,0.7012689626457111
5.918724113243777,0.7001096082708399
5.919352494612632,0.698949982311022
5.919980875981486,0.6977900852257396
5.920609257350341,0.6966299174745747
5.921237638719196,0.695469479517208
5.921866020088051,0.6943087718134211
5.922494401456905,0.6931477948230932
5.923122782825761,0.6919865490062037
5.9237511641946154,0.6908250348228306
5.924379545563471,0.6896632527331504
5.925007926932325,0.688501203197438
5.92563630830118,0.6873388866760662
5.926264689670035,0.6861763036295072
5.92689307103889,0.6850134545183297
5.927521452407745,0.683850339803201
5.928149833776599,0.6826869599448855
5.928778215145455,0.6815233154042456
5.929406596514309,0.6803594066422404
5.930034977883164,0.6791952341199254
5.930663359252018,0.6780307982984544
5.931291740620874,0.6768660996390768
5.931920121989728,0.6757011386031385
5.932548503358583,0.6745359156520823
5.933176884727438,0.673370431247446
5.933805266096293,0.6722046858508642
5.9344336474651485,0.6710386799240677
5.935062028834002,0.669872413928881
5.935690410202858,0.6687058883272253
5.936318791571712,0.667539103581117
5.936947172940568,0.666372060152667
5.937575554309421,0.6652047585040809
5.938203935678277,0.6640371990976598
5.938832317047132,0.6628693823957982
5.939460698415987,0.6617013088609847
5.940089079784841,0.6605329789558033
5.940717461153696,0.6593643931429306
5.941345842522551,0.6581955518851375
5.941974223891406,0.6570264556452886
5.9426026052602605,0.655857104886341
5.943230986629116,0.6546875000713454
5.9438593679979705,0.6535176416634453
5.944487749366826,0.6523475301258774
5.94511613073568,0.6511771659219704
5.945744512104535,0.6500065495151459
5.94637289347339,0.6488356813689172
5.947001274842245,0.64766456194689
5.947629656211099,0.6464931917127618
5.948258037579954,0.6453215711303214
5.94888641894881,0.6441497006634496
5.949514800317664,0.642977580776118
5.950143181686519,0.6418052119323894
5.9507715630553735,0.6406325945964179
5.951399944424229,0.6394597292324482
5.9520283257930835,0.6382866163048149
5.952656707161938,0.6371132562779438
5.953285088530793,0.6359396496163507
5.953913469899648,0.6347657967846408
5.954541851268503,0.6335916982475095
5.955170232637357,0.6324173544697419
5.955798614006213,0.6312427659162125
5.956426995375067,0.6300679330518852
5.957055376743922,0.6288928563418121
5.957683758112776,0.6277175362511354
5.958312139481632,0.6265419732450854
5.958940520850487,0.6253661677889807
5.959568902219341,0.6241901203482285
5.9601972835881964,0.6230138313883239
5.960825664957051,0.6218373013748504
5.9614540463259065,0.6206605307734787
5.96208242769476,0.6194835200499677
5.962710809063616,0.618306269670163
5.96333919043247,0.6171287800999977
5.963967571801326,0.6159510518054923
5.96459595317018,0.6147730852527534
5.965224334539035,0.6135948809079751
5.96585271590789,0.6124164392374368
5.966481097276745,0.611237760707506
5.967109478645599,0.610058845784634
5.967737860014454,0.6088796949353599
5.968366241383309,0.6077003086263075
5.968994622752164,0.6065206873241863
5.9696230041210185,0.6053408314957917
5.970251385489874,0.6041607416080031
5.970879766858729,0.6029804181277868
5.971508148227584,0.6017998615221914
5.972136529596438,0.6006190722583521
5.972764910965293,0.5994380508034879
5.973393292334148,0.5982567976249018
5.974021673703003,0.5970753131899812
5.974650055071858,0.5958935979661967
5.975278436440712,0.5947116524211034
5.975906817809568,0.5935294770223395
5.976535199178422,0.5923470722376263
5.977163580547277,0.591164438534769
5.9777919619161315,0.5899815763816546
5.978420343284987,0.5887984862462537
5.9790487246538415,0.5876151685966191
5.979677106022696,0.5864316239008862
5.9803054873915515,0.5852478526272722
5.980933868760406,0.5840638552440767
5.981562250129262,0.5828796322196808
5.982190631498115,0.5816951840225476
5.982819012866971,0.5805105111212211
5.983447394235825,0.5793256139843274
5.984075775604681,0.5781404930805725
5.984704156973535,0.5769551488787444
5.98533253834239,0.5757695818477113
5.985960919711245,0.5745837924564215
5.9865893010801,0.5733977811739048
5.9872176824489545,0.5722115484692698
5.987846063817809,0.5710250948117059
5.9884744451866645,0.5698384206704815
5.989102826555519,0.5686515265149457
5.989731207924374,0.5674644128145261
5.990359589293229,0.5662770800387297
5.990987970662084,0.5650895286571427
5.991616352030939,0.5639017591394303
5.992244733399793,0.5627137719553355
5.992873114768648,0.5615255675746805
5.993501496137503,0.5603371464673659
5.994129877506358,0.5591485091033698
5.994758258875213,0.5579596559527484
5.995386640244067,0.5567705874856358
5.996015021612923,0.5555813041722437
5.9966434029817774,0.5543918064828603
5.997271784350632,0.5532020948878528
5.997900165719487,0.5520121698576629
5.998528547088342,0.550822031862811
5.999156928457197,0.5496316813738935
5.999785309826051,0.5484411188615828
6.000413691194907,0.5472503447966279
6.001042072563761,0.5460593596498541
6.001670453932616,0.5448681638921617
6.00229883530147,0.5436767579945281
6.002927216670326,0.542485142428004
6.00355559803918,0.5412933176637176
6.004183979408035,0.5401012841728712
6.00481236077689,0.5389090424267412
6.005440742145745,0.5377165928966802
6.0060691235146,0.5365239360541147
6.006697504883454,0.5353310723705453
6.00732588625231,0.5341380023175469
6.007954267621164,0.532944726366769
6.00858264899002,0.5317512449899339
6.009211030358874,0.5305575586588382
6.009839411727729,0.5293636678453515
6.010467793096584,0.5281695730214172
6.011096174465439,0.5269752746590507
6.011724555834293,0.5257807732303414
6.012352937203148,0.5245860692074508
6.012981318572003,0.5233911630626121
6.013609699940858,0.5221960552681326
6.0142380813097125,0.5210007462963907
6.014866462678568,0.519805236619836
6.0154948440474225,0.5186095267109911
6.016123225416278,0.5174136170424496
6.016751606785132,0.5162175080868762
6.017379988153987,0.5150212003170073
6.018008369522842,0.5138246942056496
6.018636750891697,0.5126279902256812
6.019265132260552,0.5114310888500506
6.019893513629406,0.5102339905517764
6.020521894998262,0.5090366958039482
6.021150276367116,0.5078392050797251
6.021778657735971,0.5066415188523359
6.022407039104825,0.5054436375950789
6.023035420473681,0.5042455617813231
6.0236638018425355,0.5030472918845054
6.02429218321139,0.5018488283781322
6.0249205645802455,0.5006501717357799
6.0255489459491,0.4994513224310917
6.0261773273179555,0.4982522809377806
6.026805708686809,0.49705304772962794
6.027434090055665,0.4958536232804828
6.028062471424519,0.49465400806426235
6.028690852793375,0.4934542025549518
6.029319234162229,0.4922542072266036
6.029947615531084,0.49105402255333774
6.030575996899939,0.48985364900934164
6.031204378268794,0.48865308706886945
6.031832759637648,0.48745233720624254
6.032461141006503,0.4862513998958486
6.0330895223753584,0.48505027561214187
6.033717903744213,0.48384896482964324
6.034346285113068,0.4826474680229394
6.034974666481923,0.4814457856666822
6.035603047850778,0.4802439182355909
6.036231429219633,0.4790418662044488
6.036859810588487,0.4778396300481053
6.037488191957342,0.4766372102414748
6.038116573326197,0.47543460725953657
6.038744954695052,0.4742318215773346
6.039373336063907,0.473028853669978
6.040001717432761,0.4718257040126394
6.040630098801617,0.47062237308055643
6.041258480170471,0.4694188613490306
6.041886861539326,0.46821516929342694
6.0425152429081805,0.46701129738917424
6.043143624277036,0.465807246111765
6.043772005645891,0.464603015936755
6.044400387014745,0.46339860733976285
6.045028768383601,0.46219402079647004
6.045657149752455,0.46098925678262104
6.046285531121311,0.4597843157740229
6.046913912490164,0.45857919824654475
6.04754229385902,0.4573739046761179
6.048170675227874,0.4561684355387357
6.048799056596729,0.4549627913104534
6.049427437965584,0.4537569724673879
6.050055819334439,0.4525509794857168
6.050684200703294,0.45134481284167977
6.051312582072148,0.45013847301157706
6.0519409634410035,0.4489319604717698
6.052569344809858,0.44772527569868004
6.0531977261787135,0.4465184191687898
6.053826107547568,0.445311391358642
6.054454488916423,0.44410419274483903
6.055082870285278,0.4428968238040434
6.055711251654133,0.44168928501297744
6.056339633022987,0.440481576848423
6.056968014391842,0.43927369978722114
6.057596395760697,0.43806565430627215
6.058224777129552,0.4368574408825351
6.058853158498406,0.43564905999302805
6.059481539867262,0.4344405121148275
6.0601099212361165,0.43323179772506853
6.060738302604972,0.4320229173009439
6.061366683973826,0.43081387131970517
6.061995065342681,0.42960466025866095
6.062623446711536,0.42839528459517795
6.063251828080391,0.4271857448066802
6.063880209449246,0.42597604137064915
6.0645085908181,0.4247661747646229
6.065136972186956,0.4235561454661969
6.06576535355581,0.4223459539530228
6.066393734924665,0.42113560070280953
6.067022116293519,0.4199250861933214
6.067650497662375,0.41871441090237965
6.068278879031229,0.41750357530786086
6.068907260400084,0.41629257988769774
6.0695356417689394,0.4150814251198784
6.070164023137794,0.4138701114824463
6.0707924045066495,0.41265863945350034
6.071420785875503,0.41144700951119406
6.072049167244359,0.41023522213373603
6.072677548613213,0.40902327779938896
6.073305929982069,0.4078111769864711
6.073934311350923,0.4065989201733537
6.074562692719778,0.40538650783846275
6.075191074088633,0.4041739404602781
6.075819455457488,0.402961218517333
6.076447836826342,0.4017483424882144
6.077076218195197,0.4005353128515623
6.077704599564052,0.39932213008607015
6.078332980932907,0.39810879467048405
6.0789613623017615,0.3968953070836029
6.079589743670617,0.39568166780427816
6.080218125039472,0.3944678773114139
6.080846506408327,0.39325393608396564
6.081474887777181,0.3920398446009419
6.082103269146036,0.390825603341402
6.082731650514891,0.3896112127844577
6.083360031883746,0.3883966734092714
6.083988413252601,0.3871819856950572
6.084616794621455,0.38596715012107985
6.085245175990311,0.38475216716665567
6.085873557359165,0.38353703731115124
6.08650193872802,0.38232176103398313
6.0871303200968745,0.3811063388146188
6.08775870146573,0.3798907711325757
6.0883870828345845,0.37867505846742094
6.089015464203439,0.37745920129877164
6.0896438455722945,0.37624320010629425
6.090272226941149,0.3750270553697043
6.090900608310005,0.3738107675687671
6.091528989678858,0.3725943371832965
6.092157371047714,0.37137776469315525
6.092785752416568,0.37016105057825455
6.093414133785424,0.3689441953185539
6.094042515154278,0.36772719939406134
6.094670896523133,0.3665100632848329
6.095299277891988,0.36529278747097194
6.095927659260842,0.36407537243263
6.0965560406296975,0.36285781865000577
6.097184421998552,0.3616401266033455
6.0978128033674075,0.36042229677294196
6.098441184736262,0.35920432963913534
6.099069566105117,0.35798622568231214
6.099697947473972,0.35676798538290555
6.100326328842827,0.3555496092213952
6.100954710211681,0.3543310976783066
6.101583091580536,0.35311245123421137
6.102211472949391,0.35189367036972646
6.102839854318246,0.350674755565515
6.1034682356871,0.3494557073022849
6.104096617055956,0.34823652606079
6.10472499842481,0.34701721232182814
6.105353379793666,0.3457977665662427
6.10598176116252,0.34457818927492145
6.106610142531375,0.3433584809287965
6.10723852390023,0.3421386420088445
6.107866905269085,0.3409186729960853
6.10849528663794,0.33969857437158374
6.109123668006794,0.3384783466164477
6.10975204937565,0.3372579902118283
6.110380430744504,0.3360375056389207
6.111008812113359,0.3348168933789625
6.111637193482213,0.3335961539132344
6.112265574851069,0.3323752877230599
6.112893956219923,0.3311542952898052
6.113522337588778,0.32993317709487835
6.114150718957633,0.3287119336197297
6.114779100326488,0.327490565345852
6.115407481695343,0.3262690727547792
6.116035863064197,0.3250474563280872
6.116664244433053,0.3238257165473931
6.117292625801907,0.3226038538943555
6.117921007170763,0.3213818688506735
6.118549388539617,0.3201597618980876
6.119177769908472,0.3189375335183784
6.119806151277327,0.31771518419336725
6.120434532646182,0.316492714404916
6.121062914015036,0.31527012463492593
6.121691295383891,0.31404741536533876
6.122319676752746,0.31282458707813554
6.122948058121601,0.3116016402553371
6.1235764394904555,0.3103785753790035
6.124204820859311,0.3091553929312337
6.1248332022281655,0.307932093394166
6.125461583597021,0.3067086772499772
6.126089964965875,0.3054851449808823
6.12671834633473,0.3042614970691355
6.127346727703585,0.30303773399702855
6.12797510907244,0.3018138562468912
6.128603490441295,0.3005898643010915
6.129231871810149,0.2993657586420346
6.129860253179005,0.29814153975216323
6.130488634547859,0.2969172081139572
6.131117015916714,0.2956927642099338
6.1317453972855684,0.2944682085226467
6.132373778654424,0.2932435415346864
6.1330021600232785,0.2920187637286801
6.133630541392133,0.29079387558729075
6.1342589227609885,0.289568877593218
6.134887304129843,0.2883437702291971
6.1355156854986985,0.28711855397799896
6.136144066867552,0.28589322932243005
6.136772448236408,0.2846677967453324
6.137400829605262,0.2834422567295829
6.138029210974118,0.2822166097580934
6.138657592342972,0.2809908563138109
6.139285973711827,0.27976499687971634
6.139914355080682,0.2785390319388258
6.140542736449537,0.277312961974189
6.141171117818391,0.2760867874688899
6.141799499187246,0.2748605089060464
6.1424278805561014,0.2736341267688095
6.143056261924956,0.2724076415403642
6.143684643293811,0.2711810537039288
6.144313024662666,0.269954363742754
6.144941406031521,0.2687275721401242
6.145569787400375,0.26750067937935584
6.14619816876923,0.2662736859437982
6.146826550138085,0.26504659231683275
6.14745493150694,0.2638193989818732
6.148083312875794,0.262592106422365
6.14871169424465,0.2613647151217856
6.149340075613504,0.2601372255636436
6.14996845698236,0.25890963823147933
6.1505968383512135,0.2576819536088642
6.151225219720069,0.2564541721794004
6.1518536010889235,0.25522629442672123
6.152481982457779,0.25399832083449025
6.153110363826634,0.25277025188640184
6.153738745195488,0.2515420880661803
6.154367126564344,0.2503138298575799
6.154995507933198,0.24908547774438508
6.155623889302053,0.24785703221040975
6.156252270670907,0.24662849373949733
6.156880652039763,0.24539986281552034
6.157509033408617,0.2441711399223808
6.158137414777472,0.242942325544009
6.158765796146327,0.24171342016436456
6.159394177515182,0.24048442426743522
6.160022558884037,0.23925533833723736
6.160650940252891,0.23802616285781508
6.1612793216217465,0.2367968983132409
6.161907702990601,0.23556754518761477
6.1625360843594565,0.23433810396506433
6.163164465728311,0.23310857512974456
6.163792847097166,0.2318789591658378
6.164421228466021,0.23064925655755314
6.165049609834876,0.2294194677891267
6.16567799120373,0.22818959334482103
6.166306372572585,0.22695963370892538
6.16693475394144,0.22572958936575496
6.167563135310295,0.22449946079965108
6.1681915166791494,0.22326924849498125
6.168819898048005,0.2220389529361382
6.1694482794168595,0.22080857460754053
6.170076660785715,0.2195781139936317
6.170705042154569,0.21834757157888085
6.171333423523424,0.21711694784778168
6.171961804892279,0.2158862432848525
6.172590186261134,0.21465545837463643
6.173218567629989,0.21342459360170096
6.173846948998843,0.2121936494506375
6.174475330367699,0.2109626264060618
6.175103711736553,0.2097315249526129
6.175732093105408,0.20850034557495387
6.176360474474262,0.20726908875777084
6.176988855843118,0.20603775498577354
6.177617237211972,0.20480634474369436
6.178245618580827,0.2035748585162888
6.1788739999496824,0.2023432967883349
6.179502381318537,0.2011116600446331
6.1801307626873925,0.19987994877000617
6.180759144056246,0.19864816344929892
6.181387525425102,0.19741630456737808
6.182015906793956,0.19618437260913207
6.182644288162812,0.194952368059471
6.183272669531666,0.19372029140332597
6.183901050900521,0.19248814312564944
6.184529432269376,0.19125592371141484
6.185157813638231,0.19002363364561606
6.185786195007085,0.18879127341326798
6.18641457637594,0.18755884349940552
6.187042957744795,0.18632634438908388
6.18767133911365,0.18509377656737835
6.1882997204825045,0.18386114051938396
6.18892810185136,0.1826284367302153
6.189556483220215,0.18139566568500648
6.190184864589069,0.1801628278689107
6.190813245957924,0.1789299237671005
6.191441627326779,0.17769695386476705
6.192070008695634,0.1764639186471202
6.192698390064488,0.17523081859938835
6.193326771433344,0.17399765420681806
6.193955152802198,0.1727644259546743
6.194583534171054,0.17153113432823958
6.1952119155399075,0.17029777981281435
6.195840296908763,0.1690643628937167
6.1964686782776175,0.16783088405628172
6.197097059646473,0.16659734378586186
6.1977254410153275,0.16536374256782663
6.198353822384182,0.16413008088756215
6.1989822037530375,0.16289635923047127
6.199610585121892,0.16166257808197312
6.200238966490747,0.1604287379275031
6.200867347859601,0.15919483925251254
6.201495729228457,0.15796088254246876
6.202124110597311,0.15672686828285454
6.202752491966166,0.15549279695916834
6.203380873335021,0.1542586690569237
6.204009254703876,0.15302448506164928
6.204637636072731,0.15179024545888856
6.205266017441585,0.1505559507341999
6.2058943988104405,0.14932160137315603
6.206522780179295,0.148087197861344
6.2071511615481505,0.146852740684365
6.207779542917005,0.14561823032783408
6.20840792428586,0.14438366727738022
6.209036305654715,0.14314905201864592
6.20966468702357,0.14191438503728698
6.210293068392424,0.14067966681897218
6.210921449761279,0.1394448978493838
6.211549831130134,0.13821007861421644
6.212178212498989,0.13697520959917767
6.212806593867843,0.1357402912899871
6.213434975236699,0.13450532417237687
6.214063356605553,0.13327030873209125
6.214691737974409,0.13203524545488607
6.215320119343263,0.1308001348265289
6.215948500712118,0.12956497733279904
6.216576882080973,0.12832977345948673
6.217205263449828,0.12709452369239352
6.217833644818683,0.12585922851733186
6.218462026187537,0.12462388842012484
6.219090407556393,0.12338850388660615
6.219718788925247,0.12215307540261974
6.220347170294102,0.12091760345401985
6.220975551662956,0.11968208852667053
6.221603933031812,0.11844653110644575
6.222232314400666,0.117210931679229
6.222860695769521,0.11597529073091314
6.223489077138376,0.11473960874740029
6.224117458507231,0.1135038862146016
6.224745839876086,0.112268123618437
6.22537422124494,0.11103232144483503
6.226002602613796,0.10979648017973279
6.22663098398265,0.10856060030907554
6.227259365351506,0.10732468231881667
6.22788774672036,0.10608872669491745
6.228516128089215,0.10485273392334685
6.22914450945807,0.10361670449008133
6.229772890826925,0.10238063888110467
6.230401272195779,0.10114453758240781
6.231029653564634,0.09990840107998855
6.231658034933489,0.09867222985985151
6.232286416302344,0.09743602440800783
6.2329147976711985,0.09619978521047513
6.233543179040054,0.09496351275327705
6.2341715604089085,0.09372720752244332
6.234799941777764,0.09249087000400948
6.235428323146618,0.09125450068401668
6.236056704515473,0.09001810004851142
6.236685085884328,0.08878166858354561
6.237313467253182,0.08754520677517603
6.237941848622038,0.08630871510946442
6.238570229990892,0.08507219407247711
6.239198611359748,0.08383564415028508
6.239826992728601,0.08259906582896341
6.240455374097457,0.08136245959459136
6.2410837554663114,0.08012582593325218
6.241712136835167,0.07888916533103275
6.2423405182040215,0.07765247827402355
6.242968899572876,0.07641576524831831
6.2435972809417315,0.07517902674001406
6.244225662310586,0.07394226323521069
6.244854043679441,0.07270547522001093
6.245482425048295,0.0714686631805201
6.246110806417151,0.07023182760284594
6.246739187786005,0.06899496897309831
6.24736756915486,0.06775808777738926
6.247995950523715,0.06652118450183256
6.24862433189257,0.06528425963254363
6.249252713261425,0.0640473136556394
6.249881094630279,0.06281034705723806
6.250509475999134,0.061573360323458844
6.251137857367989,0.06033635394042197
6.2517662387368444,0.059099328394248266
6.252394620105699,0.05786228417105913
6.253023001474554,0.05662522175697627
6.253651382843409,0.05538814163812157
6.254279764212264,0.05415104430061681
6.254908145581118,0.05291393023058357
6.255536526949973,0.051676799914143035
6.256164908318828,0.05043965383741566
6.256793289687683,0.04920249248652119
6.257421671056537,0.0479653163475784
6.258050052425393,0.04672812590670481
6.258678433794247,0.04549092165001661
6.259306815163103,0.044253704063628434
6.2599351965319565,0.04301647363365316
6.260563577900812,0.04177923084620173
6.2611919592696665,0.04054197618738295
6.261820340638522,0.03930471014330334
6.262448722007377,0.03806743320006693
6.263077103376231,0.03683014584377502
6.263705484745087,0.03559284856052605
6.264333866113941,0.03435554183641539
6.264962247482796,0.033118226157535166
6.26559062885165,0.03188090200997406
6.266219010220506,0.030643569879817097
6.26684739158936,0.02940623025314553
6.267475772958215,0.028168883616036543
6.26810415432707,0.02693153045456315
6.268732535695925,0.025694171254794
6.26936091706478,0.02445680650279314
6.269989298433634,0.02321943668461986
6.2706176798024895,0.021982062286328524
6.271246061171344,0.020744683793968308
6.2718744425401995,0.01950730169358309
6.272502823909053,0.018269916471211234
6.273131205277909,0.01703252861288539
6.273759586646764,0.015795138604632327
6.274387968015619,0.014557746932472703
6.275016349384473,0.013320354082420943
6.275644730753328,0.012082960540484989
6.276273112122183,0.010845566792666149
6.276901493491038,0.009608173324958889
6.2775298748598924,0.008370780623350655
6.278158256228748,0.007133389173821685
6.2787866375976025,0.005895999462344809
6.279415018966458,0.0046586119748852715
6.280043400335312,0.0034212271974005505
6.280671781704167,0.0021838456158401456
6.281300163073022,0.0009464677161454131
6.281928544441877,-0.00029090601575063404
6.282556925810731,-0.0015282750939235137
6.283185307179586,-0.0027656390324574576


==> Figures/tau1.5_10k.csv <==
t,v
0.0,0.0037735584718737725
0.0007090026984789207,-0.0003057834250421998
0.0014180053969578413,-0.004390487999946013
0.002127008095436762,-0.008480527270288057
0.0028360107939156827,-0.012575872988477038
0.003545013492394603,-0.01667649664138443
0.004254016190873524,-0.02078236944985315
0.004963018889352445,-0.024893462368206304
0.005672021587831365,-0.029009746083782012
0.006381024286310285,-0.03313119101646611
0.007090026984789206,-0.03725776731824246
0.007799029683268127,-0.04138944487274829
0.008508032381747048,-0.04552619329484647
0.009217035080225968,-0.04966798193021174
0.00992603777870489,-0.05381477985491462
0.010635040477183808,-0.0579665558750235
0.01134404317566273,-0.062123278526231396
0.01205304587414165,-0.06628491607346604
0.01276204857262057,-0.0704514365105389
0.013471051271099493,-0.074622807559791
0.014180053969578412,-0.07879899667175638
0.014889056668057333,-0.08297997102483315
0.015598059366536254,-0.0871656975249647
0.016307062065015174,-0.0913561428053522
0.017016064763494095,-0.09555127322614682
0.017725067461973016,-0.09975105487419098
0.018434070160451937,-0.10395545356273869
0.019143072858930858,-0.10816443483121718
0.01985207555740978,-0.11237796394497826
0.020561078255888696,-0.11659600589508293
0.021270080954367616,-0.1208185253980906
0.02197908365284654,-0.1250454868958494
0.02268808635132546,-0.12927685455532664
0.023397089049804382,-0.13351259226843626
0.0241060917482833,-0.1377526636518787
0.02481509444676222,-0.14199703204700476
0.02552409714524114,-0.1462456605196903
0.026233099843720065,-0.1504985118602171
0.026942102542198986,-0.1547555485831903
0.027651105240677903,-0.15901673292744148
0.028360107939156824,-0.16328202685597965
0.02906911063763575,-0.16755139205592082
0.029778113336114666,-0.17182478993847725
0.03048711603459359,-0.1761021816389159
0.031196118733072507,-0.18038352801657448
0.03190512143155143,-0.18466878965486594
0.03261412413003035,-0.18895792686130736
0.03332312682850927,-0.19325089966757988
0.03403212952698819,-0.19754766782958078
0.03474113222546711,-0.2018481908275065
0.03545013492394603,-0.20615242786596105
0.03615913762242495,-0.21046033787406432
0.036868140320903874,-0.2147718795055918
0.03757714301938279,-0.21908701113912213
0.038286145717861715,-0.2234056908782156
0.038995148416340636,-0.2277278765516001
0.03970415111481956,-0.23205352571337706
0.04041315381329848,-0.23638259564325548
0.04112215651177739,-0.24071504334679056
0.04183115921025632,-0.24505082555566404
0.04254016190873523,-0.24938989872794892
0.04324916460721416,-0.25373221904843213
0.04395816730569308,-0.2580777424289298
0.044667170004171995,-0.26242642450864556
0.04537617270265092,-0.2667782206545211
0.04608517540112984,-0.2711330859616301
0.046794178099608764,-0.2754909752535885
0.04750318079808768,-0.27985184308298205
0.0482121834965666,-0.28421564373180863
0.04892118619504553,-0.28858233121195764
0.04963018889352444,-0.2929518592657029
0.05033919159200337,-0.2973241813662109
0.05104819429048228,-0.3016992507180809
0.0517571969889612,-0.3060770202579057
0.05246619968744013,-0.3104574426548427
0.053175202385919045,-0.3148404703112312
0.05388420508439797,-0.3192260553632109
0.054593207782876886,-0.3236141496813696
0.05530221048135581,-0.328004704871409
0.05601121317983473,-0.3323976722748587
0.05672021587831365,-0.33679300296977394
0.057429218576792576,-0.34119064777148456
0.0581382212752715,-0.3455905572333644
0.05884722397375041,-0.34999268164761005
0.05955622667222933,-0.35439697104605883
0.06026522937070825,-0.35880337520102645
0.06097423206918718,-0.3632118436261596
0.06168323476766609,-0.36762232557732955
0.062392237466145015,-0.37203477005353014
0.06310124016462393,-0.37644912579782086
0.06381024286310286,-0.3808653412982767
0.06451924556158178,-0.385283364788965
0.0652282482600607,-0.38970314425096475
0.06593725095853961,-0.3941246274133835
0.06664625365701854,-0.39854776175442774
0.06735525635549747,-0.40297249450246353
0.06806425905397638,-0.40739877263713165
0.0687732617524553,-0.411826542890483
0.06948226445093422,-0.41625575174811813
0.07019126714941314,-0.4206863454503814
0.07090026984789206,-0.42511826999355085
0.07160927254637099,-0.42955147113107867
0.0723182752448499,-0.4339858943748387
0.07302727794332882,-0.43842148499640615
0.07373628064180775,-0.44285818802836546
0.07444528334028667,-0.44729594826563346
0.07515428603876557,-0.4517347102668148
0.0758632887372445,-0.4561744183555848
0.07657229143572343,-0.46061501662208776
0.07728129413420234,-0.4650564489243641
0.07799029683268127,-0.4694986588898135
0.07869929953116019,-0.4739415899166628
0.07940830222963911,-0.47838518517547335
0.08011730492811803,-0.482829387610668
0.08082630762659695,-0.48727413994208196
0.08153531032507588,-0.49171938466655035
0.08224431302355478,-0.4961650640594902
0.08295331572203371,-0.5006111201765451
0.08366231842051264,-0.5050574948552253
0.08437132111899155,-0.509504129716585
0.08508032381747047,-0.5139509661669289
0.0857893265159494,-0.5183979453995231
0.08649832921442832,-0.5228450083963543
0.08720733191290723,-0.5272920959298947
0.08791633461138616,-0.5317391485649015
0.08862533730986508,-0.536186106660236
0.08933434000834399,-0.5406329103707076
0.09004334270682292,-0.5450794996489375
0.09075234540530185,-0.5495258142472563
0.09146134810378076,-0.5539717937196156
0.09217035080225967,-0.5584173774235244
0.0928793535007386,-0.5628625045220108
0.09358835619921753,-0.567307113985615
0.09429735889769644,-0.5717511445943793
0.09500636159617536,-0.5761945349399021
0.09571536429465428,-0.5806372234273717
0.0964243669931332,-0.5850791482776564
0.09713336969161213,-0.589520247529398
0.09784237239009105,-0.5939604590411383
0.09855137508856997,-0.5983997204934577
0.09926037778704888,-0.602837969391154
0.09996938048552781,-0.6072751430654116
0.10067838318400674,-0.6117111786760467
0.10138738588248565,-0.6161460132137084
0.10209638858096456,-0.6205795835021554
0.10280539127944349,-0.6250118262005289
0.1035143939779224,-0.6294426778056526
0.10422339667640133,-0.6338720746543597
0.10493239937488026,-0.6382999529258311
0.10564140207335918,-0.6427262486439704
0.10635040477183809,-0.6471508976797797
0.10705940747031702,-0.651573835753783
0.10776841016879594,-0.6559949984384448
0.10847741286727484,-0.6604143211606335
0.10918641556575377,-0.6648317392040877
0.1098954182642327,-0.6692471877119179
0.11060442096271161,-0.6736606016891123
0.11131342366119053,-0.6780719160050915
0.11202242635966946,-0.6824810653962541
0.11273142905814838,-0.6868879844685609
0.1134404317566273,-0.6912926077001385
0.11414943445510622,-0.6956948694438995
0.11485843715358515,-0.7000947039301878
0.11556743985206407,-0.7044920452694386
0.116276442550543,-0.7088868274548716
0.1169854452490219,-0.7132789843651922
0.11769444794750082,-0.7176684497673159
0.11840345064597974,-0.7220551573191258
0.11911245334445866,-0.7264390405722319
0.11982145604293759,-0.730820032974768
0.1205304587414165,-0.7351980678741984
0.12123946143989543,-0.7395730785201501
0.12194846413837436,-0.7439449980672651
0.12265746683685327,-0.7483137595780778
0.12336646953533217,-0.7526792960258972
0.1240754722338111,-0.7570415402977333
0.12478447493229003,-0.7614004251972318
0.12549347763076896,-0.7657558834476195
0.12620248032924786,-0.7701078476946892
0.12691148302772678,-0.7744562505097992
0.1276204857262057,-0.7788010243928827
0.12832948842468464,-0.7831421017754971
0.12903849112316357,-0.7874794150238702
0.1297474938216425,-0.7918128964419942
0.1304564965201214,-0.7961424782747161
0.1311654992186003,-0.8004680927108618
0.13187450191707922,-0.8047896718863847
0.13258350461555815,-0.8091071478875136
0.13329250731403708,-0.8134204527539504
0.134001510012516,-0.8177295184820647
0.13471051271099493,-0.822034277028117
0.13541951540947383,-0.8263346603115118
0.13612851810795276,-0.8306306002180535
0.13683752080643166,-0.8349220286032313
0.1375465235049106,-0.839208877295529
0.13825552620338952,-0.8434910780997551
0.13896452890186844,-0.8477685628003739
0.13967353160034737,-0.8520412631648782
0.14038253429882627,-0.8563091109471854
0.1410915369973052,-0.8605720378910232
0.14180053969578413,-0.8648299757333736
0.14250954239426306,-0.8690828562079043
0.14321854509274198,-0.8733306110484391
0.14392754779122088,-0.877573171992443
0.1446365504896998,-0.8818104707845236
0.1453455531881787,-0.8860424391799533
0.14605455588665764,-0.8902690089482116
0.14676355858513657,-0.8944901118765431
0.1474725612836155,-0.8987056797735475
0.14818156398209442,-0.9029156444727537
0.14889056668057335,-0.907119937836264
0.14959956937905225,-0.9113184917583702
0.15030857207753115,-0.9155112381692061
0.15101757477601008,-0.9196981090384238
0.151726577474489,-0.9238790363788807
0.15243558017296793,-0.9280539522503363
0.15314458287144686,-0.9322227887631761
0.1538535855699258,-0.9363854780821579
0.1545625882684047,-0.9405419524301484
0.15527159096688362,-0.9446921440919109
0.15598059366536254,-0.9488359854178791
0.15668959636384144,-0.9529734088279577
0.15739859906232037,-0.9571043468153535
0.1581076017607993,-0.9612287319503839
0.15881660445927823,-0.9653464968843348
0.15952560715775713,-0.9694575743533225
0.16023460985623605,-0.9735618971821522
0.16094361255471498,-0.9776593982882149
0.1616526152531939,-0.9817500106853816
0.16236161795167284,-0.9858336674879127
0.16307062065015177,-0.989910301914378
0.16377962334863067,-0.9939798472915935
0.16448862604710957,-0.9980422370585638
0.1651976287455885,-1.0020974047704336
0.16590663144406742,-1.0061452841024519
0.16661563414254635,-1.0101858088539508
0.16732463684102528,-1.014218912952321
0.1680336395395042,-1.0182445304570036
0.1687426422379831,-1.0222625955634894
0.16945164493646203,-1.0262730426073194
0.17016064763494093,-1.0302758060681
0.17086965033341986,-1.0342708205735212
0.1715786530318988,-1.0382580209033732
0.17228765573037771,-1.0422373419935838
0.17299665842885664,-1.0462087189402332
0.17370566112733554,-1.05017208700361
0.17441466382581447,-1.0541273816122305
0.1751236665242934,-1.058074538366887
0.17583266922277233,-1.0620134930446974
0.17654167192125125,-1.065944181603124
0.17725067461973015,-1.0698665401840441
0.17795967731820908,-1.0737805051177736
0.17866868001668798,-1.0776860129271197
0.1793776827151669,-1.081583000331408
0.18008668541364584,-1.0854714042505358
0.18079568811212476,-1.089351161808994
0.1815046908106037,-1.0932222103399034
0.18221369350908262,-1.0970844873890397
0.18292269620756152,-1.1009379307188647
0.18363169890604042,-1.1047824783125166
0.18434070160451935,-1.108618068377847
0.18504970430299827,-1.1124446393514096
0.1857587070014772,-1.1162621299024558
0.18646770969995613,-1.120070478936924
0.18717671239843506,-1.123869625601412
0.18788571509691396,-1.1276595092871506
0.18859471779539289,-1.1314400696339562
0.1893037204938718,-1.1352112465341744
0.1900127231923507,-1.1389729801366288
0.19072172589082964,-1.14272521085052
0.19143072858930857,-1.1464678793493546
0.1921397312877875,-1.1502009265748332
0.1928487339862664,-1.153924293740729
0.19355773668474532,-1.157637922336762
0.19426673938322425,-1.1613417541324473
0.19497574208170318,-1.165035731180927
0.1956847447801821,-1.1687197958227933
0.19639374747866103,-1.1723938906898947
0.19710275017713993,-1.1760579587091105
0.19781175287561883,-1.1797119431061258
0.19852075557409776,-1.1833557874091756
0.1992297582725767,-1.1869894354527766
0.19993876097105562,-1.1906128313814297
0.20064776366953455,-1.194225919653322
0.20135676636801347,-1.1978286450439835
0.20206576906649237,-1.2014209526499329
0.2027747717649713,-1.2050027878923224
0.2034837744634502,-1.2085740965205192
0.20419277716192913,-1.2121348246157069
0.20490177986040806,-1.2156849185944303
0.20561078255888698,-1.2192243252121469
0.2063197852573659,-1.2227529915667243
0.2070287879558448,-1.226270865101946
0.20773779065432374,-1.2297778936109678
0.20844679335280267,-1.2332740252397654
0.2091557960512816,-1.236759208490548
0.20986479874976052,-1.2402333922251523
0.21057380144823942,-1.2436965256684158
0.21128280414671835,-1.2471485584115096
0.21199180684519725,-1.2505894404152673
0.21270080954367618,-1.254019122013473
0.2134098122421551,-1.2574375539161209
0.21411881494063403,-1.2608446872126673
0.21482781763911296,-1.264240473375238
0.2155368203375919,-1.2676248642618237
0.2162458230360708,-1.2709978121194336
0.2169548257345497,-1.2743592695872414
0.21766382843302862,-1.2777091896996882
0.21837283113150754,-1.2810475258895684
0.21908183382998647,-1.2843742319910927
0.2197908365284654,-1.2876892622429097
0.22049983922694433,-1.290992571291123
0.22120884192542323,-1.2942841141922536
0.22191784462390213,-1.297563846416209
0.22262684732238106,-1.3008317238491967
0.22333585002085998,-1.3040877027966284
0.2240448527193389,-1.307331739985996
0.22475385541781784,-1.3105637925697131
0.22546285811629677,-1.3137838181279404
0.22617186081477567,-1.3169917746713806
0.2268808635132546,-1.320187620644049
0.22758986621173352,-1.3233713149260096
0.22829886891021245,-1.3265428168361035
0.22900787160869138,-1.3297020861346354
0.2297168743071703,-1.3328490830260407
0.2304258770056492,-1.3359837681615332
0.23113487970412813,-1.33910610264171
0.23184388240260706,-1.3422160480191552
0.232552885101086,-1.3453135663010038
0.23326188779956486,-1.3483986199514746
0.2339708904980438,-1.3514711718944024
0.23467989319652272,-1.3545311855157158
0.23538889589500164,-1.3575786246659192
0.23609789859348054,-1.3606134536625296
0.23680690129195947,-1.3636356372924974
0.2375159039904384,-1.3666451408146028
0.23822490668891733,-1.3696419299618343
0.23893390938739625,-1.3726259709437263
0.23964291208587518,-1.3755972304486956
0.24035191478435408,-1.3785556756463329
0.241060917482833,-1.3815012741896942
0.24176992018131194,-1.3844339942175368
0.24247892287979086,-1.387353804356573
0.2431879255782698,-1.3902606737236605
0.24389692827674872,-1.3931545719279947
0.24460593097522762,-1.3960354690732788
0.24531493367370655,-1.398903335759843
0.24602393637218548,-1.401758143086782
0.24673293907066435,-1.4045998626540337
0.24744194176914328,-1.407428466564458
0.2481509444676222,-1.4102439274258765
0.24885994716610113,-1.4130462183530992
0.24956894986458006,-1.41583531296993
0.25027795256305896,-1.4186111854111332
0.2509869552615379,-1.4213738103243967
0.2516959579600168,-1.4241231628722573
0.2524049606584957,-1.4268592187340086
0.25311396335697467,-1.429581954107584
0.25382296605545357,-1.4322913457114175
0.2545319687539325,-1.4349873707862766
0.2552409714524114,-1.4376700070970685
0.2559499741508904,-1.4403392329346336
0.2566589768493693,-1.442995027117501
0.2573679795478482,-1.4456373689936295
0.25807698224632714,-1.4482662384421126
0.25878598494480604,-1.450881615874863
0.259494987643285,-1.4534834822382787
0.26020399034176384,-1.4560718190148685
0.2609129930402428,-1.4586466082248575
0.2616219957387217,-1.4612078324277737
0.2623309984372006,-1.4637554747239836
0.26304000113567955,-1.4662895187562346
0.26374900383415845,-1.4688099487111335
0.2644580065326374,-1.471316749320617
0.2651670092311163,-1.4738099058633933
0.26587601192959526,-1.476289404166343
0.26658501462807416,-1.4787552306058924
0.26729401732655306,-1.481207372109366
0.268003020025032,-1.4836458161562927
0.2687120227235109,-1.4860705507796943
0.26942102542198987,-1.488481564567325
0.27013002812046877,-1.4908788466628926
0.27083903081894767,-1.493262386767244
0.2715480335174266,-1.4956321751395003
0.2722570362159055,-1.4979882025981768
0.2729660389143845,-1.500330460522252
0.2736750416128633,-1.5026589408522186
0.2743840443113423,-1.504973636091068
0.2750930470098212,-1.5072745393052658
0.2758020497083001,-1.5095616441256738
0.27651105240677903,-1.5118349447484323
0.27722005510525793,-1.5140944359358093
0.2779290578037369,-1.5163401130170007
0.2786380605022158,-1.5185719718888948
0.27934706320069475,-1.5207900090167903
0.28005606589917365,-1.5229942214350705
0.28076506859765255,-1.5251846067478452
0.2814740712961315,-1.5273611631295292
0.2821830739946104,-1.5295238893253833
0.28289207669308936,-1.5316727846520175
0.28360107939156826,-1.5338078489978306
0.2843100820900472,-1.5359290828234187
0.2850190847885261,-1.5380364871619252
0.285728087487005,-1.5401300636193276
0.28643709018548397,-1.5422098143747185
0.2871460928839628,-1.5442757421804791
0.28785509558244177,-1.546327850362444
0.28856409828092067,-1.548366142819985
0.2892731009793996,-1.5503906240260679
0.2899821036778785,-1.5524012990272273
0.2906911063763574,-1.5543981734435102
0.2914001090748364,-1.5563812534683443
0.2921091117733153,-1.5583505458683728
0.29281811447179423,-1.5603060579832007
0.29352711717027313,-1.5622477977251201
0.2942361198687521,-1.564175773578743
0.294945122567231,-1.5660899946006024
0.2956541252657099,-1.5679904704186718
0.29636312796418884,-1.5698772112318358
0.29707213066266774,-1.571750227809304
0.2977811333611467,-1.57360953148995
0.2984901360596256,-1.5754551341815943
0.2991991387581045,-1.5772870483602321
0.2999081414565834,-1.5791052870691824
0.3006171441550623,-1.580909863918186
0.30132614685354125,-1.5827007930824322
0.30203514955202015,-1.5844780893015247
0.3027441522504991,-1.586241767878379
0.303453154948978,-1.5879918446780483
0.3041621576474569,-1.5897283361265049
0.30487116034593587,-1.591451259209326
0.30558016304441477,-1.593160631470332
0.3062891657428937,-1.5948564710101485
0.3069981684413726,-1.5965387964847122
0.3077071711398516,-1.5982076271036878
0.3084161738383305,-1.5998629826288397
0.3091251765368094,-1.601504883372319
0.30983417923528833,-1.6031333501948912
0.31054318193376723,-1.6047484045040912
0.3112521846322462,-1.6063500682523097
0.3119611873307251,-1.6079383639348002
0.31267019002920404,-1.609513314587651
0.3133791927276829,-1.6110749437856415
0.3140881954261618,-1.6126232756400594
0.31479719812464074,-1.614158334796448
0.31550620082311964,-1.6156801464322685
0.3162152035215986,-1.6171887362545048
0.3169242062200775,-1.6186841304971962
0.31763320891855645,-1.6201663559189075
0.31834221161703535,-1.6216354398001178
0.31905121431551425,-1.623091409940548
0.3197602170139932,-1.6245342946564243
0.3204692197124721,-1.6259641227776636
0.32117822241095106,-1.6273809236449994
0.32188722510942996,-1.6287847271070401
0.3225962278079089,-1.6301755635172488
0.3233052305063878,-1.6315534637308748
0.3240142332048667,-1.6329184591018004
0.3247232359033457,-1.634270581479341
0.3254322386018246,-1.6356098632049532
0.32614124130030353,-1.636936337108913
0.3268502439987824,-1.6382500365068966
0.32755924669726133,-1.6395509951965173
0.32826824939574023,-1.6408392474537923
0.32897725209421913,-1.6421148280295461
0.3296862547926981,-1.6433777721457596
0.330395257491177,-1.644628115491845
0.33110426018965594,-1.6458658942208702
0.33181326288813484,-1.6470911449457184
0.33252226558661374,-1.6483039047351966
0.3332312682850927,-1.649504211110073
0.3339402709835716,-1.6506921020390668
0.33464927368205055,-1.6518676159347727
0.33535827638052945,-1.6530307916495455
0.3360672790790084,-1.6541816684713049
0.3367762817774873,-1.6553202861193121
0.3374852844759662,-1.6564466847398758
0.33819428717444516,-1.6575609049020097
0.33890328987292406,-1.6586629875930463
0.339612292571403,-1.6597529742141852
0.34032129526988186,-1.6608309065760138
0.3410302979683608,-1.6618968268939567
0.3417393006668397,-1.662950777783693
0.3424483033653186,-1.6639928022565182
0.3431573060637976,-1.6650229437146724
0.3438663087622765,-1.6660412459466107
0.34457531146075543,-1.6670477531222434
0.34528431415923433,-1.6680425097881229
0.3459933168577133,-1.6690255608625981
0.3467023195561922,-1.6699969516309252
0.3474113222546711,-1.6709567277403432
0.34812032495315004,-1.6719049351951067
0.34882932765162894,-1.6728416203514869
0.3495383303501079,-1.6737668299127417
0.3502473330485868,-1.67468061092404
0.35095633574706575,-1.675583010767365
0.35166533844554465,-1.67647407715638
0.35237434114402355,-1.6773538581312688
0.3530833438425025,-1.6782224020535434
0.35379234654098135,-1.679079757600821
0.3545013492394603,-1.6799259737615861
0.3552103519379392,-1.6807610998299152
0.35591935463641816,-1.6815851854001842
0.35662835733489706,-1.6823982803617534
0.35733736003337596,-1.6832004348936265
0.3580463627318549,-1.6839916994590942
0.3587553654303338,-1.6847721248003575
0.3594643681288128,-1.6855417619331332
0.3601733708272917,-1.686300662141243
0.3608823735257706,-1.6870488769711844
0.3615913762242495,-1.687786458226697
0.3623003789227284,-1.6885134579633074
0.3630093816212074,-1.689229928482863
0.3637183843196863,-1.689935922328065
0.36442738701816524,-1.690631492276978
0.36513638971664414,-1.691316691337546
0.36584539241512304,-1.691991572742096
0.36655439511360194,-1.6926561899418335
0.36726339781208084,-1.6933105966013393
0.3679724005105598,-1.6939548465930616
0.3686814032090387,-1.694588993991805
0.36939040590751765,-1.6952130930692262
0.37009940860599655,-1.6958271982883169
0.37080841130447545,-1.6964313642979072
0.3715174140029544,-1.6970256459271538
0.3722264167014333,-1.697610098180047
0.37293541939991226,-1.6981847762299132
0.37364442209839116,-1.6987497354139327
0.3743534247968701,-1.699305031227663
0.375062427495349,-1.6998507193195609
0.3757714301938279,-1.7003868554855333
0.37648043289230687,-1.7009134956634795
0.37718943559078577,-1.7014306959278662
0.3778984382892647,-1.7019385124842974
0.3786074409877436,-1.7024370016641075
0.3793164436862226,-1.7029262199189716
0.3800254463847014,-1.7034062238155292
0.3807344490831803,-1.7038770700300248
0.3814434517816593,-1.7043388153429675
0.3821524544801382,-1.7047915166338126
0.38286145717861714,-1.7052352308756629
0.38357045987709604,-1.7056700151299853
0.384279462575575,-1.7060959265413582
0.3849884652740539,-1.7065130223322416
0.3856974679725328,-1.7069213597977653
0.38640647067101175,-1.7073209963005442
0.38711547336949065,-1.7077119892655253
0.3878244760679696,-1.7080943961748538
0.3885334787664485,-1.7084682745627704
0.3892424814649274,-1.70883368201054
0.38995148416340636,-1.7091906761414046
0.39066048686188526,-1.7095393146155664
0.3913694895603642,-1.7098796551252082
0.3920784922588431,-1.7102117553895375
0.39278749495732207,-1.7105356731498682
0.3934964976558009,-1.7108514661647323
0.39420550035427987,-1.7111591922050278
0.39491450305275877,-1.7114589090491998
0.39562350575123767,-1.7117506744784572
0.3963325084497166,-1.712034546272023
0.3970415111481955,-1.7123105822024265
0.3977505138466745,-1.7125788400308248
0.3984595165451534,-1.7128393775023678
0.3991685192436323,-1.7130922523416015
0.39987752194211124,-1.7133375222479048
0.40058652464059014,-1.713575244890972
0.4012955273390691,-1.7138054779063316
0.402004530037548,-1.714028278890902
0.40271353273602695,-1.714243705398597
0.40342253543450585,-1.7144518149359664
0.40413153813298475,-1.714652664957877
0.4048405408314637,-1.7148463128632407
0.4055495435299426,-1.7150328159907824
0.40625854622842156,-1.7152122316148493
0.4069675489269004,-1.7153846169412692
0.40767655162537936,-1.715550029103245
0.40838555432385826,-1.7157085251573
0.40909455702233716,-1.7158601620792626
0.4098035597208161,-1.7160049967603006
0.410512562419295,-1.7161430860029931
0.41122156511777397,-1.716274486517461
0.41193056781625287,-1.7163992549175253
0.4126395705147318,-1.716517447716926
0.4133485732132107,-1.716629121325581
0.4140575759116896,-1.716734332045891
0.4147665786101686,-1.7168331360690934
0.4154755813086475,-1.7169255894716586
0.41618458400712643,-1.717011748211742
0.41689358670560533,-1.7170916681256678
0.41760258940408423,-1.7171654049244778
0.4183115921025632,-1.7172330141905177
0.4190205948010421,-1.7172945513740647
0.41972959749952105,-1.717350071790021
0.4204386001979999,-1.717399630614636
0.42114760289647885,-1.717443282882289
0.42185660559495775,-1.7174810834823089
0.4225656082934367,-1.7175130871558546
0.4232746109919156,-1.7175393484928325
0.4239836136903945,-1.7175599219288693
0.42469261638887346,-1.717574861742322
0.42540161908735236,-1.7175842220513484
0.4261106217858313,-1.7175880568110193
0.4268196244843102,-1.7175864198104798
0.4275286271827891,-1.7175793646701514
0.42823762988126807,-1.7175669448389992
0.42894663257974697,-1.7175492135918253
0.4296556352782259,-1.7175262240266247
0.4303646379767048,-1.7174980290619852
0.4310736406751838,-1.7174646814345325
0.4317826433736627,-1.717426233696421
0.4324916460721416,-1.7173827382128783
0.4332006487706205,-1.717334247159793
0.4339096514690994,-1.717280812521345
0.43461865416757833,-1.7172224860876928
0.43532765686605723,-1.7171593194526962
0.4360366595645362,-1.717091364011696
0.4367456622630151,-1.7170186709593291
0.437454664961494,-1.7169412912873991
0.43816366765997294,-1.716859275782789
0.43887267035845184,-1.7167726750254173
0.4395816730569308,-1.7166815393862431
0.4402906757554097,-1.7165859190253159
0.44099967845388865,-1.716485863889868
0.44170868115236755,-1.7163814237124562
0.44241768385084645,-1.7162726480091384
0.44312668654932535,-1.716159586077714
0.44383568924780425,-1.7160422869959806
0.4445446919462832,-1.7159207996200603
0.4452536946447621,-1.7157951725827554
0.44596269734324107,-1.71566545429195
0.44667170004171997,-1.7155316929290565
0.44738070274019887,-1.7153939364475015
0.4480897054386778,-1.7152522325712587
0.4487987081371567,-1.7151066287934225
0.4495077108356357,-1.714957172374816
0.4502167135341146,-1.7148039103426531
0.45092571623259353,-1.714646889489232
0.45163471893107243,-1.7144861563706764
0.45234372162955133,-1.7143217573057064
0.4530527243280303,-1.7141537383744685
0.4537617270265092,-1.7139821454173807
0.45447072972498814,-1.7138070240340413
0.45517973242346704,-1.713628419582158
0.45588873512194594,-1.713446377176532
0.4565977378204249,-1.7132609416880642
0.4573067405189038,-1.7130721577428119
0.45801574321738275,-1.7128800697210815
0.45872474591586165,-1.7126847217565482
0.4594337486143406,-1.7124861577354316
0.4601427513128195,-1.7122844212956903
0.4608517540112984,-1.712079555826261
0.46156075670977736,-1.7118716044663351
0.46226975940825626,-1.7116606101046652
0.4629787621067352,-1.7114466153789125
0.4636877648052141,-1.711229662675027
0.4643967675036931,-1.7110097941266604
0.465105770202172,-1.7107870516146153
0.4658147729006509,-1.7105614767663275
0.4665237755991297,-1.7103331109553823
0.4672327782976086,-1.7101019953010634
0.4679417809960876,-1.7098681706679342
0.4686507836945665,-1.7096316776654517
0.46935978639304543,-1.709392556647613
0.47006878909152433,-1.7091508477126294
0.4707777917900033,-1.7089065907026408
0.4714867944884822,-1.7086598252034484
0.4721957971869611,-1.7084105905442857
0.47290479988544004,-1.7081589257976246
0.47361380258391894,-1.7079048697789947
0.4743228052823979,-1.7076484610468468
0.4750318079808768,-1.70738973790244
0.4757408106793557,-1.7071287383897573
0.47644981337783465,-1.706865500295447
0.47715881607631355,-1.7066000611487955
0.4778678187747925,-1.7063324582217296
0.4785768214732714,-1.7060627285288341
0.47928582417175036,-1.7057909088274124
0.47999482687022926,-1.7055170356175584
0.48070382956870816,-1.7052411451422653
0.4814128322671871,-1.7049632733875515
0.482121834965666,-1.7046834560826187
0.482830837664145,-1.7044017287000282
0.4835398403626239,-1.7041181264559064
0.4842488430611028,-1.7038326843101708
0.48495784575958173,-1.7035454369667824
0.48566684845806063,-1.7032564188740211
0.4863758511565396,-1.702965664224778
0.4870848538550185,-1.7026732069568802
0.48779385655349744,-1.702379080753432
0.48850285925197634,-1.7020833190431726
0.48921186195045524,-1.7017859550008665
0.4899208646489342,-1.7014870215477091
0.4906298673474131,-1.7011865513517503
0.49133887004589205,-1.7008845768283425
0.49204787274437095,-1.7005811301406057
0.4927568754428499,-1.7002762431999185
0.4934658781413287,-1.6999699476664178
0.49417488083980765,-1.6996622749495254
0.49488388353828655,-1.6993532562084912
0.49559288623676545,-1.6990429223529557
0.4963018889352444,-1.698731304043524
0.4970108916337233,-1.6984184316923694
0.49771989433220226,-1.6981043354638408
0.49842889703068116,-1.697789045275097
0.4991378997291601,-1.6974725907967516
0.499846902427639,-1.6971550014535388
0.5005559051261179,-1.6968363064249905
0.5012649078245969,-1.6965165346461308
0.5019739105230758,-1.6961957148081852
0.5026829132215547,-1.6958738753593112
0.5033919159200336,-1.6955510445053315
0.5041009186185126,-1.6952272502104857
0.5048099213169914,-1.69490252019821
0.5055189240154704,-1.6945768819519043
0.5062279267139493,-1.6942503627157373
0.5069369294124283,-1.6939229894954486
0.5076459321109071,-1.6935947890591707
0.5083549348093861,-1.6932657879382649
0.509063937507865,-1.6929360124281616
0.5097729402063439,-1.6926054885892206
0.5104819429048228,-1.6922742422476016
0.5111909456033018,-1.6919422989961406
0.5118999483017808,-1.6916096841952388
0.5126089510002596,-1.6912764229737742
0.5133179536987386,-1.6909425402300036
0.5140269563972175,-1.6906080606324918
0.5147359590956964,-1.690273008621036
0.5154449617941753,-1.6899374084076213
0.5161539644926543,-1.6896012839773593
0.5168629671911331,-1.689264659089455
0.5175719698896121,-1.6889275572781737
0.518280972588091,-1.6885900018538216
0.51898997528657,-1.688252015903733
0.5196989779850488,-1.68791362229326
0.5204079806835277,-1.6875748436667803
0.5211169833820066,-1.6872357024487028
0.5218259860804856,-1.6868962208444915
0.5225349887789644,-1.6865564208416806
0.5232439914774434,-1.686216324210919
0.5239529941759223,-1.6858759525069924
0.5246619968744012,-1.6855353270698823
0.5253709995728801,-1.6851944690258125
0.5260800022713591,-1.6848533992882997
0.526789004969838,-1.684512138559225
0.5274980076683169,-1.6841707073298957
0.5282070103667958,-1.6838291258821247
0.5289160130652748,-1.6834874142893055
0.5296250157637536,-1.6831455924174905
0.5303340184622326,-1.682803679926494
0.5310430211607116,-1.6824616962709689
0.5317520238591905,-1.6821196607015154
0.5324610265576694,-1.6817775922657736
0.5331700292561483,-1.6814355098095362
0.5338790319546273,-1.6810934319778523
0.5345880346531061,-1.6807513772161413
0.5352970373515851,-1.6804093637713076
0.536006040050064,-1.6800674096928614
0.5367150427485429,-1.6797255328340381
0.5374240454470218,-1.679383750852925
0.5381330481455008,-1.6790420812135876
0.5388420508439797,-1.6787005411871962
0.5395510535424586,-1.6783591478531639
0.5402600562409375,-1.678017918100274
0.5409690589394165,-1.6776768686278218
0.5416780616378953,-1.6773360159467472
0.5423870643363743,-1.6769953763807763
0.5430960670348532,-1.6766549660675611
0.5438050697333322,-1.676314800959821
0.544514072431811,-1.6759748968264883
0.54522307513029,-1.675635269253851
0.545932077828769,-1.6752959336466962
0.5466410805272478,-1.674956905229453
0.5473500832257266,-1.6746181990473454
0.5480590859242056,-1.674279829967536
0.5487680886226846,-1.67394181268027
0.5494770913211634,-1.673604161700024
0.5501860940196424,-1.6732668913666484
0.5508950967181213,-1.672930015846527
0.5516040994166002,-1.672593549133704
0.5523131021150791,-1.6722575050510484
0.5530221048135581,-1.6719218972513852
0.553731107512037,-1.671586739218645
0.5544401102105159,-1.6712520442690149
0.5551491129089948,-1.6709178255520702
0.5558581156074738,-1.6705840960519203
0.5565671183059526,-1.6702508685883546
0.5572761210044316,-1.6699181558179736
0.5579851237029105,-1.6695859702353342
0.5586941264013895,-1.6692543241740816
0.5594031290998683,-1.6689232298080865
0.5601121317983473,-1.6685926991525792
0.5608211344968262,-1.6682627440652804
0.5615301371953051,-1.6679333762475301
0.562239139893784,-1.6676046072454151
0.562948142592263,-1.6672764484509013
0.563657145290742,-1.6669489111029445
0.5643661479892208,-1.6666220062886246
0.5650751506876998,-1.6662957449442557
0.5657841533861787,-1.665970137856509
0.5664931560846576,-1.6656451956635225
0.5672021587831365,-1.665320928856012
0.5679111614816155,-1.6649973477783835
0.5686201641800944,-1.6646744626298366
0.5693291668785733,-1.6643522834654678
0.5700381695770522,-1.664030820197371
0.5707471722755312,-1.6637100825957354
0.57145617497401,-1.6633900802899344
0.572165177672489,-1.6630708227696276
0.5728741803709679,-1.6627523193858378
0.5735831830694468,-1.6624345793520376
0.5742921857679256,-1.6621176117452345
0.5750011884664046,-1.6618014255070475
0.5757101911648835,-1.6614860294447753
0.5764191938633624,-1.6611714322324753
0.5771281965618413,-1.6608576424120243
0.5778371992603203,-1.6605446683941885
0.5785462019587992,-1.6602325184596705
0.5792552046572781,-1.65992120076018
0.579964207355757,-1.6596107233194775
0.580673210054236,-1.659301094034424
0.5813822127527148,-1.6589923206760235
0.5820912154511938,-1.6586844108904646
0.5828002181496728,-1.6583773722001602
0.5835092208481517,-1.6580712120047727
0.5842182235466306,-1.6577659375822442
0.5849272262451095,-1.6574615560898245
0.5856362289435885,-1.6571580745650831
0.5863452316420673,-1.656855499926934
0.5870542343405463,-1.6565538389766337
0.5877632370390252,-1.6562530983988037
0.5884722397375042,-1.6559532847624168
0.589181242435983,-1.6556544045218033
0.589890245134462,-1.6553564640176446
0.5905992478329409,-1.6550594694779646
0.5913082505314198,-1.6547634270191025
0.5920172532298987,-1.6544683426467037
0.5927262559283777,-1.6541742222566895
0.5934352586268565,-1.653881071636232
0.5941442613253355,-1.6535888964647152
0.5948532640238144,-1.6532977023146966
0.5955622667222934,-1.6530074946528708
0.5962712694207722,-1.652718278841011
0.5969802721192512,-1.652430060136921
0.5976892748177302,-1.6521428436953807
0.598398277516209,-1.6518566345690777
0.599107280214688,-1.6515714377095432
0.5998162829131668,-1.6512872579680786
0.6005252856116458,-1.6510041000966793
0.6012342883101246,-1.6507219687489512
0.6019432910086036,-1.6504408684810297
0.6026522937070825,-1.650160803752478
0.6033612964055615,-1.6498817789271993
0.6040702991040403,-1.6496037982743292
0.6047793018025193,-1.6493268659691358
0.6054883045009982,-1.6490509860939004
0.6061973071994771,-1.6487761626388067
0.606906309897956,-1.648502399502818
0.607615312596435,-1.6482297004945488
0.6083243152949138,-1.6479580693331382
0.6090333179933928,-1.6476875096491053
0.6097423206918717,-1.6474180249852157
0.6104513233903507,-1.6471496187973311
0.6111603260888295,-1.6468822944552601
0.6118693287873085,-1.6466160552435973
0.6125783314857874,-1.646350904362564
0.6132873341842663,-1.6460868449288455
0.6139963368827452,-1.645823879976413
0.6147053395812242,-1.6455620124573473
0.6154143422797032,-1.6453012452426647
0.616123344978182,-1.6450415811231214
0.616832347676661,-1.6447830228100209
0.6175413503751399,-1.6445255729360289
0.6182503530736188,-1.6442692340559522
0.6189593557720977,-1.6440140086475539
0.6196683584705767,-1.643759899112318
0.6203773611690556,-1.6435069077762496
0.6210863638675345,-1.6432550368906467
0.6217953665660134,-1.643004288632868
0.6225043692644924,-1.6427546651071103
0.6232133719629712,-1.6425061683451618
0.6239223746614502,-1.6422588003071634
0.6246313773599291,-1.6420125628823619
0.6253403800584081,-1.6417674578898536
0.6260493827568869,-1.641523487079334
0.6267583854553658,-1.641280652131828
0.6274673881538447,-1.6410389546604207
0.6281763908523236,-1.6407983962109958
0.6288853935508025,-1.6405589782629453
0.6295943962492815,-1.6403207022298982
0.6303033989477604,-1.6400835694604172
0.6310124016462393,-1.639847581238726
0.6317214043447182,-1.639612738785394
0.6324304070431972,-1.639379043258048
0.633139409741676,-1.6391464957520498
0.633848412440155,-1.6389150973012026
0.634557415138634,-1.6386848488784125
0.6352664178371129,-1.6384557513963858
0.6359754205355918,-1.638227805708286
0.6366844232340707,-1.638001012608415
0.6373934259325497,-1.6377753728328677
0.6381024286310285,-1.637550887060192
0.6388114313295075,-1.6373275559120462
0.6395204340279864,-1.6371053799538395
0.6402294367264654,-1.636884359695388
0.6409384394249442,-1.6366644955915446
0.6416474421234232,-1.636445788042833
0.6423564448219021,-1.6362282373960826
0.643065447520381,-1.6360118439450508
0.6437744502188599,-1.63579660793104
0.6444834529173389,-1.6355825295435211
0.6451924556158178,-1.6353696089207344
0.6459014583142967,-1.6351578461503022
0.6466104610127756,-1.6349472412698285
0.6473194637112546,-1.634737794267499
0.6480284664097334,-1.6345295050826594
0.6487374691082124,-1.6343223736064243
0.6494464718066914,-1.63411639968224
0.6501554745051702,-1.6339115831064803
0.6508644772036491,-1.6337079236290022
0.6515734799021281,-1.6335054209537316
0.6522824826006071,-1.6333040747392178
0.6529914852990858,-1.6331038845991963
0.6537004879975647,-1.632904850103147
0.6544094906960437,-1.6327069707768385
0.6551184933945227,-1.632510246102887
0.6558274960930015,-1.632314675521286
0.6565364987914805,-1.6321202584299483
0.6572455014899594,-1.6319269941852481
0.6579545041884383,-1.631734882102535
0.6586635068869172,-1.6315439214566694
0.6593725095853962,-1.6313541114825447
0.6600815122838751,-1.631165451375592
0.660790514982354,-1.630977940292305
0.6614995176808329,-1.6307915773507389
0.6622085203793119,-1.6306063616310194
0.6629175230777907,-1.630422292175837
0.6636265257762697,-1.6302393679909422
0.6643355284747486,-1.6300575880456463
0.6650445311732275,-1.629876951273295
0.6657535338717064,-1.6296974565717548
0.6664625365701854,-1.629519102803897
0.6671715392686643,-1.6293418887980653
0.6678805419671432,-1.6291658133485496
0.6685895446656221,-1.62899087521605
0.6692985473641011,-1.628817073128142
0.67000755006258,-1.6286444057797356
0.6707165527610589,-1.6284728718335186
0.6714255554595379,-1.6283024699204214
0.6721345581580168,-1.6281331986400542
0.6728435608564957,-1.6279650565611563
0.6735525635549746,-1.6277980422220233
0.6742615662534536,-1.627632154130954
0.6749705689519324,-1.6274673907666748
0.6756795716504114,-1.627303750578764
0.6763885743488903,-1.6271412319880811
0.6770975770473693,-1.6269798333871854
0.6778065797458481,-1.6268195531407428
0.6785155824443271,-1.6266603895859517
0.679224585142806,-1.6265023410329407
0.6799335878412849,-1.626345405765171
0.6806425905397637,-1.626189582039847
0.6813515932382427,-1.626034868088309
0.6820605959367216,-1.625881262116422
0.6827695986352005,-1.6257287623049712
0.6834786013336794,-1.6255773668100388
0.6841876040321584,-1.6254270737634087
0.6848966067306372,-1.625277881272917
0.6856056094291162,-1.6251297874228472
0.6863146121275951,-1.624982790274295
0.6870236148260741,-1.6248368878655375
0.687732617524553,-1.6246920782123966
0.6884416202230319,-1.624548359308609
0.6891506229215109,-1.6244057291261746
0.6898596256199897,-1.6242641856157107
0.6905686283184687,-1.6241237267068158
0.6912776310169476,-1.6239843503083984
0.6919866337154266,-1.62384605430905
0.6926956364139054,-1.6237088365773504
0.6934046391123844,-1.623572694962238
0.6941136418108633,-1.6234376272933293
0.6948226445093422,-1.6233036313812483
0.6955316472078211,-1.6231707050179638
0.6962406499063001,-1.6230388459771132
0.696949652604779,-1.622908052014314
0.6976586553032579,-1.6227783208674977
0.6983676580017368,-1.6226496502572179
0.6990766607002158,-1.6225220378869614
0.6997856633986946,-1.6223954814434625
0.7004946660971736,-1.6222699785970038
0.7012036687956525,-1.6221455270017313
0.7019126714941315,-1.6220221242959378
0.7026216741926103,-1.621899768102377
0.7033306768910893,-1.6217784560285435
0.7040396795895683,-1.6216581856669794
0.7047486822880471,-1.6215389545955488
0.7054576849865261,-1.621420760377733
0.706166687685005,-1.6213036005629042
0.7068756903834839,-1.621187472686624
0.7075846930819627,-1.6210723742708957
0.7082936957804417,-1.6209583028244539
0.7090026984789206,-1.620845255843036
0.7097117011773995,-1.6207332308096478
0.7104207038758784,-1.6206222251948215
0.7111297065743574,-1.620512236456892
0.7118387092728363,-1.6204032620422584
0.7125477119713152,-1.6202952993856197
0.7132567146697941,-1.620188345910261
0.7139657173682731,-1.6200823990282758
0.7146747200667519,-1.6199774561408407
0.7153837227652309,-1.619873514638451
0.7160927254637098,-1.6197705719011597
0.7168017281621888,-1.6196686252988284
0.7175107308606676,-1.6195676721913628
0.7182197335591466,-1.619467709928954
0.7189287362576255,-1.6193687358523052
0.7196377389561044,-1.6192707472928702
0.7203467416545833,-1.6191737415730763
0.7210557443530623,-1.6190777160065566
0.7217647470515411,-1.6189826678983708
0.7224737497500201,-1.6188885945452296
0.723182752448499,-1.618795493235714
0.723891755146978,-1.6187033612504869
0.7246007578454569,-1.618612195862514
0.7253097605439358,-1.6185219943372795
0.7260187632424148,-1.6184327539329808
0.7267277659408936,-1.618344471900754
0.7274367686393726,-1.6182571454848684
0.7281457713378515,-1.618170771922931
0.7288547740363305,-1.6180853484460938
0.7295637767348093,-1.6180008722792412
0.7302727794332883,-1.6179173406411949
0.7309817821317672,-1.6178347507449076
0.7316907848302461,-1.6177530997976486
0.732399787528725,-1.6176723850012034
0.7331087902272039,-1.6175926035520498
0.7338177929256828,-1.6175137526415555
0.7345267956241617,-1.6174358294561495
0.7352357983226406,-1.6173588311775093
0.7359448010211196,-1.6172827549827433
0.7366538037195985,-1.6172075980445662
0.7373628064180774,-1.6171333575314646
0.7380718091165563,-1.6170600306078822
0.7387808118150353,-1.6169876144343869
0.7394898145135141,-1.6169161061678365
0.7401988172119931,-1.6168455029615514
0.740907819910472,-1.6167758019654712
0.7416168226089509,-1.6167070003263304
0.7423258253074299,-1.6166390951878005
0.7430348280059088,-1.6165720836906758
0.7437438307043878,-1.616505962973003
0.7444528334028666,-1.616440730170255
0.7451618361013456,-1.6163763824154822
0.7458708387998245,-1.616312916839451
0.7465798414983034,-1.6162503305708158
0.7472888441967823,-1.616188620736243
0.7479978468952613,-1.6161277844605786
0.7487068495937402,-1.6160678188669737
0.7494158522922191,-1.6160087210770473
0.750124854990698,-1.615950488211011
0.750833857689177,-1.6158931173878124
0.7515428603876558,-1.6158366057252735
0.7522518630861348,-1.615780950340234
0.7529608657846137,-1.615726148348673
0.7536698684830927,-1.6156721968658443
0.7543788711815715,-1.6156190930064138
0.7550878738800505,-1.6155668338845828
0.7557968765785295,-1.6155154166142174
0.7565058792770083,-1.6154648383089731
0.7572148819754873,-1.6154150960824198
0.7579238846739662,-1.6153661870481666
0.7586328873724452,-1.6153181083199781
0.759341890070924,-1.6152708570118968
0.7600508927694029,-1.6152244302383578
0.7607598954678818,-1.6151788251143182
0.7614688981663607,-1.6151340387553481
0.7621779008648396,-1.6150900682777685
0.7628869035633186,-1.615046910798747
0.7635959062617975,-1.6150045634364145
0.7643049089602764,-1.6149630233099739
0.7650139116587553,-1.6149222875398062
0.7657229143572343,-1.6148823532475742
0.7664319170557131,-1.6148432175563376
0.7671409197541921,-1.6148048775906436
0.767849922452671,-1.6147673304766328
0.76855892515115,-1.6147305733421429
0.7692679278496288,-1.614694603316805
0.7699769305481078,-1.6146594175321376
0.7706859332465867,-1.6146250131216584
0.7713949359450656,-1.6145913872209536
0.7721039386435445,-1.6145585369677968
0.7728129413420235,-1.6145264595022242
0.7735219440405025,-1.6144951519666337
0.7742309467389813,-1.614464611505875
0.7749399494374603,-1.6144348352673326
0.7756489521359392,-1.6144058204010179
0.776357954834418,-1.614377564059656
0.777066957532897,-1.6143500633987664
0.777775960231376,-1.6143233155767454
0.7784849629298548,-1.614297317754956
0.7791939656283338,-1.614272067097804
0.7799029683268127,-1.6142475607728164
0.7806119710252917,-1.6142237959507213
0.7813209737237705,-1.6142007698055305
0.7820299764222495,-1.6141784795146061
0.7827389791207284,-1.6141569222587504
0.7834479818192073,-1.6141360952222585
0.7841569845176862,-1.614115995593016
0.7848659872161652,-1.6140966205625509
0.7855749899146441,-1.6140779673261179
0.7862839926131229,-1.6140600330827575
0.7869929953116018,-1.6140428150353763
0.7877019980100808,-1.6140263103908012
0.7884110007085597,-1.614010516359859
0.7891200034070386,-1.6139954301574349
0.7898290061055175,-1.6139810490025293
0.7905380088039965,-1.6139673701183466
0.7912470115024753,-1.6139543907323255
0.7919560142009543,-1.6139421080762226
0.7926650168994333,-1.6139305193861664
0.7933740195979122,-1.6139196219027159
0.794083022296391,-1.6139094128709157
0.79479202499487,-1.6138998895403667
0.795501027693349,-1.6138910491652612
0.7962100303918278,-1.613882889004463
0.7969190330903068,-1.6138754063215426
0.7976280357887857,-1.6138685983848378
0.7983370384872646,-1.6138624624675095
0.7990460411857435,-1.6138569958475923
0.7997550438842225,-1.613852195808039
0.8004640465827014,-1.6138480596367824
0.8011730492811803,-1.6138445846267753
0.8018820519796592,-1.6138417680760417
0.8025910546781382,-1.6138396072877255
0.803300057376617,-1.6138380995701325
0.804009060075096,-1.613837242236787
0.8047180627735749,-1.6138370326064648
0.8054270654720539,-1.6138374680032423
0.8061360681705327,-1.6138385457565412
0.8068450708690117,-1.6138402632011748
0.8075540735674906,-1.6138426176773728
0.8082630762659695,-1.6138456065308466
0.8089720789644484,-1.6138492271128122
0.8096810816629274,-1.6138534767800325
0.8103900843614064,-1.6138583528948638
0.8110990870598852,-1.6138638528252824
0.8118080897583642,-1.6138699739449296
0.8125170924568431,-1.6138767136331504
0.8132260951553218,-1.6138840692750176
0.8139350978538008,-1.6138920382613793
0.8146441005522798,-1.613900617988884
0.8153531032507587,-1.6139098058600234
0.8160621059492376,-1.6139195992831543
0.8167711086477165,-1.6139299956725386
0.8174801113461955,-1.6139409924483727
0.8181891140446743,-1.6139525870368179
0.8188981167431533,-1.6139647768700323
0.8196071194416322,-1.613977559386195
0.8203161221401112,-1.6139909320295436
0.82102512483859,-1.6140048922503922
0.821734127537069,-1.6140194375051666
0.8224431302355479,-1.6140345652564285
0.8231521329340268,-1.6140502729729072
0.8238611356325057,-1.6140665581295073
0.8245701383309847,-1.6140834182073582
0.8252791410294636,-1.6141008506938226
0.8259881437279425,-1.6141188530825235
0.8266971464264214,-1.614137422873371
0.8274061491249004,-1.614156557572576
0.8281151518233792,-1.6141762546926879
0.8288241545218582,-1.6141965117526016
0.8295331572203372,-1.6142173262775843
0.8302421599188161,-1.6142386957992925
0.830951162617295,-1.614260617855799
0.8316601653157739,-1.6142830899916079
0.8323691680142529,-1.614306109757667
0.8330781707127317,-1.614329674711401
0.8337871734112107,-1.6143537824167091
0.8344961761096896,-1.6143784304440043
0.8352051788081685,-1.6144036163702173
0.8359141815066474,-1.6144293377788062
0.8366231842051264,-1.6144555922597872
0.8373321869036053,-1.6144823774097443
0.8380411896020842,-1.614509690831838
0.8387501923005631,-1.6145375301358238
0.8394591949990421,-1.6145658929380706
0.8401681976975209,-1.6145947768615656
0.8408772003959998,-1.6146241795359324
0.8415862030944787,-1.6146540985974398
0.8422952057929577,-1.6146845316890195
0.8430042084914365,-1.6147154764602687
0.8437132111899155,-1.6147469305674682
0.8444222138883944,-1.6147788916735897
0.8451312165868734,-1.6148113574483067
0.8458402192853522,-1.6148443255680034
0.8465492219838312,-1.6148777937157872
0.8472582246823102,-1.614911759581491
0.847967227380789,-1.6149462208616845
0.848676230079268,-1.6149811752596903
0.8493852327777469,-1.615016620485577
0.8500942354762259,-1.6150525542561724
0.8508032381747047,-1.6150889742950754
0.8515122408731837,-1.6151258783326572
0.8522212435716626,-1.61516326410607
0.8529302462701415,-1.6152011293592454
0.8536392489686204,-1.6152394718429108
0.8543482516670994,-1.6152782893145856
0.8550572543655782,-1.6153175795385888
0.8557662570640572,-1.6153573402860413
0.8564752597625361,-1.6153975693348759
0.8571842624610151,-1.6154382644698317
0.8578932651594939,-1.6154794234824665
0.8586022678579729,-1.6155210441711478
0.8593112705564518,-1.6155631243410669
0.8600202732549307,-1.615605661804236
0.8607292759534096,-1.6156486543794866
0.8614382786518886,-1.6156920998924784
0.8621472813503676,-1.6157359961756896
0.8628562840488464,-1.615780341068435
0.8635652867473254,-1.6158251324168482
0.8642742894458043,-1.61587036807389
0.8649832921442832,-1.61591604589935
0.8656922948427621,-1.6159621637598376
0.866401297541241,-1.6160087195287995
0.8671103002397199,-1.6160557110864937
0.8678193029381988,-1.6161031363200082
0.8685283056366777,-1.6161509931232536
0.8692373083351567,-1.6161992793969506
0.8699463110336355,-1.6162479930486453
0.8706553137321145,-1.6162971319927013
0.8713643164305934,-1.6163466941502822
0.8720733191290724,-1.616396677449373
0.8727823218275512,-1.6164470798247588
0.8734913245260302,-1.6164978992180232
0.8742003272245091,-1.6165491335775575
0.874909329922988,-1.6166007808585399
0.8756183326214669,-1.6166528390229413
0.8763273353199459,-1.61670530603952
0.8770363380184248,-1.6167581798838144
0.8777453407169037,-1.6168114585381403
0.8784543434153826,-1.6168651399915794
0.8791633461138616,-1.6169192222399842
0.8798723488123404,-1.616973703285965
0.8805813515108194,-1.6170285811388898
0.8812903542092984,-1.617083853814866
0.8819993569077773,-1.617139519336752
0.8827083596062562,-1.6171955757341334
0.8834173623047351,-1.617252021043332
0.8841263650032141,-1.6173088533073852
0.8848353677016929,-1.6173660705760446
0.8855443704001719,-1.61742367090577
0.8862533730986507,-1.617481652359726
0.8869623757971297,-1.6175400130077608
0.8876713784956085,-1.6175987509264058
0.8883803811940875,-1.6176578641988772
0.8890893838925664,-1.6177173509150522
0.8897983865910453,-1.617777209171463
0.8905073892895242,-1.617837437071301
0.8912163919880032,-1.6178980327243955
0.8919253946864821,-1.6179589942472021
0.892634397384961,-1.6180203197628045
0.8933434000834399,-1.6180820074009055
0.8940524027819189,-1.6181440552978037
0.8947614054803977,-1.6182064615963936
0.8954704081788767,-1.6182692244461592
0.8961794108773556,-1.6183323420031512
0.8968884135758346,-1.6183958124299922
0.8975974162743134,-1.6184596338958581
0.8983064189727924,-1.618523804576463
0.8990154216712714,-1.6185883226540625
0.8997244243697502,-1.6186531863174254
0.9004334270682292,-1.6187183937618372
0.9011424297667081,-1.6187839431890876
0.9018514324651871,-1.6188498328074463
0.9025604351636659,-1.6189160608316666
0.9032694378621449,-1.6189826254829676
0.9039784405606238,-1.619049524989024
0.9046874432591027,-1.6191167575839494
0.9053964459575816,-1.6191843215082953
0.9061054486560606,-1.6192522150090263
0.9068144513545395,-1.6193204363395202
0.9075234540530184,-1.6193889837595439
0.9082324567514973,-1.619457855535252
0.9089414594499763,-1.6195270499391632
0.9096504621484551,-1.619596565250161
0.9103594648469341,-1.6196663997534728
0.911068467545413,-1.6197365517406528
0.9117774702438919,-1.6198070195095817
0.9124864729423708,-1.61987780136444
0.9131954756408498,-1.6199488956157035
0.9139044783393288,-1.6200203005801344
0.9146134810378076,-1.6200920145807538
0.9153224837362866,-1.6201640359468366
0.9160314864347655,-1.6202363630139036
0.9167404891332444,-1.6203089941236963
0.9174494918317233,-1.6203819276241735
0.9181584945302023,-1.6204551618694882
0.9188674972286812,-1.6205286952199809
0.9195764999271601,-1.620602526042165
0.920285502625639,-1.620676652708708
0.920994505324118,-1.6207510735984232
0.9217035080225968,-1.620825787096248
0.9224125107210758,-1.62090079159324
0.9231215134195547,-1.6209760854865567
0.9238305161180337,-1.6210516671794357
0.9245395188165125,-1.6211275350811931
0.9252485215149915,-1.6212036876071925
0.9259575242134704,-1.6212801231788532
0.9266665269119493,-1.6213568402236107
0.9273755296104282,-1.6214338371749155
0.9280845323089072,-1.6215111124722212
0.9287935350073862,-1.6215886645609563
0.929502537705865,-1.6216664918925228
0.930211540404344,-1.6217445929242766
0.9309205431028229,-1.621822966119507
0.9316295458013018,-1.621901609947427
0.9323385484997807,-1.6219805228831616
0.9330475511982594,-1.6220597034077269
0.9337565538967384,-1.6221391500080071
0.9344655565952172,-1.62221886117676
0.9351745592936962,-1.6222988354125831
0.9358835619921752,-1.6223790712199058
0.9365925646906541,-1.6224595671089752
0.937301567389133,-1.6225403215958332
0.9380105700876119,-1.622621333202312
0.9387195727860909,-1.6227026004560057
0.9394285754845697,-1.6227841218902703
0.9401375781830487,-1.6228658960441842
0.9408465808815276,-1.6229479214625613
0.9415555835800066,-1.6230301966959153
0.9422645862784854,-1.6231127203004467
0.9429735889769644,-1.6231954908380342
0.9436825916754433,-1.6232785068762157
0.9443915943739222,-1.6233617669881653
0.9451005970724011,-1.6234452697526873
0.9458095997708801,-1.62352901375419
0.9465186024693589,-1.6236129975826845
0.9472276051678379,-1.6236972198337554
0.9479366078663168,-1.6237816791085413
0.9486456105647958,-1.6238663740137447
0.9493546132632746,-1.6239513031615789
0.9500636159617536,-1.6240364651697772
0.9507726186602325,-1.6241218586615724
0.9514816213587114,-1.624207482265677
0.9521906240571903,-1.6242933346162636
0.9528996267556693,-1.6243794143529582
0.9536086294541483,-1.6244657201208148
0.9543176321526271,-1.624552250570307
0.9550266348511061,-1.6246390043573056
0.955735637549585,-1.6247259801430636
0.9564446402480639,-1.6248131765941989
0.9571536429465428,-1.6249005923826818
0.9578626456450218,-1.6249882261858208
0.9585716483435007,-1.6250760766862296
0.9592806510419796,-1.6251641425718393
0.9599896537404585,-1.6252524225358487
0.9606986564389375,-1.625340915276736
0.9614076591374163,-1.6254296194982285
0.9621166618358953,-1.6255185339092841
0.9628256645343742,-1.6256076572240852
0.9635346672328532,-1.6256969881620151
0.964243669931332,-1.6257865254476391
0.964952672629811,-1.6258762678106946
0.96566167532829,-1.6259662139860733
0.9663706780267688,-1.6260563627138
0.9670796807252477,-1.62614671273902
0.9677886834237267,-1.626237262811984
0.9684976861222055,-1.6263280116880272
0.9692066888206845,-1.6264189581275557
0.9699156915191635,-1.6265101008960312
0.9706246942176424,-1.6266014387639467
0.9713336969161213,-1.6266929705068212
0.9720426996146002,-1.6267846949051803
0.9727517023130792,-1.6268766107445294
0.973460705011558,-1.6269687168153533
0.974169707710037,-1.6270610119130846
0.9748787104085159,-1.6271534948381026
0.9755877131069949,-1.6272461643956992
0.9762967158054737,-1.627339019396075
0.9770057185039527,-1.6274320586543243
0.9777147212024316,-1.6275252809904102
0.9784237239009105,-1.6276186852291465
0.9791327265993894,-1.627712270200196
0.9798417292978684,-1.6278060347380392
0.9805507319963473,-1.6278999776819654
0.9812597346948262,-1.6279940978760505
0.9819687373933051,-1.62808839416915
0.9826777400917841,-1.6281828654148753
0.983386742790263,-1.6282775104715763
0.9840957454887419,-1.6283723282023297
0.9848047481872209,-1.6284673174749176
0.9855137508856998,-1.6285624771618248
0.9862227535841784,-1.6286578061401973
0.9869317562826574,-1.6287533032918509
0.9876407589811363,-1.6288489675032416
0.9883497616796153,-1.6289447976654505
0.9890587643780941,-1.62904079267417
0.9897677670765731,-1.629136951429696
0.9904767697750521,-1.6292332728368903
0.9911857724735309,-1.6293297558051831
0.9918947751720099,-1.6294263992485478
0.9926037778704888,-1.6295232020854906
0.9933127805689678,-1.6296201632390312
0.9940217832674466,-1.6297172816366838
0.9947307859659256,-1.6298145562104496
0.9954397886644045,-1.6299119858967877
0.9961487913628834,-1.6300095696366144
0.9968577940613623,-1.630107306375273
0.9975667967598413,-1.6302051950625263
0.9982757994583202,-1.6303032346525437
0.9989848021567991,-1.6304014241038716
0.999693804855278,-1.630499762379431
1.000402807553757,-1.6305982484464971
1.0011118102522358,-1.6306968812766742
1.001820812950715,-1.6307956598459041
1.0025298156491937,-1.6308945831344188
1.0032388183476726,-1.6309936501267508
1.0039478210461517,-1.6310928598117023
1.0046568237446305,-1.6311922111823365
1.0053658264431093,-1.6312917032359548
1.0060748291415884,-1.6313913349740956
1.0067838318400673,-1.6314911054024956
1.007492834538546,-1.6315910135311027
1.0082018372370252,-1.6316910583740276
1.008910839935504,-1.6317912389495615
1.0096198426339829,-1.6318915542801358
1.010328845332462,-1.6319920033923168
1.0110378480309408,-1.6320925853167894
1.0117468507294196,-1.632193299088341
1.0124558534278987,-1.6322941437458522
1.0131648561263775,-1.6323951183322614
1.0138738588248566,-1.6324962218945749
1.0145828615233354,-1.6325974534838381
1.0152918642218143,-1.6326988121551167
1.0160008669202933,-1.6328002969674968
1.0167098696187722,-1.6329019069840471
1.017418872317251,-1.6330036412718238
1.01812787501573,-1.6331054989018468
1.018836877714209,-1.6332074789490858
1.0195458804126878,-1.6333095804924413
1.0202548831111669,-1.6334118026147397
1.0209638858096457,-1.6335141444027017
1.0216728885081245,-1.6336166049469472
1.0223818912066036,-1.6337191833419635
1.0230908939050825,-1.6338218786861014
1.0237998966035615,-1.633924690081554
1.0245088993020404,-1.634027616634341
1.0252179020005192,-1.6341306574543015
1.0259269046989983,-1.6342338116550716
1.0266359073974771,-1.6343370783540694
1.027344910095956,-1.6344404566724893
1.028053912794435,-1.6345439457352775
1.0287629154929139,-1.634647544671121
1.0294719181913927,-1.6347512526124317
1.0301809208898718,-1.6348550686953338
1.0308899235883506,-1.634958992059648
1.0315989262868295,-1.6350630218488797
1.0323079289853085,-1.635167157210199
1.0330169316837874,-1.6352713972944255
1.0337259343822662,-1.6353757412560288
1.0344349370807453,-1.6354801882530905
1.0351439397792241,-1.6355847374473131
1.0358529424777032,-1.635689388003984
1.036561945176182,-1.635794139091979
1.037270947874661,-1.6358989898837393
1.03797995057314,-1.6360039395552601
1.0386889532716188,-1.6361089872860717
1.0393979559700977,-1.6362141322592305
1.0401069586685765,-1.6363193736613062
1.0408159613670553,-1.6364247106823582
1.0415249640655344,-1.6365301425159393
1.0422339667640133,-1.6366356683590573
1.042942969462492,-1.6367412874121834
1.0436519721609712,-1.636846998879226
1.04436097485945,-1.6369528019675188
1.0450699775579289,-1.6370586958878142
1.045778980256408,-1.637164679854254
1.0464879829548868,-1.637270753084371
1.0471969856533656,-1.6373769147990727
1.0479059883518447,-1.6374831642226122
1.0486149910503235,-1.6375895005826018
1.0493239937488024,-1.637695923109971
1.0500329964472814,-1.6378024310389745
1.0507419991457603,-1.6379090236071667
1.0514510018442391,-1.6380157000553914
1.0521600045427182,-1.6381224596277748
1.052869007241197,-1.638229301571694
1.053578009939676,-1.6383362251377873
1.054287012638155,-1.6384432295799227
1.0549960153366338,-1.6385503141551903
1.0557050180351129,-1.6386574781238985
1.0564140207335917,-1.638764720749539
1.0571230234320705,-1.6388720412987956
1.0578320261305496,-1.63897943904152
1.0585410288290285,-1.6390869132507233
1.0592500315275073,-1.6391944632025544
1.0599590342259864,-1.6393020881762956
1.0606680369244652,-1.6394097874543498
1.061377039622944,-1.6395175603222223
1.0620860423214231,-1.6396254060685127
1.062795045019902,-1.6397333239848926
1.063504047718381,-1.6398413133661114
1.0642130504168599,-1.639949373509961
1.0649220531153387,-1.6400575037172807
1.0656310558138178,-1.6401657032919357
1.0663400585122966,-1.6402739715408048
1.0670490612107755,-1.640382307773775
1.0677580639092545,-1.6404907113037144
1.0684670666077334,-1.640599181446477
1.0691760693062122,-1.6407077175208808
1.0698850720046913,-1.6408163188486915
1.0705940747031701,-1.6409249847546181
1.071303077401649,-1.6410337145662983
1.072012080100128,-1.641142507614282
1.072721082798607,-1.6412513632320265
1.0734300854970857,-1.6413602807558765
1.0741390881955648,-1.6414692595250564
1.0748480908940437,-1.6415782988816563
1.0755570935925227,-1.6416873981706208
1.0762660962910016,-1.6417965567397417
1.0769750989894804,-1.6419057739396317
1.0776841016879595,-1.6420150491237269
1.0783931043864383,-1.6421243816482691
1.0791021070849172,-1.642233770872294
1.0798111097833962,-1.64234321615762
1.080520112481875,-1.6424527168688339
1.081229115180354,-1.642562272373282
1.081938117878833,-1.642671882041056
1.0826471205773118,-1.642781545244988
1.0833561232757907,-1.642891261360627
1.0840651259742697,-1.6430010297662323
1.0847741286727486,-1.6431108498427702
1.0854831313712276,-1.6432207209738947
1.0861921340697065,-1.6433306425459269
1.0869011367681853,-1.6434406139478648
1.0876101394666644,-1.6435506345713506
1.0883191421651432,-1.6436607038106803
1.089028144863622,-1.6437708210627644
1.0897371475621012,-1.6438809857271521
1.09044615026058,-1.6439911972059835
1.0911551529590588,-1.6441014549040072
1.091864155657538,-1.6442117582285538
1.0925731583560168,-1.6443221065895275
1.0932821610544956,-1.6444324993993964
1.0939911637529744,-1.6445429360731825
1.0947001664514533,-1.644653416028447
1.0954091691499324,-1.6447639386852804
1.0961181718484112,-1.6448745034662944
1.09682717454689,-1.6449851097966128
1.0975361772453691,-1.6450957571038451
1.098245179943848,-1.6452064448180985
1.0989541826423268,-1.645317172371948
1.0996631853408059,-1.6454279392004418
1.1003721880392847,-1.6455387447410728
1.1010811907377636,-1.6456495884337814
1.1017901934362426,-1.6457604697209411
1.1024991961347215,-1.6458713880473494
1.1032081988332003,-1.6459823428602072
1.1039172015316794,-1.6460933336091226
1.1046262042301582,-1.646204359746094
1.1053352069286373,-1.6463154207254957
1.1060442096271161,-1.646426516004072
1.106753212325595,-1.646537645040927
1.107462215024074,-1.6466488072975165
1.108171217722553,-1.646760002237627
1.1088802204210317,-1.646871229327378
1.1095892231195108,-1.6469824880352062
1.1102982258179896,-1.6470937778318502
1.1110072285164685,-1.6472050981903543
1.1117162312149476,-1.6473164485860416
1.1124252339134264,-1.6474278284965163
1.1131342366119052,-1.6475392374016489
1.1138432393103843,-1.647650674783563
1.1145522420088632,-1.6477621401266345
1.1152612447073422,-1.6478736329174708
1.115970247405821,-1.6479851526449103
1.1166792501043,-1.6480966988000045
1.117388252802779,-1.648208270876011
1.1180972555012578,-1.6483198683683875
1.1188062581997367,-1.6484314907747795
1.1195152608982157,-1.6485431375950104
1.1202242635966946,-1.6486548083310653
1.1209332662951734,-1.6487665024870957
1.1216422689936525,-1.6488782195693945
1.1223512716921313,-1.6489899590863983
1.1230602743906102,-1.6491017205486722
1.1237692770890892,-1.6492135034689002
1.124478279787568,-1.6493253073618779
1.125187282486047,-1.649437131744499
1.125896285184526,-1.6495489761357518
1.1266052878830048,-1.6496608400567045
1.127314290581484,-1.6497727230305008
1.1280232932799628,-1.6498846245823435
1.1287322959784416,-1.6499965442394933
1.1294412986769207,-1.6501084815312541
1.1301503013753995,-1.6502204359889667
1.1308593040738784,-1.6503324071459973
1.1315683067723574,-1.6504443945377318
1.1322773094708363,-1.6505563977015585
1.1329863121693151,-1.6506684161768748
1.1336953148677942,-1.650780449505056
1.134404317566273,-1.650892497229471
1.1351133202647519,-1.6510045588954525
1.135822322963231,-1.6511166340502996
1.1365313256617098,-1.6512287222432662
1.1372403283601888,-1.651340823025554
1.1379493310586677,-1.6514529359502925
1.1386583337571465,-1.6515650605725476
1.1393673364556256,-1.6516771964493082
1.1400763391541044,-1.6517893431394597
1.1407853418525833,-1.6519015002038022
1.1414943445510624,-1.6520136672050252
1.1422033472495412,-1.652125843707702
1.14291234994802,-1.6522380292782803
1.1436213526464991,-1.6523502234850815
1.144330355344978,-1.6524624258982747
1.1450393580434568,-1.6525746360898936
1.1457483607419359,-1.6526868536338042
1.1464573634404145,-1.6527990781057125
1.1471663661388936,-1.6529113090831413
1.1478753688373724,-1.6530235461454386
1.1485843715358512,-1.6531357888737592
1.1492933742343303,-1.6532480368510567
1.1500023769328092,-1.653360289662076
1.150711379631288,-1.653472546893348
1.151420382329767,-1.653584808133182
1.152129385028246,-1.6536970729716498
1.1528383877267248,-1.6538093410005845
1.1535473904252038,-1.6539216118135727
1.1542563931236827,-1.6540338850059448
1.1549653958221617,-1.6541461601747598
1.1556743985206406,-1.6542584369188127
1.1563834012191194,-1.6543707148386149
1.1570924039175985,-1.6544829935363883
1.1578014066160773,-1.654595272616061
1.1585104093145562,-1.654707551683253
1.1592194120130352,-1.6548198303452766
1.159928414711514,-1.6549321082111232
1.160637417409993,-1.6550443848914556
1.161346420108472,-1.6551566599986025
1.1620554228069508,-1.655268933146549
1.1627644255054297,-1.6553812039509315
1.1634734282039088,-1.655493472029024
1.1641824309023876,-1.6556057369997426
1.1648914336008664,-1.6557179984836223
1.1656004362993455,-1.6558302561028193
1.1663094389978244,-1.655942509481106
1.1670184416963034,-1.6560547582438532
1.1677274443947823,-1.656167002018032
1.168436447093261,-1.6562792404322013
1.1691454497917402,-1.6563914731165017
1.169854452490219,-1.6565036997026517
1.1705634551886979,-1.6566159198239347
1.171272457887177,-1.6567281331151902
1.1719814605856558,-1.656840339212819
1.1726904632841346,-1.6569525377547625
1.1733994659826137,-1.6570647283804993
1.1741084686810925,-1.6571769107310437
1.1748174713795714,-1.6572890844489288
1.1755264740780504,-1.6574012491782095
1.1762354767765293,-1.6575134045644482
1.1769444794750084,-1.6576255502547073
1.1776534821734872,-1.6577376858975523
1.178362484871966,-1.657849811143034
1.179071487570445,-1.6579619256426812
1.179780490268924,-1.658074029049504
1.1804894929674028,-1.6581861210179765
1.1811984956658819,-1.658298201204034
1.1819074983643607,-1.6584102692650706
1.1826165010628396,-1.6585223248599228
1.1833255037613186,-1.6586343676488713
1.1840345064597975,-1.6587463972936276
1.1847435091582763,-1.6588584134573352
1.1854525118567554,-1.6589704158045526
1.1861615145552342,-1.6590824040012586
1.186870517253713,-1.6591943777148317
1.1875795199521921,-1.659306336614057
1.188288522650671,-1.6594182803691129
1.18899752534915,-1.6595302086515635
1.1897065280476289,-1.6596421211343537
1.1904155307461077,-1.6597540174918066
1.1911245334445868,-1.6598658973996074
1.1918335361430656,-1.6599777605348085
1.1925425388415445,-1.660089606575817
1.1932515415400236,-1.6602014352023817
1.1939605442385024,-1.660313246095603
1.1946695469369812,-1.6604250389379105
1.1953785496354603,-1.6605368134130716
1.1960875523339392,-1.6606485692061668
1.196796555032418,-1.6607603060036018
1.197505557730897,-1.6608720234930903
1.198214560429376,-1.660983721363651
1.198923563127855,-1.6610953993056023
1.1996325658263336,-1.6612070570105508
1.2003415685248124,-1.6613186941713984
1.2010505712232915,-1.6614303104823174
1.2017595739217704,-1.6615419056387586
1.2024685766202492,-1.6616534793374422
1.2031775793187283,-1.6617650312763492
1.203886582017207,-1.6618765611547166
1.204595584715686,-1.661988068673031
1.205304587414165,-1.662099553533022
1.2060135901126439,-1.6622110154376646
1.206722592811123,-1.662322454091158
1.2074315955096018,-1.66243386919893
1.2081405982080806,-1.6625452604676303
1.2088496009065597,-1.6626566276051227
1.2095586036050385,-1.662767970320483
1.2102676063035174,-1.662879288323987
1.2109766090019964,-1.6629905813271073
1.2116856117004753,-1.6631018490425107
1.2123946143989541,-1.663213091184052
1.2131036170974332,-1.6633243074667616
1.213812619795912,-1.6634354976068466
1.2145216224943909,-1.6635466613216856
1.21523062519287,-1.663657798329819
1.2159396278913488,-1.6637689083509455
1.2166486305898276,-1.663879991105917
1.2173576332883067,-1.6639910463167304
1.2180666359867856,-1.6641020737065275
1.2187756386852646,-1.6642130729995832
1.2194846413837435,-1.6643240439213038
1.2201936440822223,-1.664434986198222
1.2209026467807014,-1.6645458995579898
1.2216116494791802,-1.664656783729373
1.222320652177659,-1.6647676384422474
1.2230296548761381,-1.6648784634275897
1.223738657574617,-1.66498925841748
1.2244476602730958,-1.6651000231450863
1.2251566629715749,-1.6652107573446702
1.2258656656700537,-1.6653214607515694
1.2265746683685326,-1.6654321331022057
1.2272836710670116,-1.6655427741340674
1.2279926737654905,-1.6656533835857148
1.2287016764639695,-1.665763961196766
1.2294106791624484,-1.6658745067078982
1.2301196818609272,-1.6659850198608406
1.2308286845594063,-1.6660955003983686
1.2315376872578851,-1.6662059480642974
1.232246689956364,-1.6663163626034794
1.232955692654843,-1.6664267437618019
1.233664695353322,-1.6665370912861777
1.2343736980518007,-1.6666474049245363
1.2350827007502798,-1.6667576844258274
1.2357917034487587,-1.6668679295400148
1.2365007061472375,-1.6669781400180657
1.2372097088457166,-1.6670883156119505
1.2379187115441954,-1.6671984560746385
1.2386277142426743,-1.6673085611600844
1.2393367169411533,-1.6674186306232373
1.2400457196396322,-1.6675286642200284
1.2407547223381112,-1.6676386617073657
1.24146372503659,-1.667748622843128
1.242172727735069,-1.667858547386164
1.242881730433548,-1.6679684350962878
1.2435907331320268,-1.6680782857342706
1.2442997358305057,-1.668188099061838
1.2450087385289847,-1.6682978748416677
1.2457177412274636,-1.6684076128373773
1.2464267439259424,-1.6685173128135316
1.2471357466244215,-1.6686269745356246
1.2478447493229003,-1.6687365977700874
1.2485537520213792,-1.6688461822842744
1.2492627547198583,-1.6689557278464602
1.249971757418337,-1.6690652342258445
1.2506807601168162,-1.6691747011925337
1.251389762815295,-1.6692841285175444
1.2520987655137739,-1.6693935159727973
1.2528077682122527,-1.6695028633311182
1.2535167709107315,-1.669612170366219
1.2542257736092104,-1.6697214368527105
1.2549347763076895,-1.6698306625660875
1.2556437790061683,-1.6699398472827263
1.2563527817046471,-1.670048990779883
1.2570617844031262,-1.670158092835685
1.257770787101605,-1.6702671532291349
1.2584797898000841,-1.6703761717400938
1.259188792498563,-1.6704851481492855
1.2598977951970418,-1.670594082238294
1.2606067978955209,-1.6707029737895525
1.2613158005939997,-1.6708118225863438
1.2620248032924786,-1.6709206284127922
1.2627338059909576,-1.6710293910538692
1.2634428086894365,-1.671138110295373
1.2641518113879153,-1.6712467859239402
1.2648608140863944,-1.6713554177270298
1.2655698167848732,-1.6714640054929313
1.266278819483352,-1.6715725490107478
1.2669878221818311,-1.6716810480703994
1.26769682488031,-1.671789502462617
1.268405827578789,-1.6718979119789428
1.269114830277268,-1.672006276411719
1.2698238329757467,-1.6721145955540857
1.2705328356742258,-1.6722228691999845
1.2712418383727047,-1.6723310971441399
1.2719508410711835,-1.672439279182073
1.2726598437696626,-1.6725474151100834
1.2733688464681414,-1.6726555047252505
1.2740778491666203,-1.6727635478254335
1.2747868518650993,-1.6728715442092585
1.2754958545635782,-1.6729794936761264
1.276204857262057,-1.6730873960261952
1.276913859960536,-1.673195251060389
1.277622862659015,-1.6733030585803865
1.2783318653574938,-1.6734108183886203
1.2790408680559728,-1.673518530288274
1.2797498707544517,-1.6736261940832726
1.2804588734529307,-1.673733809578289
1.2811678761514096,-1.6738413765787281
1.2818768788498884,-1.6739488948907337
1.2825858815483675,-1.6740563643211808
1.2832948842468463,-1.6741637846776678
1.2840038869453252,-1.674271155768519
1.2847128896438043,-1.6743784774027815
1.285421892342283,-1.6744857493902163
1.286130895040762,-1.6745929715412946
1.286839897739241,-1.674700143667202
1.2875489004377199,-1.6748072655798267
1.2882579031361987,-1.6749143370917596
1.2889669058346778,-1.6750213580162923
1.2896759085331566,-1.6751283281674056
1.2903849112316357,-1.6752352473597831
1.2910939139301145,-1.675342115408784
1.2918029166285934,-1.6754489321304644
1.2925119193270724,-1.6755556973415506
1.2932209220255513,-1.6756624108594553
1.2939299247240301,-1.6757690725022605
1.2946389274225092,-1.6758756820887226
1.295347930120988,-1.6759822394382617
1.2960569328194669,-1.6760887443709707
1.296765935517946,-1.6761951967075932
1.2974749382164248,-1.67630159626954
1.2981839409149036,-1.6764079428788663
1.2988929436133827,-1.6765142363582897
1.2996019463118615,-1.6766204765311652
1.3003109490103404,-1.6767266632215
1.3010199517088195,-1.6768327962539393
1.3017289544072983,-1.6769388754537664
1.3024379571057774,-1.6770449006468993
1.3031469598042562,-1.6771508716598895
1.303855962502735,-1.6772567883199156
1.3045649652012141,-1.6773626504547823
1.305273967899693,-1.677468457892916
1.3059829705981716,-1.6775742104633597
1.3066919732966507,-1.6776799079957776
1.3074009759951295,-1.677785550320439
1.3081099786936083,-1.6778911372682337
1.3088189813920874,-1.6779966686706456
1.3095279840905663,-1.678102144359773
1.3102369867890453,-1.678207564168306
1.3109459894875242,-1.6783129279295357
1.311654992186003,-1.678418235477349
1.312363994884482,-1.6785234866462222
1.313072997582961,-1.6786286812712194
1.3137820002814398,-1.6787338191879908
1.3144910029799188,-1.6788389002327702
1.3152000056783977,-1.678943924242366
1.3159090083768765,-1.6790488910541685
1.3166180110753556,-1.6791538005061386
1.3173270137738344,-1.6792586524368083
1.3180360164723133,-1.6793634466852745
1.3187450191707923,-1.6794681830912035
1.3194540218692712,-1.67957286149482
1.3201630245677503,-1.6796774817369098
1.320872027266229,-1.6797820436588113
1.321581029964708,-1.67988654710242
1.322290032663187,-1.6799909919101783
1.3229990353616659,-1.6800953779250787
1.3237080380601447,-1.6801997049906552
1.3244170407586238,-1.6803039729509885
1.3251260434571026,-1.6804081816506942
1.3258350461555815,-1.6805123309349277
1.3265440488540605,-1.680616420649373
1.3272530515525394,-1.6807204506402484
1.3279620542510182,-1.6808244207543024
1.3286710569494973,-1.6809283308388032
1.3293800596479761,-1.681032180741545
1.330089062346455,-1.6811359703108442
1.330798065044934,-1.6812396993955279
1.3315070677434129,-1.6813433678449445
1.332216070441892,-1.6814469755089503
1.3329250731403708,-1.6815505222379132
1.3336340758388496,-1.6816540078827062
1.3343430785373287,-1.6817574322947053
1.3350520812358075,-1.68186079532579
1.3357610839342864,-1.6819640968283383
1.3364700866327655,-1.6820673366552255
1.3371790893312443,-1.6821705146598158
1.3378880920297231,-1.6822736306959718
1.3385970947282022,-1.6823766846180361
1.339306097426681,-1.6824796762808432
1.34001510012516,-1.6825826055397117
1.340724102823639,-1.682685472250437
1.3414331055221178,-1.6827882762692938
1.3421421082205969,-1.6828910174530358
1.3428511109190757,-1.6829936956588871
1.3435601136175546,-1.683096310744543
1.3442691163160336,-1.6831988625681693
1.3449781190145125,-1.6833013509883965
1.3456871217129913,-1.683403775864318
1.3463961244114704,-1.6835061370554867
1.3471051271099492,-1.6836084344219227
1.347814129808428,-1.683710667824092
1.3485231325069071,-1.6838128371229182
1.349232135205386,-1.6839149421797805
1.3499411379038648,-1.684016982856501
1.350650140602344,-1.684118959015352
1.3513591433008227,-1.6842208705190516
1.3520681459993016,-1.684322717230758
1.3527771486977807,-1.6844244990140687
1.3534861513962595,-1.6845262157330199
1.3541951540947386,-1.68462786725208
1.3549041567932174,-1.6847294534361574
1.3556131594916963,-1.6848309741505842
1.3563221621901753,-1.684932429261123
1.3570311648886542,-1.6850338186339622
1.357740167587133,-1.6851351421357157
1.358449170285612,-1.6852363996334168
1.359158172984091,-1.6853375909945187
1.3598671756825698,-1.6854387160868933
1.3605761783810486,-1.6855397747788237
1.3612851810795275,-1.6856407669390105
1.3619941837780065,-1.6857416924365591
1.3627031864764854,-1.6858425511409891
1.3634121891749642,-1.6859433429222235
1.3641211918734433,-1.6860440676505852
1.3648301945719221,-1.6861447251968051
1.365539197270401,-1.6862453154320132
1.36624819996888,-1.686345838227733
1.3669572026673589,-1.6864462934558877
1.3676662053658377,-1.6865466809887883
1.3683752080643168,-1.686647000699142
1.3690842107627956,-1.686747252460044
1.3697932134612745,-1.6868474361449737
1.3705022161597535,-1.6869475516277992
1.3712112188582324,-1.6870475987827687
1.3719202215567115,-1.6871475774845135
1.3726292242551903,-1.6872474876080397
1.3733382269536691,-1.6873473290287366
1.3740472296521482,-1.6874471016223596
1.374756232350627,-1.687546805265044
1.375465235049106,-1.6876464398332898
1.376174237747585,-1.6877460052039732
1.3768832404460638,-1.687845501254328
1.3775922431445426,-1.6879449278619614
1.3783012458430217,-1.6880442849048363
1.3790102485415006,-1.6881435722612774
1.3797192512399794,-1.6882427898099734
1.3804282539384585,-1.688341937429962
1.3811372566369373,-1.6884410150006435
1.3818462593354164,-1.6885400224017626
1.3825552620338952,-1.688638959513426
1.383264264732374,-1.6887378262160764
1.3839732674308531,-1.6888366223905134
1.384682270129332,-1.6889353479178788
1.3853912728278108,-1.6890340026796593
1.38610027552629,-1.6891325865576787
1.3868092782247687,-1.6892310994341033
1.3875182809232476,-1.6893295411914406
1.3882272836217266,-1.6894279117125268
1.3889362863202055,-1.689526210880536
1.3896452890186843,-1.6896244385789745
1.3903542917171634,-1.6897225946916807
1.3910632944156422,-1.6898206791028174
1.391772297114121,-1.689918691696879
1.3924812998126002,-1.6900166323586803
1.393190302511079,-1.6901145009733622
1.393899305209558,-1.6902122974263842
1.394608307908037,-1.6903100216035276
1.3953173106065158,-1.690407673390893
1.3960263133049948,-1.690505252674893
1.3967353160034737,-1.6906027593422583
1.3974443187019525,-1.6907001932800287
1.3981533214004316,-1.6907975543755598
1.3988623240989104,-1.6908948425165073
1.3995713267973893,-1.6909920575908457
1.4002803294958683,-1.691089199486846
1.4009893321943472,-1.6911862680930883
1.401698334892826,-1.6912832632984518
1.402407337591305,-1.6913801849921202
1.403116340289784,-1.691477033063569
1.403825342988263,-1.6915738074025795
1.4045343456867418,-1.691670507899222
1.4052433483852207,-1.691767134443863
1.4059523510836998,-1.6918636869271642
1.4066613537821786,-1.6919601652400713
1.4073703564806574,-1.6920565692738236
1.4080793591791365,-1.6921528989199484
1.4087883618776154,-1.6922491540702513
1.4094973645760942,-1.6923453346168342
1.4102063672745733,-1.692441440452071
1.4109153699730521,-1.6925374714686185
1.411624372671531,-1.6926334275594173
1.41233337537001,-1.6927293086176816
1.4130423780684886,-1.692825114536903
1.4137513807669677,-1.692920845210848
1.4144603834654466,-1.6930165005335505
1.4151693861639254,-1.6931120803993256
1.4158783888624045,-1.6932075847027503
1.4165873915608833,-1.6933030133386748
1.4172963942593622,-1.6933983662022125
1.4180053969578412,-1.6934936431887433
1.41871439965632,-1.6935888441939109
1.419423402354799,-1.6936839691136218
1.420132405053278,-1.6937790178440406
1.4208414077517568,-1.6938739902815947
1.4215504104502357,-1.6939688863229656
1.4222594131487147,-1.6940637058650938
1.4229684158471936,-1.6941584488051729
1.4236774185456726,-1.6942531150406483
1.4243864212441515,-1.6943477044692217
1.4250954239426303,-1.6944422169888396
1.4258044266411094,-1.6945366524977021
1.4265134293395882,-1.694631010894252
1.427222432038067,-1.6947252920771825
1.4279314347365462,-1.6948194959454268
1.428640437435025,-1.6949136223981676
1.4293494401335038,-1.695007671334819
1.430058442831983,-1.6951016426550467
1.4307674455304618,-1.6951955362587456
1.4314764482289406,-1.6952893520460564
1.4321854509274197,-1.6953830899173468
1.4328944536258985,-1.6954767497732275
1.4336034563243776,-1.6955703315145358
1.4343124590228564,-1.6956638350423465
1.4350214617213353,-1.6957572602579611
1.4357304644198143,-1.6958506070629078
1.4364394671182932,-1.6959438753589515
1.437148469816772,-1.6960370650480718
1.437857472515251,-1.6961301760324843
1.43856647521373,-1.6962232082146196
1.4392754779122088,-1.6963161614971356
1.4399844806106878,-1.6964090357829091
1.4406934833091667,-1.6965018309750381
1.4414024860076455,-1.6965945469768375
1.4421114887061246,-1.6966871836918387
1.4428204914046034,-1.6967797410237913
1.4435294941030823,-1.6968722188766563
1.4442384968015614,-1.6969646171546113
1.4449474995000402,-1.6970569357620418
1.4456565021985193,-1.6971491746035459
1.446365504896998,-1.697241333583932
1.447074507595477,-1.6973334126082158
1.447783510293956,-1.6974254115816174
1.4484925129924349,-1.697517330409564
1.4492015156909137,-1.697609168997689
1.4499105183893928,-1.6977009272518258
1.4506195210878716,-1.6977926050780112
1.4513285237863505,-1.6978842023824807
1.4520375264848295,-1.6979757190716707
1.4527465291833084,-1.6980671550522155
1.4534555318817872,-1.6981585102309444
1.4541645345802663,-1.698249784514886
1.4548735372787451,-1.6983409778112593
1.4555825399772242,-1.6984320900274779
1.456291542675703,-1.6985231210711462
1.4570005453741819,-1.6986140708500637
1.457709548072661,-1.6987049392722142
1.4584185507711398,-1.6987957262457718
1.4591275534696186,-1.6988864316790964
1.4598365561680977,-1.6989770554807393
1.4605455588665766,-1.6990675975594298
1.4612545615650554,-1.6991580578240848
1.4619635642635345,-1.699248436183803
1.4626725669620133,-1.6993387325478613
1.4633815696604922,-1.6994289468257229
1.4640905723589712,-1.699519078927026
1.46479957505745,-1.6996091287615855
1.465508577755929,-1.6996990962393979
1.4662175804544078,-1.699788981270631
1.4669265831528866,-1.699878783765628
1.4676355858513657,-1.699968503634907
1.4683445885498445,-1.7000581407891582
1.4690535912483234,-1.7001476951392391
1.4697625939468024,-1.7002371665961857
1.4704715966452813,-1.700326555071193
1.47118059934376,-1.7004158604756303
1.4718896020422392,-1.7005050827210322
1.472598604740718,-1.7005942217190981
1.473307607439197,-1.7006832773816927
1.474016610137676,-1.7007722496208457
1.4747256128361548,-1.7008611383487455
1.4754346155346338,-1.7009499434777453
1.4761436182331127,-1.7010386649203577
1.4768526209315915,-1.7011273025892542
1.4775616236300706,-1.7012158563972637
1.4782706263285494,-1.7013043262573764
1.4789796290270283,-1.7013927120827328
1.4796886317255074,-1.7014810137866299
1.4803976344239862,-1.7015692312825235
1.481106637122465,-1.7016573644840163
1.481815639820944,-1.7017454133048673
1.482524642519423,-1.7018333776589851
1.4832336452179018,-1.7019212574604268
1.4839426479163809,-1.7020090526234002
1.4846516506148597,-1.7020967630622608
1.4853606533133388,-1.7021843886915107
1.4860696560118176,-1.7022719294257964
1.4867786587102965,-1.7023593851799144
1.4874876614087755,-1.7024467558687995
1.4881966641072544,-1.7025340414075314
1.4889056668057332,-1.702621241711332
1.4896146695042123,-1.7027083566955656
1.4903236722026911,-1.702795386275735
1.49103267490117,-1.7028823303674803
1.491741677599649,-1.702969188886583
1.4924506802981279,-1.7030559617489613
1.4931596829966067,-1.7031426488706662
1.4938686856950858,-1.7032292501678896
1.4945776883935646,-1.7033157655569513
1.4952866910920437,-1.7034021949543086
1.4959956937905226,-1.703488538276551
1.4967046964890014,-1.7035747954403977
1.4974136991874805,-1.7036609663627003
1.4981227018859593,-1.7037470509604369
1.4988317045844382,-1.703833049150719
1.4995407072829172,-1.7039189608507814
1.500249709981396,-1.7040047859779883
1.500958712679875,-1.7040905244498288
1.501667715378354,-1.7041761761839158
1.5023767180768328,-1.7042617410979906
1.5030857207753117,-1.7043472191099118
1.5037947234737907,-1.7044326101376663
1.5045037261722696,-1.704517914099356
1.5052127288707484,-1.7046031309132093
1.5059217315692275,-1.7046882604975715
1.5066307342677063,-1.7047733027709047
1.5073397369661854,-1.7048582576517926
1.5080487396646642,-1.7049431250589346
1.508757742363143,-1.7050279049111445
1.5094667450616222,-1.7051125971273533
1.510175747760101,-1.7051972016266062
1.5108847504585798,-1.7052817183280604
1.511593753157059,-1.7053661471509869
1.5123027558555378,-1.7054504880147703
1.5130117585540166,-1.7055347408389028
1.5137207612524957,-1.7056189055429873
1.5144297639509745,-1.7057029820467373
1.5151387666494534,-1.7057869702699753
1.5158477693479324,-1.7058708701326304
1.5165567720464113,-1.7059546815547362
1.5172657747448903,-1.7060384044564387
1.5179747774433692,-1.706122038757982
1.518683780141848,-1.706205584379716
1.5193927828403269,-1.7062890412420977
1.5201017855388057,-1.706372409265684
1.5208107882372845,-1.7064556883711333
1.5215197909357636,-1.7065388784792062
1.5222287936342425,-1.7066219795107644
1.5229377963327213,-1.7067049913867653
1.5236467990312004,-1.7067879140282687
1.5243558017296792,-1.7068707473564313
1.5250648044281583,-1.7069534912925057
1.5257738071266371,-1.7070361457578422
1.526482809825116,-1.7071187106738825
1.527191812523595,-1.7072011859621723
1.5279008152220739,-1.707283571544341
1.5286098179205527,-1.7073658673421153
1.5293188206190318,-1.7074480732773176
1.5300278233175106,-1.7075301892718555
1.5307368260159895,-1.7076122152477313
1.5314458287144685,-1.7076941511270385
1.5321548314129474,-1.7077759968319557
1.5328638341114262,-1.7078577522847525
1.5335728368099053,-1.7079394174077873
1.5342818395083841,-1.7080209921235046
1.534990842206863,-1.7081024763544344
1.535699844905342,-1.7081838700231915
1.536408847603821,-1.7082651730524787
1.5371178503023,-1.708346385365081
1.5378268530007788,-1.7084275068838657
1.5385358556992577,-1.7085085375317832
1.5392448583977367,-1.7085894772318686
1.5399538610962156,-1.7086703259072336
1.5406628637946944,-1.708751083481075
1.5413718664931735,-1.7088317498766659
1.5420808691916523,-1.708912325017357
1.5427898718901312,-1.7089928088265838
1.5434988745886102,-1.7090732012278524
1.544207877287089,-1.7091535021447493
1.544916879985568,-1.7092337115009353
1.545625882684047,-1.7093138292201504
1.5463348853825258,-1.7093938552262045
1.547043888081005,-1.7094737894429841
1.5477528907794837,-1.7095536317944482
1.5484618934779626,-1.7096333822046303
1.5491708961764417,-1.709713040597634
1.5498798988749205,-1.709792606897634
1.5505889015733993,-1.709872081028877
1.5512979042718784,-1.7099514629156773
1.5520069069703573,-1.7100307524824216
1.552715909668836,-1.7101099496535637
1.5534249123673152,-1.7101890543536244
1.554133915065794,-1.7102680665071925
1.5548429177642729,-1.7103469860389233
1.555551920462752,-1.7104258128735368
1.5562609231612308,-1.7105045469358222
1.5569699258597096,-1.7105831881506282
1.5576789285581887,-1.7106617364428693
1.5583879312566675,-1.7107401917375253
1.5590969339551466,-1.7108185539596361
1.5598059366536254,-1.7108968230343047
1.5605149393521043,-1.710974998886693
1.5612239420505833,-1.7110530814420266
1.5619329447490622,-1.7111310706255924
1.562641947447541,-1.711208966362732
1.56335095014602,-1.7112867685788464
1.564059952844499,-1.7113644771993999
1.5647689555429778,-1.7114420921499083
1.5654779582414569,-1.7115196133559474
1.5661869609399357,-1.7115970407431484
1.5668959636384145,-1.7116743742371978
1.5676049663368936,-1.711751613763838
1.5683139690353725,-1.711828759248864
1.5690229717338515,-1.7119058106181264
1.5697319744323304,-1.7119827677975292
1.5704409771308092,-1.7120596307130256
1.5711499798292883,-1.712136399290623
1.5718589825277671,-1.7122130734563807
1.5725679852262457,-1.7122896531364082
1.5732769879247248,-1.7123661382568651
1.5739859906232037,-1.7124425287439589
1.5746949933216825,-1.712518824523947
1.5754039960201616,-1.7125950255231355
1.5761129987186404,-1.7126711316678789
1.5768220014171195,-1.7127471428845775
1.5775310041155983,-1.7128230590996767
1.5782400068140772,-1.7128988802396707
1.5789490095125562,-1.7129746062310969
1.579658012211035,-1.71305023700054
1.580367014909514,-1.7131257724746243
1.581076017607993,-1.713201212580023
1.5817850203064718,-1.7132765572434479
1.5824940230049507,-1.7133518063916562
1.5832030257034297,-1.7134269599514442
1.5839120284019086,-1.7135020178496538
1.5846210311003874,-1.7135769800131613
1.5853300337988665,-1.7136518463688877
1.5860390364973453,-1.7137266168437928
1.5867480391958244,-1.7138012913648768
1.5874570418943033,-1.7138758698591743
1.588166044592782,-1.71395035225376
1.5888750472912612,-1.7140247384757477
1.58958404998974,-1.7140990284522848
1.5902930526882189,-1.7141732221105563
1.591002055386698,-1.714247319377783
1.5917110580851768,-1.714321320181222
1.5924200607836556,-1.7143952244481617
1.5931290634821347,-1.714469032105928
1.5938380661806135,-1.714542743081879
1.5945470688790924,-1.7146163573034032
1.5952560715775714,-1.7146898746979267
1.5959650742760503,-1.714763295192904
1.5966740769745291,-1.7148366187158195
1.5973830796730082,-1.7149098451941909
1.598092082371487,-1.7149829745555685
1.598801085069966,-1.7150560067275258
1.599510087768445,-1.7151289416376718
1.6002190904669238,-1.7152017792136394
1.6009280931654029,-1.715274519383093
1.6016370958638817,-1.715347162073724
1.6023460985623605,-1.7154197072132493
1.6030551012608396,-1.7154921547294153
1.6037641039593185,-1.7155645045499905
1.6044731066577973,-1.7156367566027708
1.6051821093562764,-1.7157089108155799
1.6058911120547552,-1.7157809671162607
1.606600114753234,-1.715852925432685
1.6073091174517131,-1.715924785692746
1.608018120150192,-1.7159965478243588
1.608727122848671,-1.7160682117554644
1.6094361255471499,-1.7161397774140204
1.6101451282456287,-1.7162112447280122
1.6108541309441078,-1.7162826136254425
1.6115631336425866,-1.7163538840343333
1.6122721363410655,-1.7164250558827299
1.6129811390395445,-1.7164961290986953
1.6136901417380234,-1.7165671036103138
1.6143991444365022,-1.7166379793456836
1.6151081471349813,-1.7167087562329253
1.6158171498334601,-1.7167794342001759
1.616526152531939,-1.7168500131755868
1.617235155230418,-1.7169204930873314
1.617944157928897,-1.7169908738635937
1.6186531606273757,-1.7170611554325768
1.6193621633258548,-1.717131337722496
1.6200711660243337,-1.717201420661586
1.6207801687228127,-1.7172714041780903
1.6214891714212916,-1.71734128820027
1.6221981741197704,-1.7174110726563987
1.6229071768182495,-1.7174807574747604
1.6236161795167283,-1.717550342583653
1.6243251822152072,-1.717619827911388
1.6250341849136862,-1.7176892133862864
1.625743187612165,-1.7177584989366792
1.6264521903106437,-1.7178276844909093
1.6271611930091228,-1.717896769977331
1.6278701957076016,-1.7179657553243035
1.6285791984060807,-1.7180346404601992
1.6292882011045595,-1.7181034253133987
1.6299972038030384,-1.7181721098122895
1.6307062065015174,-1.7182406938852657
1.6314152091999963,-1.7183091774607313
1.6321242118984751,-1.7183775604670968
1.6328332145969542,-1.718445842832777
1.633542217295433,-1.7185140244861927
1.6342512199939119,-1.7185821053557726
1.634960222692391,-1.7186500853699485
1.6356692253908698,-1.7187179644571575
1.6363782280893486,-1.7187857425458397
1.6370872307878277,-1.7188534195644396
1.6377962334863065,-1.7189209954414058
1.6385052361847856,-1.7189884701051878
1.6392142388832645,-1.7190558434842385
1.6399232415817433,-1.719123115507014
1.6406322442802224,-1.7191902861019683
1.6413412469787012,-1.7192573551975594
1.64205024967718,-1.7193243227222463
1.6427592523756591,-1.7193911886044846
1.643468255074138,-1.7194579527727345
1.6441772577726168,-1.719524615155452
1.6448862604710959,-1.7195911756810918
1.6455952631695747,-1.7196576342781096
1.6463042658680536,-1.719723990874956
1.6470132685665326,-1.7197902454000829
1.6477222712650115,-1.7198563977819383
1.6484312739634903,-1.719922447948963
1.6491402766619694,-1.7199883958295985
1.6498492793604482,-1.720054241352281
1.6505582820589273,-1.7201199844454398
1.6512672847574061,-1.7201856250375065
1.651976287455885,-1.7202511630568986
1.652685290154364,-1.720316598432032
1.653394292852843,-1.7203819310913184
1.6541032955513217,-1.7204471609631582
1.6548122982498008,-1.7205122879759471
1.6555213009482797,-1.7205773120580747
1.6562303036467585,-1.7206422331379219
1.6569393063452376,-1.7207070511438605
1.6576483090437164,-1.7207717660042539
1.6583573117421953,-1.7208363776474562
1.6590663144406743,-1.720900886001815
1.6597753171391532,-1.7209652909956639
1.6604843198376322,-1.7210295925573285
1.661193322536111,-1.7210937906151242
1.66190232523459,-1.7211578850973541
1.662611327933069,-1.7212218759323097
1.6633203306315478,-1.7212857630482727
1.6640293333300267,-1.7213495463735096
1.6647383360285057,-1.7214132258362758
1.6654473387269846,-1.7214768013648165
1.6661563414254634,-1.721540272887357
1.6668653441239425,-1.7216036403321138
1.6675743468224213,-1.7216669036272894
1.6682833495209002,-1.7217300627010692
1.6689923522193792,-1.7217931174816246
1.669701354917858,-1.7218560678971113
1.670410357616337,-1.72191891387567
1.671119360314816,-1.7219816553454255
1.6718283630132948,-1.722044292234484
1.672537365711774,-1.7221068244709379
1.6732463684102528,-1.7221692519828595
1.6739553711087316,-1.722231574698305
1.6746643738072107,-1.7222937925453126
1.6753733765056895,-1.7223559054519022
1.6760823792041684,-1.7224179133460726
1.6767913819026474,-1.7224798161558053
1.6775003846011263,-1.722541613809064
1.6782093872996051,-1.7226033062337878
1.6789183899980842,-1.7226648933579005
1.6796273926965628,-1.7227263751093016
1.6803363953950419,-1.7227877514158711
1.6810453980935207,-1.7228490222054682
1.6817544007919996,-1.7229101874059283
1.6824634034904786,-1.722971246945066
1.6831724061889575,-1.723032200750673
1.6838814088874363,-1.7230930487505192
1.6845904115859154,-1.7231537908723482
1.6852994142843942,-1.723214427043883
1.686008416982873,-1.7232749571928208
1.6867174196813521,-1.7233353812468362
1.687426422379831,-1.723395699133578
1.6881354250783098,-1.7234559107806682
1.688844427776789,-1.723516016115705
1.6895534304752677,-1.7235760150662622
1.6902624331737468,-1.7236359075598848
1.6909714358722256,-1.7236956935240937
1.6916804385707045,-1.7237553728863786
1.6923894412691836,-1.7238149455742071
1.6930984439676624,-1.723874411515018
1.6938074466661412,-1.723933770636217
1.6945164493646203,-1.7239930228651876
1.6952254520630992,-1.7240521681292829
1.695934454761578,-1.7241112063558264
1.696643457460057,-1.724170137472111
1.697352460158536,-1.7242289614054012
1.6980614628570148,-1.7242876780829324
1.6987704655554938,-1.7243462874319067
1.6994794682539727,-1.7244047893794976
1.7001884709524517,-1.7244631838528464
1.7008974736509306,-1.7245214707790633
1.7016064763494094,-1.7245796500852275
1.7023154790478885,-1.7246377216983846
1.7030244817463673,-1.7246956855455469
1.7037334844448462,-1.7247535415536968
1.7044424871433252,-1.72481128964978
1.705151489841804,-1.724868929760709
1.705860492540283,-1.7249264618133662
1.706569495238762,-1.724983885734596
1.7072784979372408,-1.7250412014512084
1.7079875006357197,-1.7250984088899795
1.7086965033341988,-1.7251555079776495
1.7094055060326776,-1.7252124986409239
1.7101145087311564,-1.725269380806469
1.7108235114296355,-1.7253261544009209
1.7115325141281144,-1.7253828193508722
1.7122415168265934,-1.725439375582882
1.7129505195250723,-1.7254958230234723
1.7136595222235511,-1.725552161599127
1.7143685249220302,-1.7256083912362896
1.715077527620509,-1.7256645118613683
1.7157865303189879,-1.7257205234007311
1.716495533017467,-1.725776425780708
1.7172045357159458,-1.7258322189275883
1.7179135384144246,-1.7258879027676224
1.7186225411129037,-1.725943477227019
1.7193315438113825,-1.7259989422319504
1.7200405465098614,-1.7260542977085431
1.7207495492083404,-1.7261095435828868
1.7214585519068193,-1.726164679781028
1.7221675546052984,-1.7262197062289704
1.7228765573037772,-1.7262746228526762
1.723585560002256,-1.7263294295780673
1.7242945627007351,-1.726384126331022
1.725003565399214,-1.7264387130373724
1.7257125680976928,-1.7264931896229123
1.7264215707961719,-1.7265475560133885
1.7271305734946507,-1.7266018121345046
1.7278395761931296,-1.7266559579119187
1.7285485788916086,-1.7267099932712473
1.7292575815900875,-1.726763918138059
1.7299665842885663,-1.7268177324378777
1.7306755869870454,-1.7268714360961834
1.7313845896855242,-1.7269250290384075
1.732093592384003,-1.7269785111899372
1.732802595082482,-1.727031882476112
1.7335115977809608,-1.7270851428222247
1.7342206004794398,-1.7271382921535194
1.7349296031779187,-1.7271913303951987
1.7356386058763975,-1.727244257472408
1.7363476085748766,-1.7272970733102515
1.7370566112733554,-1.7273497778337825
1.7377656139718343,-1.7274023709680046
1.7384746166703133,-1.7274548526378741
1.7391836193687922,-1.727507222768297
1.739892622067271,-1.7275594812841297
1.74060162476575,-1.7276116281101759
1.741310627464229,-1.7276636631711944
1.742019630162708,-1.7277155863918876
1.7427286328611868,-1.72776739769691
1.7434376355596657,-1.727819097010864
1.7441466382581448,-1.7278706842582996
1.7448556409566236,-1.7279221593637166
1.7455646436551024,-1.72797352225156
1.7462736463535815,-1.7280247728462241
1.7469826490520604,-1.7280759110720505
1.7476916517505392,-1.7281269368533254
1.7484006544490183,-1.728177850114282
1.749109657147497,-1.7282286507791014
1.749818659845976,-1.7282793387719073
1.750527662544455,-1.7283299140167743
1.7512366652429339,-1.7283803764377166
1.751945667941413,-1.7284307259586953
1.7526546706398918,-1.7284809625036162
1.7533636733383706,-1.7285310859963303
1.7540726760368497,-1.7285810963606296
1.7547816787353285,-1.7286309935202535
1.7554906814338074,-1.7286807773988822
1.7561996841322864,-1.7287304479201389
1.7569086868307653,-1.7287800050075905
1.7576176895292441,-1.7288294485847466
1.7583266922277232,-1.7288787785750572
1.759035694926202,-1.7289279949019143
1.7597446976246809,-1.7289770974886536
1.76045370032316,-1.7290260862585498
1.7611627030216388,-1.7290749611348195
1.7618717057201176,-1.7291237220406186
1.7625807084185967,-1.729172368899044
1.7632897111170756,-1.7292209016331332
1.7639987138155546,-1.7292693201658627
1.7647077165140335,-1.729317624420147
1.7654167192125123,-1.7293658143188433
1.7661257219109914,-1.729413889784742
1.7668347246094702,-1.7294618507405772
1.767543727307949,-1.7295096971090191
1.7682527300064281,-1.729557428812674
1.768961732704907,-1.7296050457740875
1.7696707354033858,-1.7296525479157432
1.7703797381018649,-1.7296999351600584
1.7710887408003437,-1.7297472074293918
1.7717977434988226,-1.729794364646032
1.7725067461973014,-1.7298414067322103
1.7732157488957805,-1.7298883336100894
1.7739247515942593,-1.7299351452017682
1.7746337542927384,-1.7299818414292816
1.775342756991217,-1.7300284222145985
1.7760517596896963,-1.7300748874796212
1.776760762388175,-1.7301212371461892
1.777469765086654,-1.7301674711360722
1.7781787677851328,-1.7302135893709771
1.778887770483612,-1.7302595917725407
1.7795967731820905,-1.730305478262335
1.7803057758805698,-1.7303512487618642
1.7810147785790484,-1.7303969031925643
1.7817237812775275,-1.7304424414758033
1.7824327839760064,-1.7304878635328829
1.7831417866744854,-1.7305331692850323
1.7838507893729643,-1.7305783586534165
1.7845597920714433,-1.7306234315591282
1.785268794769922,-1.7306683879231917
1.7859777974684012,-1.7307132276665604
1.7866868001668799,-1.7307579507101205
1.787395802865359,-1.7308025569746859
1.7881048055638378,-1.7308470463809984
1.7888138082623168,-1.7308914188497326
1.7895228109607955,-1.7309356743014888
1.7902318136592748,-1.7309798126567975
1.7909408163577534,-1.7310238338361155
1.7916498190562324,-1.7310677377598296
1.7923588217547113,-1.7311115243482535
1.7930678244531904,-1.731155193521627
1.7937768271516692,-1.7311987452001187
1.7944858298501483,-1.731242179303823
1.7951948325486269,-1.73128549575276
1.7959038352471062,-1.7313286944668773
1.7966128379455848,-1.7313717753660471
1.7973218406440639,-1.7314147383700682
1.7980308433425427,-1.7314575833986643
1.7987398460410218,-1.731500310371482
1.7994488487395004,-1.7315429192080969
1.8001578514379797,-1.7315854098280048
1.8008668541364583,-1.7316277821506267
1.8015758568349374,-1.7316700360953083
1.8022848595334162,-1.7317121715813175
1.8029938622318953,-1.7317541885278478
1.8037028649303741,-1.731796086854011
1.8044118676288532,-1.7318378664788463
1.8051208703273318,-1.7318795273213112
1.8058298730258109,-1.7319210693002889
1.8065388757242897,-1.7319624923345798
1.8072478784227688,-1.73200379634291
1.8079568811212476,-1.732044981243924
1.8086658838197267,-1.732086046956188
1.8093748865182053,-1.7321269933981884
1.8100838892166846,-1.7321678204883322
1.8107928919151632,-1.7322085281449457
1.8115018946136423,-1.732249116286276
1.8122108973121211,-1.7322895848304876
1.8129199000105998,-1.7323299336956646
1.813628902709079,-1.7323701627998107
1.8143379054075577,-1.732410272060848
1.8150469081060367,-1.732450261396615
1.8157559108045156,-1.7324901307248703
1.8164649135029947,-1.7325298799632882
1.8171739162014733,-1.732569509029461
1.8178829188999526,-1.7326090178408984
1.8185919215984312,-1.7326484063150251
1.8193009242969103,-1.7326876743691848
1.820009926995389,-1.732726821920634
1.8207189296938682,-1.732765848886547
1.821427932392347,-1.7328047551840138
1.822136935090826,-1.7328435407300389
1.8228459377893047,-1.73288220544154
1.8235549404877838,-1.7329207492353533
1.8242639431862626,-1.7329591720282258
1.8249729458847417,-1.7329974737368186
1.8256819485832205,-1.7330356542777097
1.8263909512816996,-1.7330737135673873
1.8270999539801782,-1.7331116515222529
1.8278089566786575,-1.7331494680586226
1.8285179593771361,-1.7331871630927231
1.8292269620756152,-1.7332247365406943
1.829935964774094,-1.7332621883185884
1.830644967472573,-1.7332995183423672
1.8313539701710517,-1.7333367265279076
1.832062972869531,-1.7333738127909937
1.8327719755680096,-1.7334107770473204
1.8334809782664887,-1.733447619212497
1.8341899809649675,-1.733484339202038
1.8348989836634466,-1.733520936931372
1.8356079863619255,-1.7335574123158326
1.8363169890604045,-1.7335937652706672
1.8370259917588831,-1.7336299957110288
1.8377349944573624,-1.7336661035519807
1.838443997155841,-1.7337020887084944
1.8391529998543201,-1.733737951095448
1.839862002552799,-1.7337736906276302
1.840571005251278,-1.7338093072197338
1.8412800079497567,-1.733844800786361
1.841989010648236,-1.7338801712420202
1.8426980133467146,-1.7339154185011263
1.8434070160451936,-1.7339505424780002
1.8441160187436725,-1.7339855430868683
1.8448250214421515,-1.7340204202418645
1.8455340241406304,-1.7340551738570265
1.8462430268391095,-1.7340898038462984
1.846952029537588,-1.734124310123526
1.8476610322360674,-1.7341586926024624
1.848370034934546,-1.7341929511967646
1.849079037633025,-1.734227085819993
1.849788040331504,-1.7342610963856107
1.850497043029983,-1.7342949828069851
1.8512060457284616,-1.7343287449973865
1.8519150484269409,-1.734362382869987
1.8526240511254195,-1.7343958963378623
1.8533330538238986,-1.7344292853139895
1.8540420565223774,-1.7344625497112471
1.8547510592208565,-1.7344956894424153
1.8554600619193353,-1.734528704420176
1.8561690646178144,-1.7345615945571102
1.856878067316293,-1.734594359765702
1.8575870700147723,-1.7346269999583346
1.858296072713251,-1.73465951504729
1.85900507541173,-1.7346919049447507
1.8597140781102088,-1.7347241695627997
1.860423080808688,-1.734756308813417
1.8611320835071665,-1.7347883226084828
1.8618410862056458,-1.734820210859775
1.8625500889041244,-1.7348519734789698
1.8632590916026035,-1.7348836103776408
1.8639680943010823,-1.7349151214672607
1.8646770969995614,-1.7349465066591965
1.8653860996980403,-1.7349777658647154
1.8660951023965189,-1.7350088989949786
1.866804105094998,-1.7350399059610455
1.8675131077934768,-1.7350707866738697
1.8682221104919559,-1.7351015410443007
1.8689311131904345,-1.7351321689830863
1.8696401158889138,-1.7351626704008647
1.8703491185873924,-1.7351930452081727
1.8710581212858715,-1.73522329331544
1.8717671239843503,-1.7352534146329894
1.8724761266828294,-1.73528340907104
1.8731851293813082,-1.7353132765397026
1.8738941320797873,-1.735343016948981
1.874603134778266,-1.735372630208774
1.875312137476745,-1.7354021162288698
1.8760211401752238,-1.7354314749189526
1.8767301428737029,-1.7354607061885956
1.8774391455721817,-1.7354898099472655
1.8781481482706608,-1.7355187861043189
1.8788571509691394,-1.7355476345690042
1.8795661536676187,-1.73557635525046
1.8802751563660973,-1.735604948057718
1.8809841590645764,-1.735633412899696
1.8816931617630552,-1.7356617496852036
1.8824021644615343,-1.7356899583229413
1.8831111671600131,-1.7357180387214959
1.8838201698584922,-1.7357459907893455
1.8845291725569708,-1.7357738144348533
1.88523817525545,-1.7358015095662762
1.8859471779539287,-1.7358290760917545
1.8866561806524078,-1.7358565139193183
1.8873651833508867,-1.735883822956883
1.8880741860493657,-1.7359110031122538
1.8887831887478443,-1.7359380542931209
1.8894921914463236,-1.7359649764070604
1.8902011941448023,-1.7359917693615354
1.8909101968432813,-1.7360184330638944
1.8916191995417602,-1.7360449674213727
1.8923282022402392,-1.7360713723410868
1.8930372049387179,-1.7360976477300432
1.8937462076371971,-1.736123793495128
1.8944552103356758,-1.7361498095431143
1.8951642130341548,-1.73617569578066
1.8958732157326337,-1.7362014521143028
1.8965822184311127,-1.7362270784504676
1.8972912211295916,-1.7362525746954574
1.8980002238280707,-1.736277940755464
1.8987092265265493,-1.7363031765365562
1.8994182292250286,-1.7363282819446864
1.9001272319235072,-1.736353256885689
1.9008362346219863,-1.7363781012652801
1.901545237320465,-1.7364028149890551
1.9022542400189442,-1.7364273979624913
1.9029632427174228,-1.7364518500909474
1.903672245415902,-1.7364761712796584
1.9043812481143807,-1.7365003614337415
1.9050902508128598,-1.7365244204581947
1.9057992535113386,-1.7365483482578916
1.9065082562098177,-1.7365721447375868
1.9072172589082965,-1.736595809801912
1.9079262616067756,-1.7366193433553787
1.9086352643052542,-1.736642745302374
1.9093442670037335,-1.7366660155471634
1.9100532697022121,-1.7366891539938891
1.9107622724006912,-1.7367121605465714
1.91147127509917,-1.7367350351091044
1.912180277797649,-1.73675777758526
1.9128892804961277,-1.7367803878786856
1.913598283194607,-1.7368028658929056
1.9143072858930856,-1.7368252115313152
1.9150162885915647,-1.7368474246971888
1.9157252912900435,-1.736869505293672
1.9164342939885226,-1.7368914532237871
1.9171432966870015,-1.7369132683904285
1.9178522993854805,-1.7369349506963643
1.9185613020839591,-1.7369565000442362
1.919270304782438,-1.736977916336557
1.919979307480917,-1.7369991994757146
1.9206883101793957,-1.7370203493639667
1.921397312877875,-1.737041365903444
1.9221063155763536,-1.7370622489961487
1.9228153182748327,-1.7370829985439526
1.9235243209733115,-1.7371036144485996
1.9242333236717906,-1.7371240966117036
1.9249423263702694,-1.7371444449347495
1.9256513290687485,-1.7371646593190897
1.926360331767227,-1.7371847396659468
1.9270693344657064,-1.737204685876415
1.927778337164185,-1.7372244978514533
1.928487339862664,-1.7372441754918924
1.929196342561143,-1.7372637186984279
1.929905345259622,-1.7372831273716263
1.9306143479581006,-1.7373024014119192
1.93132335065658,-1.7373215407196052
1.9320323533550585,-1.7373405451948516
1.9327413560535376,-1.737359414737689
1.9334503587520164,-1.7373781492480171
1.9341593614504955,-1.7373967486255986
1.9348683641489743,-1.7374152127700635
1.9355773668474534,-1.7374335415809048
1.936286369545932,-1.7374517349574823
1.936995372244411,-1.7374697927990177
1.93770437494289,-1.7374877150045975
1.938413377641369,-1.737505501473174
1.9391223803398479,-1.7375231521035581
1.939831383038327,-1.7375406667944278
1.9405403857368055,-1.7375580454443216
1.9412493884352848,-1.73757528795164
1.9419583911337635,-1.7375923942146452
1.9426673938322425,-1.737609364131462
1.9433763965307214,-1.7376261976000764
1.9440853992292004,-1.7376428945183329
1.944794401927679,-1.737659454783939
1.9455034046261583,-1.7376758782944597
1.946212407324637,-1.7376921649473225
1.946921410023116,-1.737708314639811
1.9476304127215949,-1.7377243272690712
1.948339415420074,-1.7377402027321045
1.9490484181185528,-1.7377559409257735
1.9497574208170318,-1.7377715417467954
1.9504664235155105,-1.7377870050917479
1.9511754262139898,-1.7378023308570643
1.9518844289124684,-1.7378175189390346
1.9525934316109474,-1.7378325692338066
1.9533024343094263,-1.7378474816373821
1.9540114370079054,-1.7378622560456214
1.954720439706384,-1.7378768923542371
1.9554294424048633,-1.7378913904587985
1.956138445103342,-1.7379057502547286
1.956847447801821,-1.7379199716373057
1.9575564505002998,-1.7379340545016628
1.9582654531987789,-1.7379479987427826
1.9589744558972577,-1.7379618042555065
1.9596834585957368,-1.737975470934523
1.9603924612942154,-1.7379889986743775
1.9611014639926947,-1.738002387369464
1.9618104666911733,-1.7380156369140323
1.9625194693896524,-1.7380287472021785
1.9632284720881312,-1.7380417181278531
1.9639374747866103,-1.7380545495848567
1.964646477485089,-1.7380672414668392
1.9653554801835682,-1.7380797936673003
1.9660644828820468,-1.73809220607959
1.966773485580526,-1.7381044785969069
1.9674824882790047,-1.738116611112299
1.9681914909774838,-1.7381286035186605
1.9689004936759626,-1.7381404557087357
1.9696094963744417,-1.738152167575115
1.9703184990729203,-1.7381637390102378
1.9710275017713996,-1.7381751699063885
1.9717365044698782,-1.7381864601556976
1.9724455071683569,-1.7381976096501452
1.9731545098668362,-1.7382086182815524
1.9738635125653148,-1.7382194859415878
1.9745725152637938,-1.7382302125217655
1.9752815179622727,-1.7382407979134418
1.9759905206607518,-1.7382512420078198
1.9766995233592306,-1.7382615446959448
1.9774085260577097,-1.7382717058687058
1.9781175287561883,-1.7382817254168346
1.9788265314546676,-1.7382916032309057
1.9795355341531462,-1.7383013392013362
1.9802445368516253,-1.7383109332183833
1.9809535395501041,-1.7383203851721478
1.9816625422485832,-1.7383296949525704
1.9823715449470618,-1.7383388624494314
1.983080547645541,-1.738347887552354
1.9837895503440197,-1.7383567701507987
1.9844985530424988,-1.7383655101340665
1.9852075557409776,-1.738374107391297
1.9859165584394567,-1.7383825618114686
1.9866255611379355,-1.7383908732833993
1.9873345638364146,-1.7383990416957416
1.9880435665348932,-1.7384070669369893
1.9887525692333723,-1.7384149488954699
1.9894615719318511,-1.73842268745935
1.9901705746303302,-1.7384302825166311
1.990879577328809,-1.7384377339551509
1.9915885800272881,-1.7384450416625825
1.9922975827257667,-1.7384522055264346
1.993006585424246,-1.7384592254340485
1.9937155881227246,-1.7384661012726021
1.9944245908212037,-1.7384728329291061
1.9951335935196826,-1.738479420290404
1.9958425962181616,-1.7384858632431737
1.9965515989166405,-1.738492161673924
1.9972606016151195,-1.7384983154689972
1.9979696043135982,-1.7385043245145666
1.9986786070120772,-1.7385101886966363
1.999387609710556,-1.738515907901044
2.000096612409035,-1.7385214820134536
2.000805615107514,-1.7385269109193626
2.001514617805993,-1.7385321945040975
2.0022236205044717,-1.7385373326528135
2.002932623202951,-1.7385423252504937
2.00364162590143,-1.7385471721819508
2.0043506285999086,-1.7385518733318261
2.0050596312983875,-1.7385564285845874
2.005768633996867,-1.738560837824529
2.006477636695345,-1.7385651009357737
2.0071866393938245,-1.738569217802269
2.0078956420923033,-1.7385731883077895
2.008604644790782,-1.7385770123359354
2.009313647489261,-1.7385806897701301
2.0100226501877403,-1.7385842204936242
2.0107316528862187,-1.7385876043894881
2.011440655584698,-1.7385908413406215
2.012149658283177,-1.7385939312297445
2.0128586609816557,-1.738596873939399
2.0135676636801345,-1.7385996693519516
2.014276666378614,-1.7386023173495904
2.014985669077092,-1.7386048178143227
2.0156946717755715,-1.738607170627981
2.0164036744740503,-1.7386093756722152
2.017112677172529,-1.7386114328284965
2.017821679871008,-1.7386133419781158
2.0185306825694873,-1.7386151030021848
2.0192396852679657,-1.7386167157816312
2.019948687966445,-1.738618180197204
2.020657690664924,-1.7386194961294685
2.0213666933634027,-1.7386206634588088
2.0220756960618815,-1.7386216820654254
2.022784698760361,-1.738622551829335
2.0234937014588392,-1.738623272630372
2.0242027041573185,-1.7386238443481858
2.0249117068557974,-1.7386242668622411
2.025620709554276,-1.738624540051817
2.026329712252755,-1.7386246637960079
2.027038714951234,-1.7386246379737227
2.027747717649713,-1.7386244624636817
2.0284567203481916,-1.738624137144421
2.029165723046671,-1.7386236618942887
2.0298747257451497,-1.7386230365914424
2.0305837284436286,-1.7386222611138538
2.0312927311421074,-1.7386213353393067
2.0320017338405867,-1.7386202591453934
2.032710736539065,-1.7386190324095188
2.0334197392375444,-1.7386176550088945
2.034128741936023,-1.7386161268205453
2.034837744634502,-1.7386144477213026
2.035546747332981,-1.738612617587807
2.03625575003146,-1.7386106362965066
2.0369647527299386,-1.7386085037236574
2.037673755428418,-1.7386062197453218
2.0383827581268967,-1.7386037842373707
2.0390917608253756,-1.738601197075479
2.0398007635238544,-1.7385984581351286
2.0405097662223337,-1.738595567291606
2.041218768920812,-1.7385925244200016
2.0419277716192914,-1.7385893293952124
2.0426367743177702,-1.7385859820919363
2.043345777016249,-1.738582482384676
2.044054779714728,-1.738578830147738
2.044763782413207,-1.7385750252552281
2.045472785111686,-1.7385710675810573
2.046181787810165,-1.7385669569989348
2.0468907905086438,-1.7385626933823735
2.047599793207123,-1.7385582766046848
2.0483087959056014,-1.7385537065389798
2.0490177986040807,-1.7385489830581708
2.0497268013025596,-1.738544106034968
2.0504358040010384,-1.7385390753418786
2.0511448066995173,-1.73853389085121
2.0518538093979966,-1.738528552435066
2.052562812096475,-1.7385230599653458
2.0532718147949542,-1.738517413313749
2.053980817493433,-1.7385116123517665
2.054689820191912,-1.7385056569506885
2.0553988228903908,-1.7384995469815967
2.05610782558887,-1.73849328231537
2.0568168282873485,-1.7384868628226795
2.0575258309858278,-1.7384802883739907
2.0582348336843066,-1.7384735588395617
2.0589438363827854,-1.7384666740894428
2.0596528390812643,-1.738459633993476
2.0603618417797436,-1.738452438421295
2.061070844478222,-1.7384450872423247
2.0617798471767013,-1.7384375803257803
2.06248884987518,-1.7384299175406648
2.063197852573659,-1.7384220987557746
2.063906855272138,-1.7384141238396913
2.064615857970617,-1.738405992660786
2.065324860669096,-1.7383977050872177
2.0660338633675748,-1.738389260986933
2.0667428660660536,-1.7383806602276646
2.0674518687645325,-1.7383719026769309
2.0681608714630113,-1.7383629882020375
2.0688698741614906,-1.7383539166700743
2.0695788768599694,-1.7383446879479154
2.0702878795584483,-1.7383353019022199
2.070996882256927,-1.738325758399429
2.0717058849554064,-1.7383160573057692
2.072414887653885,-1.7383061984872477
2.073123890352364,-1.738296181809654
2.073832893050843,-1.7382860071385595
2.074541895749322,-1.7382756743393164
2.0752508984478006,-1.738265183277057
2.07595990114628,-1.7382545338166928
2.0766689038447583,-1.7382437258229166
2.0773779065432376,-1.7382327591601963
2.0780869092417165,-1.7382216336927832
2.0787959119401953,-1.7382103492847008
2.079504914638674,-1.7381989057997536
2.080213917337153,-1.7381873031015207
2.080922920035632,-1.7381755410533573
2.0816319227341107,-1.7381636195183954
2.08234092543259,-1.7381515383595407
2.083049928131069,-1.7381392974394727
2.0837589308295477,-1.738126896620646
2.0844679335280265,-1.7381143357652888
2.0851769362265054,-1.7381016147353985
2.085885938924984,-1.73808873339275
2.0865949416234635,-1.7380756915988846
2.0873039443219423,-1.738062489215117
2.088012947020421,-1.738049126102534
2.0887219497189,-1.738035602121988
2.0894309524173793,-1.7380219171341038
2.0901399551158577,-1.7380080709992745
2.090848957814337,-1.737994063577661
2.091557960512816,-1.7379798947291911
2.0922669632112947,-1.7379655643135592
2.0929759659097735,-1.7379510721902298
2.093684968608253,-1.7379364182184278
2.094393971306731,-1.7379216022571466
2.0951029740052105,-1.7379066241651446
2.0958119767036893,-1.7378914838009425
2.096520979402168,-1.7378761810228252
2.097229982100647,-1.7378607156888402
2.0979389847991263,-1.7378450876567992
2.0986479874976047,-1.7378292967842728
2.099356990196084,-1.7378133429285947
2.100065992894563,-1.7377972259468588
2.1007749955930417,-1.7377809456959181
2.1014839982915205,-1.7377645020323846
2.10219300099,-1.7377478948126324
2.1029020036884782,-1.7377311238927888
2.1036110063869575,-1.7377141891287438
2.1043200090854364,-1.7376970903761393
2.105029011783915,-1.7376798274903773
2.105738014482394,-1.7376624003266135
2.1064470171808733,-1.7376448087397607
2.107156019879352,-1.737627052584484
2.107865022577831,-1.737609131715204
2.10857402527631,-1.7375910459860933
2.109283027974789,-1.7375727952510782
2.1099920306732676,-1.737554379363837
2.110701033371747,-1.7375357981777995
2.1114100360702257,-1.737517051546145
2.1121190387687045,-1.7374981393218056
2.1128280414671834,-1.73747906135746
2.1135370441656627,-1.7374598175055382
2.114246046864141,-1.7374404076182175
2.1149550495626204,-1.737420831547423
2.115664052261099,-1.7374010891448268
2.116373054959578,-1.7373811802618484
2.117082057658057,-1.7373611047496509
2.117791060356536,-1.737340862459146
2.1185000630550146,-1.7373204532409858
2.119209065753494,-1.7372998769455699
2.1199180684519727,-1.737279133423039
2.1206270711504516,-1.737258222523277
2.1213360738489304,-1.7372371440959113
2.1220450765474097,-1.737215897990308
2.122754079245888,-1.7371944840555753
2.1234630819443674,-1.7371729021405613
2.1241720846428462,-1.7371511520938527
2.124881087341325,-1.7371292337637771
2.125590090039804,-1.7371071469983983
2.126299092738283,-1.7370848916455166
2.127008095436762,-1.7370624675526716
2.127717098135241,-1.7370398745671376
2.1284261008337197,-1.7370171125359242
2.1291351035321986,-1.7369941813057763
2.1298441062306774,-1.7369710807231726
2.1305531089291567,-1.7369478106343244
2.1312621116276356,-1.7369243708851783
2.1319711143261144,-1.7369007613214098
2.1326801170245933,-1.7368769817884282
2.133389119723072,-1.7368530321313718
2.134098122421551,-1.7368289121951106
2.13480712512003,-1.7368046218242426
2.135516127818509,-1.736780160863095
2.1362251305169875,-1.7367555291557237
2.1369341332154668,-1.7367307265459104
2.1376431359139456,-1.7367057528771643
2.1383521386124245,-1.7366806079927215
2.1390611413109033,-1.7366552917355416
2.1397701440093826,-1.736629803948309
2.140479146707861,-1.7366041444734333
2.1411881494063403,-1.7365783131530454
2.141897152104819,-1.736552309829001
2.142606154803298,-1.7365261343428753
2.143315157501777,-1.7364997865359657
2.144024160200256,-1.73647326624929
2.144733162898735,-1.7364465733235843
2.145442165597214,-1.7364197075993058
2.1461511682956926,-1.7363926689166276
2.1468601709941715,-1.7363654571154417
2.1475691736926503,-1.7363380720353578
2.1482781763911296,-1.7363105135156989
2.1489871790896085,-1.7362827813955057
2.1496961817880873,-1.7362548755135323
2.150405184486566,-1.7362267957082473
2.1511141871850454,-1.7361985418178314
2.151823189883524,-1.7361701136801801
2.152532192582003,-1.7361415111328982
2.153241195280482,-1.7361127340133016
2.153950197978961,-1.7360837821584176
2.1546592006774397,-1.7360546554049834
2.155368203375919,-1.7360253535894425
2.1560772060743973,-1.7359958765479486
2.1567862087728766,-1.7359662241163623
2.1574952114713555,-1.7359363961302494
2.1582042141698343,-1.7359063924248839
2.158913216868313,-1.7358762128352416
2.1596222195667925,-1.7358458571960051
2.160331222265271,-1.7358153253415598
2.16104022496375,-1.7357846171059932
2.161749227662229,-1.7357537323230967
2.162458230360708,-1.7357226708263596
2.1631672330591867,-1.7356914324489738
2.163876235757666,-1.7356600170238314
2.1645852384561444,-1.7356284243835223
2.1652942411546237,-1.7355966543603352
2.1660032438531025,-1.7355647067862543
2.1667122465515813,-1.7355325814929639
2.16742124925006,-1.7355002783118398
2.1681302519485395,-1.7354677970739567
2.1688392546470183,-1.7354351376100818
2.169548257345497,-1.735402299750675
2.170257260043976,-1.7353692833258905
2.1709662627424553,-1.735336088165573
2.1716752654409337,-1.7353027140992592
2.172384268139413,-1.7352691609561761
2.173093270837892,-1.7352354285652387
2.1738022735363707,-1.7352015167550527
2.1745112762348495,-1.7351674253539107
2.175220278933329,-1.7351331541897916
2.175929281631807,-1.7350987030903622
2.1766382843302865,-1.735064071882974
2.1773472870287653,-1.7350292603946629
2.178056289727244,-1.7349942684521484
2.178765292425723,-1.7349590958818337
2.1794742951242023,-1.7349237425098034
2.1801832978226807,-1.7348882081618258
2.18089230052116,-1.7348524926633457
2.181601303219639,-1.734816595839491
2.1823103059181177,-1.7347805175150666
2.1830193086165965,-1.7347442575145562
2.183728311315076,-1.7347078156621214
2.1844373140135542,-1.7346711917815982
2.1851463167120335,-1.7346343856965007
2.1858553194105124,-1.7345973972300148
2.186564322108991,-1.7345602262050033
2.18727332480747,-1.7345228724439994
2.187982327505949,-1.73448533576921
2.188691330204428,-1.7344476160025117
2.1894003329029066,-1.7344097129654543
2.190109335601386,-1.7343716264792544
2.1908183382998647,-1.7343333563647985
2.1915273409983436,-1.734294902442641
2.1922363436968224,-1.7342562645330033
2.1929453463953017,-1.7342174424557728
2.19365434909378,-1.7341784360305017
2.1943633517922594,-1.7341392450764068
2.1950723544907382,-1.7340998694123688
2.195781357189217,-1.7340603088569313
2.196490359887696,-1.7340205632282988
2.197199362586175,-1.7339806323443359
2.1979083652846536,-1.7339405160225694
2.198617367983133,-1.7339002140801838
2.1993263706816117,-1.733859726334021
2.2000353733800906,-1.7338190526005817
2.2007443760785694,-1.733778192696022
2.2014533787770487,-1.7337371464361542
2.202162381475527,-1.733695913636445
2.2028713841740064,-1.7336544941120142
2.2035803868724853,-1.7336128876776338
2.204289389570964,-1.7335710941477298
2.204998392269443,-1.7335291133363775
2.2057073949679222,-1.7334869450573025
2.2064163976664006,-1.7334445891238783
2.20712540036488,-1.7334020453491297
2.2078344030633588,-1.7333593135457255
2.2085434057618376,-1.733316393525982
2.2092524084603165,-1.7332732851018617
2.2099614111587957,-1.7332299880849709
2.2106704138572746,-1.7331865022865582
2.2113794165557534,-1.7331428275175156
2.2120884192542323,-1.7330989635883778
2.2127974219527116,-1.7330549103093194
2.21350642465119,-1.7330106674901529
2.2142154273496693,-1.732966234940333
2.214924430048148,-1.73292161246895
2.215633432746627,-1.7328767998847299
2.216342435445106,-1.7328317969960378
2.217051438143585,-1.7327866036108703
2.2177604408420635,-1.7327412195368612
2.2184694435405428,-1.7326956445812742
2.2191784462390216,-1.7326498785510078
2.2198874489375005,-1.7326039212525886
2.2205964516359793,-1.7325577724921755
2.2213054543344586,-1.7325114320755552
2.222014457032937,-1.7324648998081436
2.2227234597314163,-1.7324181754949828
2.223432462429895,-1.7323712589407398
2.224141465128374,-1.7323241499497106
2.224850467826853,-1.7322768483258104
2.225559470525332,-1.7322293538725801
2.2262684732238105,-1.732181666393183
2.22697747592229,-1.732133785690402
2.2276864786207686,-1.7320857115666417
2.2283954813192475,-1.7320374438239239
2.2291044840177263,-1.7319889822638892
2.2298134867162056,-1.7319403266877964
2.2305224894146845,-1.7318914768965175
2.2312314921131633,-1.731842432690542
2.231940494811642,-1.7317931938699724
2.2326494975101214,-1.7317437602345238
2.2333585002086,-1.7316941315835226
2.234067502907079,-1.7316443077159078
2.234776505605558,-1.731594288430227
2.235485508304037,-1.7315440735246355
2.2361945110025157,-1.7314936627968975
2.236903513700995,-1.7314430560443845
2.2376125163994733,-1.7313922530640713
2.2383215190979526,-1.7313412536525385
2.2390305217964315,-1.7312900576059707
2.23973952449491,-1.7312386647201534
2.240448527193389,-1.7311870747904743
2.241157529891868,-1.7311352876119208
2.241866532590347,-1.7310833029790793
2.2425755352888257,-1.731031120686135
2.243284537987305,-1.7309787405268704
2.2439935406857834,-1.7309261622946608
2.2447025433842627,-1.7308733857824796
2.2454115460827415,-1.7308204107828922
2.2461205487812204,-1.7307672370880585
2.246829551479699,-1.7307138644897249
2.2475385541781785,-1.730660292779235
2.2482475568766573,-1.7306065217475166
2.248956559575136,-1.7305525511850866
2.249665562273615,-1.7304983808820507
2.250374564972094,-1.7304440106280983
2.2510835676705727,-1.730389440212505
2.251792570369052,-1.7303346694241288
2.252501573067531,-1.7302796980514121
2.2532105757660097,-1.730224525882376
2.2539195784644885,-1.7301691527046237
2.254628581162968,-1.7301135783053372
2.2553375838614462,-1.730057802471276
2.2560465865599255,-1.7300018249887759
2.2567555892584044,-1.7299456456437496
2.257464591956883,-1.729889264221684
2.258173594655362,-1.7298326805076378
2.2588825973538413,-1.7297758942862445
2.2595916000523197,-1.7297189053417041
2.260300602750799,-1.729661713457792
2.261009605449278,-1.7296043184178482
2.2617186081477567,-1.7295467200047812
2.2624276108462356,-1.7294889180010662
2.263136613544715,-1.7294309121887426
2.2638456162431932,-1.7293727023494156
2.2645546189416725,-1.7293142882642503
2.2652636216401514,-1.7292556697139743
2.2659726243386302,-1.7291968464788772
2.266681627037109,-1.7291378183388042
2.2673906297355884,-1.7290785850731614
2.2680996324340668,-1.7290191464609104
2.268808635132546,-1.7289595022805695
2.269517637831025,-1.7288996523102076
2.2702266405295037,-1.7288395963274494
2.2709356432279826,-1.728779334109471
2.271644645926462,-1.7287188654329995
2.2723536486249407,-1.7286581900743092
2.2730626513234196,-1.7285973078092238
2.2737716540218984,-1.7285362184131148
2.2744806567203777,-1.7284749216608961
2.275189659418856,-1.7284134173270287
2.2758986621173354,-1.7283517051855153
2.2766076648158142,-1.7282897850099008
2.277316667514293,-1.7282276565732697
2.278025670212772,-1.7281653196482474
2.278734672911251,-1.728102774006995
2.2794436756097296,-1.7280400194212113
2.280152678308209,-1.7279770556621301
2.2808616810066877,-1.7279138825005207
2.2815706837051666,-1.7278504997066828
2.2822796864036454,-1.7277869070504488
2.2829886891021247,-1.727723104301181
2.283697691800603,-1.7276590912277714
2.2844066944990824,-1.727594867598638
2.2851156971975612,-1.7275304331817252
2.28582469989604,-1.7274657877445028
2.286533702594519,-1.7274009310539666
2.2872427052929982,-1.727335862876629
2.2879517079914766,-1.7272705829785269
2.288660710689956,-1.7272050911252188
2.2893697133884348,-1.7271393870817753
2.2900787160869136,-1.7270734706127906
2.2907877187853924,-1.7270073414823692
2.2914967214838717,-1.7269409994541332
2.2922057241823506,-1.726874444291215
2.292914726880829,-1.7268076757562605
2.2936237295793083,-1.7267406936114236
2.294332732277787,-1.726673497618369
2.295041734976266,-1.7266060875382674
2.295750737674745,-1.7265384631317957
2.296459740373224,-1.726470624159134
2.2971687430717025,-1.7264025703799692
2.297877745770182,-1.7263343015534864
2.2985867484686606,-1.726265817438373
2.2992957511671395,-1.7261971177928137
2.3000047538656183,-1.7261282023744924
2.3007137565640976,-1.726059070940587
2.301422759262576,-1.7259897232477734
2.3021317619610553,-1.7259201590522182
2.302840764659534,-1.7258503781095798
2.303549767358013,-1.7257803801750085
2.304258770056492,-1.7257101650031426
2.304967772754971,-1.7256397323481079
2.3056767754534495,-1.7255690819635157
2.306385778151929,-1.725498213602464
2.3070947808504076,-1.7254271270175323
2.3078037835488865,-1.7253558219607805
2.3085127862473653,-1.7252842981837526
2.3092217889458446,-1.725212555437468
2.3099307916443235,-1.7251405934724244
2.3106397943428023,-1.7250684120385962
2.311348797041281,-1.7249960108854299
2.31205779973976,-1.724923389761847
2.312766802438239,-1.7248505484162395
2.313475805136718,-1.7247774865964687
2.314184807835197,-1.7247042040498652
2.314893810533676,-1.7246307005232255
2.3156028132321547,-1.7245569757628119
2.316311815930634,-1.7244830295143498
2.3170208186291124,-1.7244088615230269
2.3177298213275916,-1.724334471533494
2.3184388240260705,-1.7242598592898573
2.3191478267245493,-1.7241850245356825
2.319856829423028,-1.7241099670139912
2.3205658321215075,-1.7240346864672598
2.321274834819986,-1.723959182637416
2.321983837518465,-1.723883455265842
2.322692840216944,-1.7238075040933658
2.323401842915423,-1.723731328860268
2.3241108456139017,-1.7236549293062702
2.324819848312381,-1.723578305170546
2.3255288510108594,-1.7235014561917061
2.3262378537093387,-1.7234243821078077
2.3269468564078175,-1.7233470826563448
2.3276558591062964,-1.7232695575742525
2.328364861804775,-1.7231918065979017
2.3290738645032545,-1.7231138294630992
2.329782867201733,-1.7230356259050839
2.330491869900212,-1.7229571956585306
2.331200872598691,-1.7228785384575414
2.33190987529717,-1.7227996540356476
2.3326188779956487,-1.7227205421258085
2.333327880694128,-1.7226412024604096
2.334036883392607,-1.7225616347712585
2.3347458860910857,-1.7224818387895877
2.3354548887895645,-1.7224018142460464
2.336163891488044,-1.722321560870706
2.336872894186522,-1.7222410783930542
2.3375818968850015,-1.7221603665419931
2.3382908995834804,-1.7220794250458418
2.338999902281959,-1.7219982536323268
2.339708904980438,-1.721916852028589
2.3404179076789173,-1.721835219961177
2.3411269103773957,-1.7217533571560448
2.341835913075875,-1.7216712633385542
2.342544915774354,-1.7215889382334681
2.3432539184728327,-1.7215063815649527
2.3439629211713116,-1.7214235930565738
2.344671923869791,-1.721340572431296
2.3453809265682692,-1.7212573194114804
2.346089929266748,-1.7211738337188824
2.3467989319652274,-1.721090115074651
2.3475079346637058,-1.7210061631993263
2.348216937362185,-1.720921977812837
2.348925940060664,-1.7208375586345013
2.3496349427591428,-1.7207529053830222
2.3503439454576216,-1.720668017776487
2.351052948156101,-1.7205828955323659
2.3517619508545797,-1.7204975383675083
2.3524709535530586,-1.7204119459981433
2.3531799562515374,-1.7203261181398775
2.3538889589500167,-1.7202400545076915
2.354597961648495,-1.7201537548159387
2.3553069643469744,-1.720067218778346
2.3560159670454532,-1.719980446108008
2.356724969743932,-1.719893436517387
2.357433972442411,-1.719806189718313
2.35814297514089,-1.7197187054219776
2.3588519778393686,-1.7196309833389367
2.359560980537848,-1.719543023179105
2.3602699832363268,-1.7194548246517547
2.3609789859348056,-1.7193663874655172
2.3616879886332844,-1.7192777113283761
2.3623969913317637,-1.7191887959476684
2.363105994030242,-1.7190996410300827
2.3638149967287214,-1.7190102462816554
2.3645239994272003,-1.7189206114077693
2.365233002125679,-1.7188307361131552
2.365942004824158,-1.718740620101882
2.3666510075226372,-1.7186502630773635
2.3673600102211156,-1.7185596647423518
2.368069012919595,-1.7184688247989361
2.3687780156180738,-1.7183777429485407
2.3694870183165526,-1.7182864188919225
2.3701960210150315,-1.7181948523291708
2.3709050237135108,-1.7181030429597037
2.3716140264119896,-1.718010990482266
2.3723230291104684,-1.7179186945949294
2.3730320318089473,-1.7178261549950875
2.373741034507426,-1.717733371379454
2.374450037205905,-1.7176403434440664
2.3751590399043843,-1.7175470708842744
2.375868042602863,-1.7174535533947464
2.376577045301342,-1.7173597906694604
2.377286047999821,-1.7172657824017104
2.3779950506983,-1.717171528284094
2.3787040533967785,-1.7170770280085206
2.3794130560952578,-1.7169822812662017
2.3801220587937366,-1.7168872877476522
2.3808310614922155,-1.7167920471426876
2.3815400641906943,-1.7166965591404224
2.3822490668891736,-1.7166008234292685
2.382958069587652,-1.7165048396969314
2.3836670722861313,-1.7164086076304084
2.38437607498461,-1.7163121269159871
2.385085077683089,-1.7162153972392455
2.385794080381568,-1.716118418285044
2.386503083080047,-1.7160211897375295
2.3872120857785255,-1.7159237112801289
2.387921088477005,-1.71582598259555
2.3886300911754836,-1.7157280033657767
2.3893390938739625,-1.71562977327207
2.3900480965724413,-1.7155312919949615
2.3907570992709206,-1.715432559214254
2.391466101969399,-1.7153335746090206
2.3921751046678783,-1.7152343378576005
2.392884107366357,-1.7151348486375937
2.393593110064836,-1.7150351066258662
2.394302112763315,-1.7149351114985434
2.395011115461794,-1.7148348629310055
2.395720118160273,-1.7147343605978895
2.396429120858752,-1.714633604173087
2.3971381235572307,-1.7145325933297366
2.39784712625571,-1.7144313277402286
2.3985561289541883,-1.7143298070761988
2.399265131652667,-1.714228031008526
2.3999741343511465,-1.7141259992073312
2.400683137049625,-1.7140237113419738
2.401392139748104,-1.7139211670810524
2.402101142446583,-1.713818366092398
2.402810145145062,-1.7137153080430745
2.4035191478435407,-1.7136119925993774
2.40422815054202,-1.7135084194268266
2.4049371532404984,-1.7134045881901712
2.4056461559389777,-1.713300498553381
2.4063551586374565,-1.7131961501796464
2.4070641613359354,-1.7130915427313769
2.407773164034414,-1.7129866758701966
2.4084821667328935,-1.7128815492569442
2.409191169431372,-1.7127761625516702
2.409900172129851,-1.7126705154136306
2.41060917482833,-1.712564607501291
2.411318177526809,-1.7124584384723192
2.4120271802252877,-1.7123520079835837
2.412736182923767,-1.712245315691154
2.413445185622246,-1.7121383612502938
2.4141541883207247,-1.7120311443154623
2.4148631910192035,-1.71192366454031
2.4155721937176824,-1.7118159215776758
2.4162811964161612,-1.7117079150795853
2.4169901991146405,-1.7115996446972483
2.4176992018131194,-1.7114911100810564
2.418408204511598,-1.711382310880581
2.419117207210077,-1.7112732467445677
2.4198262099085563,-1.711163917320938
2.4205352126070347,-1.7110543222567831
2.421244215305514,-1.710944461198366
2.421953218003993,-1.710834333791114
2.4226622207024717,-1.710723939679617
2.4233712234009506,-1.7106132785076298
2.42408022609943,-1.7105023499180612
2.4247892287979083,-1.7103911535529783
2.4254982314963875,-1.710279689053602
2.4262072341948664,-1.7101679560603045
2.4269162368933452,-1.7100559542126035
2.427625239591824,-1.709943683149164
2.4283342422903034,-1.7098311425077943
2.4290432449887818,-1.7097183319254423
2.429752247687261,-1.709605251038192
2.43046125038574,-1.7094918994812636
2.4311702530842187,-1.7093782768890105
2.4318792557826976,-1.709264382894914
2.432588258481177,-1.709150217131583
2.4332972611796553,-1.7090357792307498
2.4340062638781346,-1.7089210688232677
2.4347152665766134,-1.7088060855391098
2.4354242692750923,-1.7086908290073646
2.436133271973571,-1.7085752988562337
2.4368422746720504,-1.7084594947130278
2.4375512773705292,-1.7083434162041682
2.438260280069008,-1.708227062955177
2.438969282767487,-1.708110434590682
2.439678285465966,-1.7079935307344074
2.4403872881644446,-1.707876351009175
2.441096290862924,-1.7077588950369007
2.4418052935614027,-1.7076411624385903
2.4425142962598816,-1.707523152834337
2.4432232989583604,-1.7074048658433207
2.4439323016568397,-1.707286301083802
2.444641304355318,-1.707167458173121
2.4453503070537974,-1.7070483367276947
2.4460593097522763,-1.7069289363630133
2.446768312450755,-1.7068092566936375
2.447477315149234,-1.7066892973331946
2.4481863178477132,-1.7065690578943793
2.4488953205461916,-1.706448537988946
2.449604323244671,-1.7063277372277088
2.4503133259431498,-1.7062066552205377
2.4510223286416286,-1.7060852915763538
2.4517313313401075,-1.7059636459031313
2.4524403340385863,-1.7058417178078902
2.453149336737065,-1.7057195068966924
2.453858339435544,-1.7055970127746436
2.4545673421340233,-1.7054742350458854
2.455276344832502,-1.7053511733135953
2.455985347530981,-1.7052278271799817
2.45669435022946,-1.7051041962462838
2.457403352927939,-1.7049802801127631
2.4581123556264175,-1.7048560783787077
2.458821358324897,-1.7047315906424223
2.4595303610233756,-1.7046068165012291
2.4602393637218545,-1.7044817555514624
2.4609483664203333,-1.7043564073884696
2.4616573691188126,-1.704230771606601
2.462366371817291,-1.7041048477992158
2.4630753745157703,-1.703978635558669
2.463784377214249,-1.703852134476315
2.464493379912728,-1.703725344142504
2.465202382611207,-1.7035982641465752
2.465911385309686,-1.703470894076858
2.4666203880081645,-1.703343233520665
2.467329390706644,-1.7032152820642885
2.4680383934051227,-1.7030870392930053
2.4687473961036015,-1.7029585047910583
2.4694563988020803,-1.702829678141671
2.4701654015005596,-1.7027005589270294
2.470874404199038,-1.702571146728286
2.4715834068975173,-1.7024414411255557
2.472292409595996,-1.7023114416979133
2.473001412294475,-1.7021811480233864
2.473710414992954,-1.7020505596789557
2.474419417691433,-1.7019196762405495
2.475128420389912,-1.7017884972830444
2.475837423088391,-1.701657022380254
2.4765464257868697,-1.701525251104933
2.4772554284853485,-1.7013931830287723
2.4779644311838274,-1.7012608177223911
2.4786734338823067,-1.7011281547553383
2.4793824365807855,-1.700995193696089
2.4800914392792643,-1.7008619341120377
2.480800441977743,-1.7007283755694964
2.4815094446762225,-1.7005945176336934
2.482218447374701,-1.7004603598687653
2.48292745007318,-1.70032590183776
2.483636452771659,-1.7001911431026224
2.484345455470138,-1.700056083224204
2.4850544581686167,-1.6999207217622516
2.485763460867096,-1.699785058275402
2.4864724635655744,-1.6996490923211858
2.4871814662640537,-1.6995128234560168
2.4878904689625325,-1.6993762512351938
2.4885994716610114,-1.699239375212889
2.48930847435949,-1.699102194942156
2.4900174770579695,-1.6989647099749168
2.490726479756448,-1.6988269198619628
2.491435482454927,-1.6986888241529474
2.492144485153406,-1.6985504223963857
2.492853487851885,-1.6984117141396509
2.4935624905503637,-1.6982726989289663
2.494271493248843,-1.6981333763094082
2.4949804959473214,-1.6979937458248955
2.4956894986458007,-1.6978538070181914
2.4963985013442795,-1.6977135594308963
2.4971075040427584,-1.6975730026034446
2.4978165067412372,-1.697432136075101
2.4985255094397165,-1.6972909593839594
2.4992345121381954,-1.6971494720669325
2.499943514836674,-1.6970076736597561
2.500652517535153,-1.6968655636969798
2.5013615202336323,-1.6967231417119641
2.5020705229321107,-1.6965804072368778
2.50277952563059,-1.6964373598026943
2.503488528329069,-1.6962939989391839
2.5041975310275477,-1.6961503241749158
2.5049065337260266,-1.6960063350372494
2.5056155364245054,-1.695862031052331
2.5063245391229843,-1.6957174117450955
2.507033541821463,-1.6955724766392528
2.5077425445199424,-1.6954272252572915
2.508451547218421,-1.6952816571204707
2.5091605499169,-1.6951357717488198
2.509869552615379,-1.6949895686611296
2.5105785553138578,-1.6948430473749518
2.5112875580123366,-1.6946962074065948
2.511996560710816,-1.6945490482711183
2.5127055634092943,-1.694401569482328
2.5134145661077736,-1.6942537705527754
2.5141235688062524,-1.6941056509937518
2.5148325715047313,-1.6939572103152811
2.51554157420321,-1.6938084480261197
2.5162505769016894,-1.6936593636337516
2.5169595796001683,-1.6935099566443839
2.517668582298647,-1.6933602265629384
2.518377584997126,-1.6932101728930573
2.5190865876956052,-1.6930597951370876
2.5197955903940836,-1.6929090927960861
2.520504593092563,-1.6927580653698076
2.5212135957910418,-1.6926067123567068
2.5219225984895206,-1.6924550332539303
2.5226316011879995,-1.6923030275573123
2.5233406038864787,-1.6921506947613738
2.524049606584957,-1.6919980343593133
2.5247586092834364,-1.6918450458430068
2.5254676119819153,-1.6916917287029989
2.526176614680394,-1.6915380824285056
2.526885617378873,-1.6913841065073996
2.5275946200773522,-1.6912298004262156
2.5283036227758307,-1.69107516367014
2.52901262547431,-1.6909201957230098
2.529721628172789,-1.6907648960673043
2.5304306308712676,-1.6906092641841426
2.5311396335697465,-1.6904532995532828
2.5318486362682258,-1.6902970016531116
2.532557638966704,-1.6901403699606399
2.5332666416651834,-1.6899834039515054
2.5339756443636623,-1.6898261030999586
2.534684647062141,-1.689668466878866
2.53539364976062,-1.6895104947596997
2.5361026524590993,-1.6893521862125351
2.536811655157578,-1.6891935407060485
2.537520657856057,-1.6890345577075083
2.538229660554536,-1.688875236682773
2.5389386632530146,-1.688715577096286
2.5396476659514935,-1.6885555784110688
2.540356668649973,-1.688395240088721
2.5410656713484516,-1.6882345615894108
2.5417746740469305,-1.6880735423718707
2.5424836767454093,-1.687912181893398
2.5431926794438886,-1.6877504796098404
2.543901682142367,-1.6875884349756005
2.5446106848408463,-1.6874260474436285
2.545319687539325,-1.687263316465412
2.546028690237804,-1.6871002414909773
2.546737692936283,-1.6869368219688818
2.547446695634762,-1.68677305734621
2.5481556983332405,-1.6866089470685681
2.54886470103172,-1.686444490580078
2.5495737037301986,-1.686279687323375
2.5502827064286775,-1.6861145367395995
2.5509917091271563,-1.6859490382683942
2.5517007118256356,-1.685783191347899
2.552409714524114,-1.685616995414744
2.5531187172225933,-1.6854504499040464
2.553827719921072,-1.6852835542494073
2.554536722619551,-1.6851163078829001
2.55524572531803,-1.684948710235073
2.555954728016509,-1.6847807607349352
2.5566637307149875,-1.6846124588099625
2.557372733413467,-1.6844438038860832
2.5580817361119457,-1.6842747953876742
2.5587907388104245,-1.6841054327375615
2.5594997415089034,-1.6839357153570087
2.560208744207382,-1.683765642665715
2.5609177469058615,-1.6835952140818065
2.56162674960434,-1.6834244290218368
2.562335752302819,-1.6832532869007752
2.563044755001298,-1.6830817871320052
2.563753757699777,-1.6829099291273188
2.5644627603982557,-1.682737712296909
2.565171763096735,-1.682565136049368
2.5658807657952134,-1.682392199791677
2.5665897684936927,-1.6822189029292063
2.5672987711921715,-1.682045244865703
2.5680077738906504,-1.6818712250032926
2.5687167765891292,-1.6816968427424686
2.5694257792876085,-1.6815220974820884
2.570134781986087,-1.6813469886193704
2.570843784684566,-1.68117151554988
2.571552787383045,-1.6809956776675379
2.572261790081524,-1.680819474364599
2.5729707927800027,-1.6806429050316585
2.573679795478482,-1.6804659690576407
2.5743887981769604,-1.6802886658297935
2.5750978008754397,-1.6801109947336879
2.5758068035739186,-1.679932955153199
2.5765158062723974,-1.6797545464705173
2.5772248089708762,-1.6795757680661343
2.5779338116693555,-1.6793966193188323
2.5786428143678344,-1.6792170996056874
2.5793518170663132,-1.67903720830206
2.580060819764792,-1.6788569447815849
2.5807698224632714,-1.6786763084161733
2.5814788251617498,-1.6784952985760002
2.582187827860229,-1.6783139146295019
2.582896830558708,-1.6781321559433702
2.5836058332571867,-1.677950021882541
2.5843148359556656,-1.677767511810198
2.585023838654145,-1.677584625087758
2.5857328413526233,-1.6774013610748677
2.5864418440511026,-1.6772177191294015
2.5871508467495814,-1.6770336986074463
2.5878598494480602,-1.6768492988633066
2.588568852146539,-1.676664519249488
2.5892778548450184,-1.6764793591166998
2.589986857543497,-1.6762938178138416
2.590695860241976,-1.676107894688001
2.591404862940455,-1.675921589084448
2.5921138656389338,-1.6757349003466235
2.5928228683374126,-1.675547827816141
2.593531871035892,-1.6753603708327742
2.5942408737343703,-1.6751725287344492
2.5949498764328496,-1.6749843008572491
2.5956588791313284,-1.6747956865353915
2.5963678818298073,-1.6746066851012347
2.597076884528286,-1.674417295885268
2.5977858872267654,-1.6742275182161008
2.598494889925244,-1.6740373514204614
2.599203892623723,-1.6738467948231885
2.599912895322202,-1.6736558477472252
2.6006218980206808,-1.673464509513611
2.6013309007191596,-1.673272779441475
2.602039903417639,-1.6730806568480345
2.6027489061161178,-1.67288814104858
2.6034579088145966,-1.6726952313564736
2.6041669115130754,-1.6725019270831445
2.6048759142115547,-1.672308227538074
2.605584916910033,-1.6721141320288009
2.6062939196085124,-1.6719196398608984
2.6070029223069913,-1.6717247503379868
2.60771192500547,-1.671529462761709
2.608420927703949,-1.6713337764317358
2.6091299304024282,-1.671137690645751
2.6098389331009066,-1.6709412046994503
2.610547935799386,-1.6707443178865315
2.6112569384978648,-1.6705470294986868
2.611965941196343,-1.670349338825598
2.6126749438948225,-1.6701512451549287
2.6133839465933013,-1.6699527477723157
2.61409294929178,-1.6697538459613628
2.614801951990259,-1.6695545390036377
2.6155109546887383,-1.6693548261786577
2.6162199573872167,-1.6691547067638866
2.616928960085696,-1.6689541800347283
2.617637962784175,-1.6687532452645184
2.6183469654826537,-1.6685519017245136
2.6190559681811325,-1.6683501486838914
2.619764970879612,-1.6681479854097394
2.6204739735780906,-1.667945411167043
2.6211829762765695,-1.6677424252186872
2.6218919789750483,-1.6675390268254453
2.6226009816735276,-1.667335215245966
2.623309984372006,-1.6671309897367739
2.6240189870704853,-1.666926349552259
2.624727989768964,-1.6667212939446703
2.625436992467443,-1.6665158221641017
2.626145995165922,-1.6663099334584979
2.626854997864401,-1.6661036270736342
2.6275640005628795,-1.6658969022531107
2.628273003261359,-1.6656897582383545
2.6289820059598377,-1.6654821942685987
2.6296910086583165,-1.6652742095808823
2.6304000113567954,-1.665065803410045
2.6311090140552746,-1.664856974988711
2.631818016753753,-1.6646477235472856
2.6325270194522323,-1.6644380483139507
2.633236022150711,-1.664227948514651
2.63394502484919,-1.6640174233730909
2.634654027547669,-1.6638064721107226
2.635363030246148,-1.6635950939467405
2.6360720329446266,-1.6633832880980726
2.636781035643106,-1.6631710537793742
2.6374900383415847,-1.662958390203017
2.6381990410400635,-1.66274529657908
2.6389080437385424,-1.662531772115348
2.6396170464370217,-1.6623178160172976
2.6403260491355005,-1.6621034274880888
2.6410350518339794,-1.6618886057285611
2.641744054532458,-1.6616733499372198
2.642453057230937,-1.6614576593102341
2.643162059929416,-1.66124153304142
2.643871062627895,-1.6610249703222448
2.644580065326374,-1.6608079703418064
2.645289068024853,-1.6605905322868293
2.6459980707233317,-1.6603726553416576
2.646707073421811,-1.6601543386882467
2.6474160761202894,-1.6599355815061525
2.6481250788187687,-1.6597163829725252
2.6488340815172475,-1.659496742262096
2.6495430842157264,-1.659276658547177
2.650252086914205,-1.6590561309976428
2.6509610896126845,-1.6588351587809318
2.651670092311163,-1.6586137410620276
2.652379095009642,-1.6583918770034562
2.653088097708121,-1.6581695657652782
2.6537971004066,-1.657946806505075
2.6545061031050787,-1.6577235983779455
2.655215105803558,-1.6574999405364907
2.6559241085020364,-1.6572758321308139
2.6566331112005157,-1.6570512723085016
2.6573421138989946,-1.6568262602146213
2.6580511165974734,-1.656600794991711
2.6587601192959522,-1.6563748757797687
2.6594691219944315,-1.6561485017162456
2.66017812469291,-1.6559216719360357
2.660887127391389,-1.6556943855714632
2.661596130089868,-1.6554666417522808
2.662305132788347,-1.655238439605655
2.6630141354868258,-1.65500977825616
2.663723138185305,-1.654780656825761
2.664432140883784,-1.6545510744338185
2.6651411435822627,-1.6543210301970661
2.6658501462807416,-1.654090523229606
2.6665591489792204,-1.6538595526428996
2.6672681516776993,-1.6536281175457601
2.667977154376178,-1.65339621704434
2.6686861570746574,-1.65316385024212
2.669395159773136,-1.6529310162399031
2.670104162471615,-1.6526977141358068
2.670813165170094,-1.6524639430252464
2.6715221678685728,-1.6522297020009264
2.6722311705670516,-1.6519949901528432
2.672940173265531,-1.6517598065682555
2.6736491759640093,-1.6515241503316904
2.6743581786624886,-1.6512880205249263
2.6750671813609674,-1.6510514162269838
2.6757761840594463,-1.650814336514116
2.676485186757925,-1.6505767804597993
2.6771941894564044,-1.6503387471347268
2.677903192154883,-1.650100235606788
2.678612194853362,-1.649861244941067
2.679321197551841,-1.649621774199835
2.68003020025032,-1.64938182244253
2.6807392029487986,-1.6491413887257576
2.681448205647278,-1.6489004721032672
2.6821572083457568,-1.648659071625959
2.6828662110442356,-1.6484171863418593
2.6835752137427145,-1.6481748152961162
2.6842842164411937,-1.6479319575309885
2.684993219139672,-1.6476886120858363
2.6857022218381514,-1.6474447779971058
2.6864112245366303,-1.647200454298328
2.687120227235109,-1.646955640020097
2.687829229933588,-1.6467103341900662
2.6885382326320673,-1.6464645358329388
2.6892472353305457,-1.6462182439704496
2.689956238029025,-1.6459714576213644
2.690665240727504,-1.6457241758014611
2.6913742434259826,-1.645476397523519
2.6920832461244615,-1.6452281217973184
2.6927922488229408,-1.6449793476296122
2.693501251521419,-1.6447300740241342
2.6942102542198985,-1.6444802999815709
2.6949192569183773,-1.644230024499562
2.695628259616856,-1.6439792465726843
2.696337262315335,-1.643727965192442
2.6970462650138143,-1.6434761793472559
2.6977552677122927,-1.6432238880224488
2.698464270410772,-1.6429710902002417
2.699173273109251,-1.6427177848597319
2.6998822758077297,-1.6424639709768918
2.7005912785062085,-1.6422096475245502
2.701300281204688,-1.641954813472387
2.7020092839031666,-1.641699467786916
2.7027182866016455,-1.641443609431476
2.7034272893001243,-1.6411872373662213
2.704136291998603,-1.6409303505481059
2.704845294697082,-1.6406729479308717
2.7055542973955613,-1.640415028465045
2.70626330009404,-1.640156591097914
2.706972302792519,-1.639897634773521
2.707681305490998,-1.6396381584326551
2.708390308189477,-1.639378161012834
2.7090993108879555,-1.639117641448294
2.709808313586435,-1.6388565986699786
2.7105173162849137,-1.6385950316055264
2.7112263189833925,-1.6383329391792623
2.7119353216818713,-1.6380703203121758
2.7126443243803506,-1.6378071739219195
2.713353327078829,-1.6375434989227913
2.7140623297773083,-1.6372792942257222
2.714771332475787,-1.6370145587382676
2.715480335174266,-1.6367492913645871
2.716189337872745,-1.6364834910054444
2.716898340571224,-1.6362171565581816
2.7176073432697025,-1.6359502869167168
2.718316345968182,-1.6356828809715231
2.7190253486666607,-1.6354149376096256
2.7197343513651395,-1.6351464557145796
2.7204433540636184,-1.6348774341664651
2.721152356762097,-1.634607871841868
2.721861359460576,-1.634337767613871
2.722570362159055,-1.6340671203520394
2.723279364857534,-1.6337959289224113
2.723988367556013,-1.6335241921874755
2.724697370254492,-1.6332519090061728
2.7254063729529707,-1.6329790782338693
2.72611537565145,-1.6327056987223516
2.7268243783499284,-1.6324317693198072
2.7275333810484077,-1.632157288870822
2.7282423837468865,-1.631882256216355
2.7289513864453654,-1.6316066701937306
2.7296603891438442,-1.6313305296366272
2.7303693918423235,-1.631053833375057
2.731078394540802,-1.6307765802353618
2.731787397239281,-1.6304987690401902
2.73249639993776,-1.630220398608492
2.733205402636239,-1.6299414677554958
2.7339144053347177,-1.6296619752927073
2.734623408033197,-1.629381920027882
2.7353324107316754,-1.629101300765021
2.7360414134301547,-1.6288201163043554
2.7367504161286336,-1.6285383654423287
2.7374594188271124,-1.628256046971586
2.7381684215255913,-1.6279731596809606
2.7388774242240705,-1.6276897023554564
2.739586426922549,-1.6274056737762366
2.7402954296210282,-1.6271210727206098
2.741004432319507,-1.626835897962015
2.741713435017986,-1.6265501482700042
2.7424224377164648,-1.626263822410236
2.743131440414944,-1.625976919144452
2.743840443113423,-1.625689437230467
2.7445494458119017,-1.6254013754221552
2.7452584485103806,-1.6251127324694357
2.74596745120886,-1.624823507118253
2.7466764539073383,-1.6245336981105691
2.7473854566058176,-1.6242433041843447
2.7480944593042964,-1.623952324073524
2.7488034620027753,-1.6236607565080214
2.749512464701254,-1.6233686002137087
2.7502214673997334,-1.6230758539123946
2.750930470098212,-1.6227825163218157
2.751639472796691,-1.6224885861556142
2.75234847549517,-1.6221940621233315
2.7530574781936488,-1.6218989429303878
2.7537664808921276,-1.6216032272780634
2.754475483590607,-1.6213069138634935
2.7551844862890853,-1.621010001379643
2.7558934889875646,-1.6207124885152946
2.7566024916860434,-1.6204143739550354
2.7573114943845223,-1.6201156563792412
2.758020497083001,-1.6198163344640542
2.7587294997814804,-1.6195164068813768
2.759438502479959,-1.6192158722988483
2.760147505178438,-1.6189147293798345
2.760856507876917,-1.6186129767834083
2.761565510575396,-1.6183106131643339
2.7622745132738746,-1.6180076371730536
2.762983515972354,-1.6177040474556703
2.7636925186708328,-1.6173998426539298
2.7644015213693116,-1.6170950214052056
2.7651105240677905,-1.6167895823424834
2.7658195267662693,-1.6164835240943456
2.766528529464748,-1.6161768452849525
2.7672375321632274,-1.615869544534027
2.7679465348617063,-1.6155616204568382
2.768655537560185,-1.6152530716641842
2.769364540258664,-1.6149438967623788
2.7700735429571433,-1.6146340943532271
2.7707825456556217,-1.6143236630340203
2.771491548354101,-1.6140126013975054
2.77220055105258,-1.6137009080318807
2.772909553751058,-1.6133885815207685
2.7736185564495375,-1.613075620443209
2.7743275591480163,-1.6127620233736322
2.775036561846495,-1.6124477888818476
2.775745564544974,-1.6121329155330253
2.7764545672434533,-1.6118174018876783
2.7771635699419317,-1.6115012465016423
2.777872572640411,-1.6111844479260682
2.77858157533889,-1.6108670047073939
2.7792905780373687,-1.6105489153873296
2.7799995807358475,-1.610230178502844
2.780708583434327,-1.6099107925861398
2.781417586132805,-1.6095907561646443
2.7821265888312845,-1.609270067760986
2.7828355915297633,-1.60894872589298
2.783544594228242,-1.608626729073602
2.784253596926721,-1.6083040758109823
2.7849625996252003,-1.6079807646083808
2.785671602323679,-1.607656793964167
2.786380605022158,-1.6073321623718098
2.787089607720637,-1.6070068683198466
2.787798610419116,-1.6066809102918809
2.7885076131175945,-1.6063542867665483
2.789216615816074,-1.6060269962175087
2.7899256185145527,-1.6056990371134214
2.7906346212130315,-1.605370407917936
2.7913436239115104,-1.6050411070896566
2.7920526266099897,-1.604711133082139
2.792761629308468,-1.6043804843438678
2.7934706320069473,-1.6040491593182302
2.794179634705426,-1.6037171564435067
2.794888637403905,-1.6033844741528478
2.795597640102384,-1.6030511108742511
2.796306642800863,-1.6027170650305507
2.7970156454993416,-1.602382335039389
2.797724648197821,-1.6020469193132043
2.7984336508962997,-1.6017108162592064
2.7991426535947785,-1.6013740242793595
2.7998516562932574,-1.601036541770364
2.8005606589917367,-1.6006983671236321
2.801269661690215,-1.6003594987252738
2.8019786643886944,-1.6000199349560726
2.802687667087173,-1.5996796741914667
2.803396669785652,-1.5993387148015306
2.804105672484131,-1.5989970551509565
2.80481467518261,-1.5986546935990282
2.805523677881089,-1.5983116284996037
2.806232680579568,-1.5979678582010997
2.8069416832780467,-1.5976233810464633
2.807650685976526,-1.5972781953731596
2.8083596886750044,-1.5969322995131436
2.8090686913734837,-1.596585691792846
2.8097776940719625,-1.5962383705331453
2.8104866967704414,-1.5958903340493567
2.8111956994689202,-1.5955415806512043
2.8119047021673995,-1.595192108642799
2.812613704865878,-1.594841916322625
2.813322707564357,-1.5944910019835086
2.814031710262836,-1.5941393639126091
2.814740712961315,-1.5937870003913914
2.8154497156597937,-1.5934339096955938
2.816158718358273,-1.5930800900952309
2.8168677210567514,-1.5927255398545495
2.8175767237552307,-1.5923702572320222
2.8182857264537096,-1.5920142404803133
2.8189947291521884,-1.5916574878462708
2.8197037318506672,-1.5912999975708924
2.8204127345491465,-1.5909417678893099
2.821121737247625,-1.5905827970307662
2.8218307399461042,-1.5902230832185942
2.822539742644583,-1.5898626246701935
2.823248745343062,-1.5895014195970065
2.8239577480415408,-1.5891394662044975
2.82466675074002,-1.5887767626921347
2.8253757534384984,-1.5884133072533613
2.8260847561369773,-1.5880490980755753
2.8267937588354566,-1.5876841333401086
2.8275027615339354,-1.5873184112222014
2.8282117642324143,-1.5869519298909842
2.828920766930893,-1.5865846875094458
2.8296297696293724,-1.5862166822344246
2.830338772327851,-1.5858479122165683
2.83104777502633,-1.585478375600327
2.831756777724809,-1.5851080705239184
2.832465780423288,-1.5847369951193129
2.8331747831217666,-1.5843651475122025
2.833883785820246,-1.583992525821983
2.8345927885187243,-1.5836191281617282
2.8353017912172036,-1.5832449526381658
2.8360107939156824,-1.582869997351657
2.8367197966141613,-1.5824942603961718
2.83742879931264,-1.582117739859257
2.8381378020111194,-1.5817404338220227
2.838846804709598,-1.5813623403591162
2.839555807408077,-1.5809834575386954
2.840264810106556,-1.5806037834224025
2.840973812805035,-1.5802233160653438
2.8416828155035136,-1.5798420535160658
2.842391818201993,-1.579459993816527
2.8431008209004713,-1.5790771350020767
2.8438098235989506,-1.5786934751014283
2.8445188262974295,-1.5783090121366292
2.8452278289959083,-1.577923744123054
2.845936831694387,-1.5775376690693572
2.8466458343928664,-1.577150784977462
2.8473548370913453,-1.5767630898425293
2.848063839789824,-1.5763745816529398
2.848772842488303,-1.5759852583902567
2.8494818451867823,-1.5755951180292138
2.8501908478852607,-1.5752041585376761
2.85089985058374,-1.5748123778766305
2.851608853282219,-1.5744197740001422
2.8523178559806976,-1.574026344855342
2.8530268586791765,-1.5736320883823989
2.853735861377656,-1.5732370025144866
2.854444864076134,-1.5728410851777652
2.8551538667746135,-1.572444334291349
2.8558628694730923,-1.572046747767292
2.856571872171571,-1.5716483235105403
2.85728087487005,-1.5712490594189288
2.8579898775685293,-1.5708489533831391
2.8586988802670077,-1.5704480032866843
2.859407882965487,-1.5700462070058663
2.860116885663966,-1.569643562409764
2.8608258883624447,-1.5692400673602043
2.8615348910609235,-1.5688357197117255
2.862243893759403,-1.5684305173115642
2.862952896457881,-1.5680244579996143
2.8636618991563605,-1.567617539608407
2.8643709018548393,-1.5672097599630885
2.865079904553318,-1.5668011168813762
2.865788907251797,-1.5663916081735507
2.8664979099502763,-1.5659812316424158
2.867206912648755,-1.5655699850832705
2.867915915347234,-1.5651578662838852
2.868624918045713,-1.5647448730244815
2.8693339207441917,-1.5643310030776814
2.8700429234426705,-1.5639162542085057
2.87075192614115,-1.5635006241743286
2.8714609288396287,-1.5630841107248516
2.8721699315381075,-1.5626667116020805
2.8728789342365864,-1.5622484245402932
2.8735879369350656,-1.5618292472660134
2.874296939633544,-1.5614091774979753
2.8750059423320233,-1.5609882129471058
2.875714945030502,-1.5605663513164856
2.876423947728981,-1.560143590301324
2.87713295042746,-1.5597199275889306
2.877841953125939,-1.5592953608586864
2.8785509558244176,-1.5588698877820084
2.8792599585228964,-1.5584435060223292
2.8799689612213757,-1.5580162132350617
2.880677963919854,-1.557588007067571
2.8813869666183334,-1.5571588851591454
2.8820959693168122,-1.5567288451409635
2.882804972015291,-1.556297884636065
2.88351397471377,-1.5558660012593275
2.884222977412249,-1.5554331926174247
2.884931980110728,-1.5549994563088079
2.885640982809207,-1.5545647899236634
2.8863499855076857,-1.5541291910438912
2.8870589882061646,-1.5536926572430774
2.8877679909046434,-1.553255186086447
2.8884769936031227,-1.5528167751308533
2.8891859963016016,-1.5523774219247293
2.8898949990000804,-1.551937124008076
2.8906040016985592,-1.5514958789124058
2.8913130043970385,-1.5510536841607392
2.892022007095517,-1.550610537267552
2.892731009793996,-1.5501664357387517
2.893440012492475,-1.5497213770716531
2.894149015190954,-1.5492753587549315
2.8948580178894328,-1.5488283782686052
2.895567020587912,-1.5483804330839919
2.8962760232863904,-1.5479315206636863
2.8969850259848697,-1.5474816384615244
2.8976940286833486,-1.5470307839225488
2.8984030313818274,-1.5465789544829793
2.8991120340803063,-1.5461261475701817
2.8998210367787856,-1.545672360602632
2.900530039477264,-1.5452175909898813
2.9012390421757432,-1.544761836132537
2.901948044874222,-1.5443050934222087
2.902657047572701,-1.5438473602414942
2.9033660502711798,-1.543388633963936
2.904075052969659,-1.5429289119539928
2.9047840556681375,-1.542468191567001
2.9054930583666168,-1.5420064701491472
2.9062020610650956,-1.541543745037434
2.9069110637635744,-1.5410800135596414
2.9076200664620533,-1.5406152730342977
2.9083290691605326,-1.540149520770644
2.9090380718590114,-1.5396827540686042
2.9097470745574903,-1.5392149702187412
2.910456077255969,-1.5387461665022344
2.9111650799544484,-1.538276340190838
2.911874082652927,-1.537805488546849
2.912583085351406,-1.5373336088230722
2.913292088049885,-1.5368606982627853
2.9140010907483638,-1.5363867540997127
2.9147100934468426,-1.535911773557967
2.915419096145322,-1.5354357538520447
2.9161280988438003,-1.5349586921867702
2.9168371015422796,-1.5344805857572679
2.9175461042407584,-1.5340014317489266
2.9182551069392373,-1.533521227337362
2.918964109637716,-1.5330399696883845
2.9196731123361954,-1.5325576559579628
2.920382115034674,-1.5320742832921843
2.921091117733153,-1.5315898488272264
2.921800120431632,-1.5311043496893109
2.922509123130111,-1.5306177829946814
2.9232181258285896,-1.5301301458495538
2.923927128527069,-1.529641435350087
2.9246361312255473,-1.5291516485823469
2.9253451339240266,-1.5286607826222658
2.9260541366225055,-1.5281688345356108
2.9267631393209843,-1.5276758013779441
2.927472142019463,-1.5271816801945866
2.9281811447179424,-1.52668646802058
2.9288901474164213,-1.5261901618806533
2.9295991501149,-1.5256927587891815
2.930308152813379,-1.5251942557501519
2.931017155511858,-1.5246946497571243
2.9317261582103367,-1.5241939377931917
2.9324351609088155,-1.5236921168309496
2.933144163607295,-1.5231891838324516
2.933853166305773,-1.522685135749175
2.9345621690042525,-1.5221799695219826
2.9352711717027313,-1.5216736820810794
2.93598017440121,-1.5211662703459854
2.936689177099689,-1.520657731225487
2.9373981797981683,-1.520148061617604
2.9381071824966467,-1.519637258409549
2.938816185195126,-1.519125318477689
2.939525187893605,-1.5186122386875076
2.9402341905920837,-1.5180980158935675
2.9409431932905625,-1.5175826469394649
2.941652195989042,-1.5170661286578049
2.94236119868752,-1.516548457870142
2.9430702013859995,-1.5160296313869575
2.9437792040844784,-1.5155096460076127
2.944488206782957,-1.5149884985203126
2.945197209481436,-1.5144661857020605
2.9459062121799153,-1.5139427043186289
2.946615214878394,-1.5134180511245063
2.947324217576873,-1.5128922228628705
2.948033220275352,-1.5123652162655374
2.9487422229738307,-1.5118370280529252
2.9494512256723096,-1.511307654934019
2.950160228370789,-1.5107770936063216
2.9508692310692677,-1.5102453407558174
2.9515782337677465,-1.5097123930569383
2.9522872364662254,-1.5091782471725064
2.9529962391647047,-1.508642899753707
2.953705241863183,-1.5081063474400462
2.9544142445616624,-1.5075685868593072
2.955123247260141,-1.5070296146275037
2.95583224995862,-1.5064894273488485
2.956541252657099,-1.5059480216157077
2.957250255355578,-1.5054053940085563
2.9579592580540566,-1.5048615410959434
2.958668260752536,-1.5043164594344436
2.9593772634510147,-1.5037701455686197
2.9600862661494936,-1.503222596030976
2.9607952688479724,-1.5026738073419224
2.9615042715464517,-1.5021237760097292
2.96221327424493,-1.5015724985304817
2.9629222769434094,-1.5010199713880397
2.963631279641888,-1.5004661910540038
2.964340282340367,-1.4999111539876568
2.965049285038846,-1.4993548566359332
2.965758287737325,-1.4987972954333704
2.9664672904358036,-1.4982384668020703
2.967176293134283,-1.4976783671516491
2.9678852958327617,-1.4971169928792
2.9685942985312406,-1.4965543403692534
2.9693033012297194,-1.4959904059937221
2.9700123039281987,-1.4954251861118664
2.9707213066266775,-1.49485867707025
2.9714303093251564,-1.4942908752026913
2.9721393120236352,-1.4937217768302267
2.9728483147221145,-1.4931513782610595
2.973557317420593,-1.4925796757905192
2.974266320119072,-1.4920066657010218
2.974975322817551,-1.491432344262014
2.97568432551603,-1.4908567077299428
2.9763933282145087,-1.4902797523481985
2.977102330912988,-1.4897014743470796
2.9778113336114664,-1.4891218699437434
2.9785203363099457,-1.4885409353421586
2.9792293390084246,-1.4879586667330686
2.9799383417069034,-1.4873750602939393
2.9806473444053823,-1.486790112188916
2.9813563471038615,-1.4862038185687791
2.98206534980234,-1.4856161755709014
2.9827743525008192,-1.4850271793191934
2.983483355199298,-1.4844368259240681
2.984192357897777,-1.48384511148239
2.9849013605962558,-1.4832520320774312
2.9856103632947346,-1.4826575837788243
2.9863193659932135,-1.482061762642518
2.9870283686916923,-1.4814645647107298
2.9877373713901716,-1.480865986011899
2.9884463740886504,-1.4802660225606445
2.9891553767871293,-1.4796646703577125
2.989864379485608,-1.4790619253899346
2.9905733821840874,-1.4784577836301827
2.991282384882566,-1.4778522410373123
2.991991387581045,-1.477245293556134
2.992700390279524,-1.4766369371173427
2.993409392978003,-1.476027167637498
2.9941183956764816,-1.4754159810189502
2.994827398374961,-1.4748033731498136
2.9955364010734393,-1.4741893399039094
2.9962454037719186,-1.4735738771407194
2.9969544064703975,-1.4729569807053415
2.9976634091688763,-1.4723386464284414
2.998372411867355,-1.4717188701262014
2.9990814145658344,-1.4710976476002764
2.999790417264313,-1.470474974637747
3.000499419962792,-1.4698508470110683
3.001208422661271,-1.4692252604780225
3.00191742535975,-1.4685982107816764
3.0026264280582287,-1.467969693650323
3.003335430756708,-1.4673397047974426
3.0040444334551863,-1.4667082399216491
3.0047534361536656,-1.466075294706646
3.0054624388521445,-1.4654408648211714
3.0061714415506233,-1.464804945918957
3.006880444249102,-1.4641675336386752
3.0075894469475815,-1.463528623603888
3.00829844964606,-1.462888211423008
3.009007452344539,-1.4622462926892332
3.009716455043018,-1.4616028629805171
3.010425457741497,-1.4609579178595042
3.0111344604399757,-1.460311452873486
3.011843463138455,-1.4596634635543588
3.012552465836934,-1.4590139454185613
3.0132614685354127,-1.458362893967034
3.0139704712338915,-1.4577103046851705
3.014679473932371,-1.457056173042763
3.015388476630849,-1.4564004944939568
3.0160974793293285,-1.4557432644771928
3.0168064820278073,-1.4550844784151724
3.017515484726286,-1.4544241317147912
3.018224487424765,-1.4537622197671034
3.0189334901232443,-1.4530987379472617
3.0196424928217227,-1.4524336816144683
3.020351495520202,-1.4517670461119334
3.021060498218681,-1.4510988267668146
3.0217695009171597,-1.4504290188901723
3.0224785036156385,-1.4497576177769185
3.023187506314118,-1.4490846187057642
3.023896509012596,-1.4484100169391718
3.0246055117110755,-1.4477338077233055
3.0253145144095543,-1.447055986287975
3.026023517108033,-1.4463765478465926
3.026732519806512,-1.4456954875961145
3.0274415225049913,-1.4450128007169964
3.0281505252034697,-1.4443284823731424
3.028859527901949,-1.443642527711846
3.029568530600428,-1.4429549318637496
3.0302775332989067,-1.4422656899427888
3.0309865359973855,-1.4415747970461423
3.031695538695865,-1.4408822482541792
3.0324045413943437,-1.4401880386304071
3.0331135440928225,-1.4394921632214281
3.0338225467913014,-1.4387946170568746
3.0345315494897807,-1.4380953951493711
3.035240552188259,-1.437394492494478
3.0359495548867383,-1.4366919040706367
3.036658557585217,-1.4359876248391235
3.037367560283696,-1.4352816497439893
3.038076562982175,-1.4345739737120238
3.0387855656806537,-1.4338645916526906
3.0394945683791326,-1.4331534984580792
3.0402035710776114,-1.4324406890028505
3.0409125737760907,-1.431726158144196
3.041621576474569,-1.4310099007217765
3.0423305791730484,-1.4302919115576689
3.0430395818715272,-1.42957218545632
3.043748584570006,-1.4288507172044935
3.044457587268485,-1.4281275015712176
3.045166589966964,-1.4274025333077331
3.0458755926654426,-1.4266758071474415
3.046584595363922,-1.4259473178058515
3.0472935980624007,-1.4252170599805316
3.0480026007608796,-1.424485028351055
3.0487116034593584,-1.4237512175789446
3.0494206061578377,-1.4230156223076291
3.0501296088563166,-1.422278237162383
3.0508386115547954,-1.4215390567502808
3.0515476142532743,-1.4207980756601395
3.052256616951753,-1.4200552884624713
3.052965619650232,-1.4193106897094292
3.0536746223487112,-1.418564273934756
3.05438362504719,-1.4178160356537304
3.055092627745669,-1.4170659693631162
3.0558016304441478,-1.416314069541109
3.056510633142627,-1.415560330647293
3.0572196358411055,-1.4148047471225733
3.0579286385395847,-1.4140473133891343
3.0586376412380636,-1.413288023850387
3.0593466439365424,-1.4125268728909133
3.0600556466350213,-1.4117638548764178
3.0607646493335006,-1.4109989641536742
3.061473652031979,-1.410232195050475
3.0621826547304583,-1.4094635418755732
3.062891657428937,-1.408692998918638
3.063600660127416,-1.4079205604502012
3.064309662825895,-1.4071462207216001
3.065018665524374,-1.4063699739649367
3.0657276682228525,-1.4055918143930095
3.0664366709213318,-1.404811736199276
3.0671456736198106,-1.4040297335577991
3.0678546763182895,-1.403245800623185
3.0685636790167683,-1.402459931530543
3.0692726817152476,-1.4016721203954297
3.069981684413726,-1.4008823613137948
3.0706906871122053,-1.4000906483619366
3.071399689810684,-1.399296975596437
3.072108692509163,-1.398501337054126
3.072817695207642,-1.3977037267520245
3.073526697906121,-1.3969041386872836
3.0742357006046,-1.3961025668371463
3.074944703303079,-1.3952990051588936
3.0756537060015576,-1.394493447589781
3.076362708700037,-1.3936858880470087
3.0770717113985153,-1.3928763204276466
3.0777807140969946,-1.3920647386086102
3.0784897167954735,-1.391251136446584
3.0791987194939523,-1.3904355077779824
3.079907722192431,-1.3896178464188997
3.0806167248909104,-1.3887981461650591
3.081325727589389,-1.38797640079176
3.082034730287868,-1.3871526040538298
3.082743732986347,-1.386326749685564
3.083452735684826,-1.3854988314006953
3.0841617383833047,-1.3846688428923188
3.084870741081784,-1.3838367778328677
3.0855797437802623,-1.3830026298740372
3.0862887464787416,-1.3821663926467622
3.0869977491772205,-1.381328059761132
3.0877067518756993,-1.3804876248063807
3.088415754574178,-1.3796450813508065
3.0891247572726575,-1.3788004229417363
3.089833759971136,-1.3779536431054755
3.090542762669615,-1.3771047353472559
3.091251765368094,-1.3762536931511833
3.091960768066573,-1.375400509980193
3.0926697707650517,-1.374545179276005
3.0933787734635305,-1.373687694459066
3.09408777616201,-1.3728280489285087
3.094796778860488,-1.3719662360620914
3.0955057815589675,-1.3711022492161646
3.0962147842574463,-1.3702360817256156
3.096923786955925,-1.369367726903815
3.097632789654404,-1.3684971780425816
3.0983417923528833,-1.3676244284121215
3.0990507950513617,-1.3667494712609873
3.099759797749841,-1.3658722998160309
3.10046880044832,-1.364992907282351
3.1011778031467987,-1.3641112868432572
3.1018868058452775,-1.3632274316602075
3.102595808543757,-1.3623413348727713
3.1033048112422352,-1.3614529895985834
3.1040138139407145,-1.3605623889332896
3.1047228166391934,-1.359669525950514
3.105431819337672,-1.3587743937017962
3.106140822036151,-1.3578769852165584
3.1068498247346303,-1.356977293502054
3.1075588274331087,-1.3560753115433224
3.108267830131588,-1.355171032303146
3.108976832830067,-1.354264448722006
3.1096858355285457,-1.3533555537180275
3.1103948382270246,-1.3524443401869493
3.111103840925504,-1.3515308010020732
3.1118128436239827,-1.3506149290142135
3.1125218463224615,-1.3496967170516647
3.1132308490209404,-1.3487761579201454
3.1139398517194192,-1.3478532444027695
3.114648854417898,-1.346927969259989
3.1153578571163774,-1.346000325229561
3.116066859814856,-1.345070305026494
3.116775862513335,-1.3441379013430195
3.117484865211814,-1.3432031068485368
3.118193867910293,-1.3422659141895834
3.1189028706087716,-1.3413263159897764
3.119611873307251,-1.3403843048497937
3.1203208760057297,-1.3394398733473074
3.1210298787042086,-1.3384930140369633
3.1217388814026874,-1.3375437194503355
3.1224478841011667,-1.336591982095877
3.123156886799645,-1.335637794458889
3.1238658894981244,-1.3346811490014787
3.1245748921966032,-1.3337220381625199
3.125283894895082,-1.3327604543576135
3.125992897593561,-1.3317963899790481
3.12670190029204,-1.3308298373957614
3.1274109029905186,-1.3298607889533085
3.128119905688998,-1.3288892369738128
3.1288289083874767,-1.3279151737559343
3.1295379110859556,-1.3269385915748388
3.1302469137844344,-1.3259594826821488
3.1309559164829137,-1.3249778393059182
3.131664919181392,-1.3239936536505867
3.1323739218798714,-1.323006917896952
3.1330829245783502,-1.322017624202131
3.133791927276829,-1.3210257646995218
3.134500929975308,-1.320031331498781
3.1352099326737872,-1.3190343166857703
3.135918935372266,-1.3180347123225407
3.136627938070745,-1.3170325104472886
3.1373369407692238,-1.316027703074328
3.138045943467703,-1.315020282194055
3.1387549461661814,-1.314010239772918
3.1394639488646607,-1.3129975677533803
3.1401729515631396,-1.3119822580538976
3.1408819542616184,-1.3109643025688824
3.1415909569600973,-1.3099436931686679
3.1422999596585766,-1.3089204216994927
3.143008962357055,-1.3078944799834542
3.1437179650555342,-1.3068658598184888
3.144426967754013,-1.3058345529783502
3.1451359704524915,-1.3048005512125591
3.145844973150971,-1.303763846246402
3.1465539758494496,-1.3027244297808795
3.1472629785479285,-1.3016822934927033
3.1479719812464073,-1.3006374290342497
3.1486809839448866,-1.299589828033541
3.149389986643365,-1.298539482094226
3.1500989893418443,-1.2974863827955514
3.150807992040323,-1.2964305216923275
3.151516994738802,-1.2953718903149218
3.152225997437281,-1.2943104801692271
3.15293500013576,-1.2932462827366333
3.153644002834239,-1.2921792894740125
3.154353005532718,-1.291109491813703
3.1550620082311966,-1.2900368811634735
3.155771010929676,-1.2889614489065089
3.1564800136281543,-1.2878831864014018
3.1571890163266336,-1.28680208498211
3.1578980190251125,-1.2857181359579615
3.1586070217235913,-1.2846313306136212
3.15931602442207,-1.2835416602090781
3.1600250271205494,-1.2824491159796265
3.160734029819028,-1.2813536891358537
3.161443032517507,-1.2802553708636193
3.162152035215986,-1.279154152324044
3.162861037914465,-1.2780500246534934
3.1635700406129437,-1.2769429789635645
3.164279043311423,-1.2758330063410739
3.1649880460099014,-1.2747200978480364
3.1656970487083806,-1.2736042445216684
3.1664060514068595,-1.2724854373743661
3.1671150541053383,-1.2713636673936946
3.167824056803817,-1.2702389255423854
3.1685330595022965,-1.2691112027583196
3.169242062200775,-1.2679804899545242
3.169951064899254,-1.2668467780191608
3.170660067597733,-1.2657100578155203
3.171369070296212,-1.2645703201820222
3.1720780729946907,-1.2634275559321935
3.17278707569317,-1.262281755854684
3.173496078391649,-1.2611329107132443
3.1742050810901277,-1.2599810112467353
3.1749140837886065,-1.2588260481691167
3.1756230864870854,-1.2576680121694537
3.176332089185564,-1.2565068939119053
3.1770410918840435,-1.2553426840357333
3.1777500945825223,-1.2541753731553014
3.178459097281001,-1.2530049518600692
3.17916809997948,-1.251831410714603
3.1798771026779593,-1.2506547402585793
3.1805861053764377,-1.2494749310067759
3.181295108074917,-1.2482919734490945
3.182004110773396,-1.2471058580505539
3.1827131134718747,-1.2459165752512973
3.1834221161703535,-1.2447241154666053
3.184131118868833,-1.2435284690868986
3.184840121567311,-1.2423296264777495
3.1855491242657905,-1.2411275779798947
3.1862581269642694,-1.23992231390924
3.186967129662748,-1.238713824556871
3.187676132361227,-1.2375021001890723
3.1883851350597063,-1.2362871310473458
3.1890941377581847,-1.2350689073484094
3.189803140456664,-1.2338474192842144
3.190512143155143,-1.2326226570219847
3.1912211458536217,-1.2313946107042049
3.1919301485521006,-1.2301632704486543
3.19263915125058,-1.2289286263484263
3.1933481539490582,-1.2276906684719404
3.1940571566475375,-1.2264493868629747
3.1947661593460164,-1.2252047715406813
3.195475162044495,-1.2239568124996043
3.196184164742974,-1.222705499709718
3.1968931674414534,-1.2214508231164398
3.197602170139932,-1.2201927726406652
3.1983111728384106,-1.218931338178793
3.19902017553689,-1.2176665096027515
3.1997291782353687,-1.2163982767600219
3.2004381809338476,-1.2151266294736924
3.2011471836323264,-1.213851557542461
3.2018561863308057,-1.212573050740691
3.202565189029284,-1.2112910988184313
3.2032741917277634,-1.2100056915014588
3.2039831944262422,-1.2087168184913115
3.204692197124721,-1.2074244694653287
3.2054011998232,-1.206128634076688
3.206110202521679,-1.204829301954445
3.2068192052201576,-1.203526462703579
3.207528207918637,-1.202220105905024
3.2082372106171158,-1.2009102211157305
3.2089462133155946,-1.1995967978686877
3.2096552160140734,-1.1982798256729907
3.2103642187125527,-1.196959294013874
3.211073221411031,-1.195635192352766
3.2117822241095104,-1.1943075101273364
3.2124912268079893,-1.1929762367515486
3.213200229506468,-1.191641361615713
3.213909232204947,-1.19030287408654
3.2146182349034262,-1.188960763507187
3.215327237601905,-1.1876150191973318
3.216036240300384,-1.1862656304532146
3.2167452429988628,-1.1849125865477044
3.217454245697342,-1.1835558767303553
3.2181632483958205,-1.1821954902274747
3.2188722510942998,-1.1808314162421818
3.2195812537927786,-1.1794636439544677
3.2202902564912574,-1.1780921625212686
3.2209992591897363,-1.176716961076536
3.2217082618882156,-1.1753380287312898
3.222417264586694,-1.173955354573708
3.2231262672851733,-1.1725689276691853
3.223835269983652,-1.1711787370604072
3.224544272682131,-1.1697847717674286
3.22525327538061,-1.1683870207877567
3.225962278079089,-1.1669854730964062
3.2266712807775675,-1.1655801176460003
3.2273802834760468,-1.1641709433668477
3.2280892861745256,-1.16275793916701
3.2287982888730045,-1.1613410939324054
3.2295072915714833,-1.159920396526875
3.2302162942699626,-1.1584958357922877
3.230925296968441,-1.1570674005486186
3.2316342996669203,-1.1556350795940324
3.232343302365399,-1.1541988617049939
3.233052305063878,-1.1527587356363402
3.233761307762357,-1.1513146901213955
3.234470310460836,-1.1498667138720458
3.2351793131593145,-1.1484147955788613
3.235888315857794,-1.1469589239111746
3.2365973185562726,-1.1454990875171998
3.2373063212547515,-1.1440352750241192
3.2380153239532303,-1.1425674750381996
3.2387243266517096,-1.1410956761448978
3.2394333293501885,-1.1396198669089703
3.2401423320486673,-1.1381400358745704
3.240851334747146,-1.1366561715653827
3.2415603374456254,-1.1351682624847153
3.242269340144104,-1.1336762971156262
3.242978342842583,-1.1321802639210423
3.243687345541062,-1.130680151343872
3.244396348239541,-1.129175947807132
3.2451053509380197,-1.1276676417140648
3.245814353636499,-1.126155221448268
3.2465233563349774,-1.1246386753738178
3.2472323590334566,-1.123117991835402
3.2479413617319355,-1.1215931591584425
3.2486503644304143,-1.120064165649238
3.249359367128893,-1.118530999595087
3.2500683698273725,-1.1169936492644315
3.250777372525851,-1.1154521029069948
3.25148637522433,-1.113906348753921
3.252195377922809,-1.112356375017912
3.2529043806212874,-1.1108021698933792
3.2536133833197667,-1.1092437215565827
3.2543223860182455,-1.107681018165789
3.2550313887167244,-1.1061140478614089
3.255740391415203,-1.1045427987661578
3.2564493941136825,-1.1029672589852126
3.2571583968121613,-1.1013874166063584
3.25786739951064,-1.0998032597001521
3.258576402209119,-1.0982147763200873
3.2592854049075983,-1.0966219545027527
3.2599944076060767,-1.0950247822679944
3.260703410304556,-1.0934232476190848
3.261412413003035,-1.091817338542899
3.2621214157015137,-1.0902070430100745
3.2628304183999925,-1.0885923489751925
3.263539421098472,-1.086973244376952
3.2642484237969502,-1.0853497171383442
3.2649574264954295,-1.0837217551668439
3.2656664291939084,-1.0820893463545735
3.266375431892387,-1.0804524785785043
3.267084434590866,-1.0788111397006426
3.2677934372893453,-1.0771653175682039
3.2685024399878237,-1.0755150000138194
3.269211442686303,-1.0738601748557293
3.269920445384782,-1.0722008298979713
3.2706294480832607,-1.0705369529305844
3.2713384507817396,-1.0688685317298106
3.272047453480219,-1.0671955540582942
3.2727564561786973,-1.0655180076652915
3.2734654588771765,-1.063835880286879
3.2741744615756554,-1.0621491596461632
3.2748834642741342,-1.0604578334534933
3.275592466972613,-1.05876188940668
3.2763014696710924,-1.0570613151912
3.277010472369571,-1.055356098480444
3.27771947506805,-1.0536462269359115
3.278428477766529,-1.0519316882074548
3.2791374804650077,-1.0502124699334943
3.2798464831634866,-1.048488559741262
3.280555485861966,-1.0467599452470289
3.2812644885604447,-1.0450266140563311
3.2819734912589236,-1.0432885537642276
3.2826824939574024,-1.041545751955528
3.2833914966558817,-1.0397981962050382
3.28410049935436,-1.0380458740778113
3.2848095020528394,-1.0362887731293893
3.2855185047513182,-1.0345268809060595
3.286227507449797,-1.032760184945111
3.286936510148276,-1.0309886727750879
3.287645512846755,-1.0292123319160476
3.2883545155452336,-1.0274311498798305
3.289063518243713,-1.0256451141703136
3.2897725209421917,-1.023854212283692
3.2904815236406706,-1.0220584317087367
3.2911905263391494,-1.020257759927079
3.2918995290376287,-1.0184521844134786
3.292608531736107,-1.0166416926361093
3.2933175344345864,-1.0148262720568364
3.2940265371330653,-1.0130059101315023
3.294735539831544,-1.011180594310214
3.295444542530023,-1.0093503120376388
3.2961535452285022,-1.0075150507532848
3.2968625479269806,-1.005674797891814
3.29757155062546,-1.003829540883331
3.2982805533239388,-1.001979267153684
3.2989895560224176,-1.000123964124778
3.2996985587208965,-0.9982636192148747
3.3004075614193757,-0.996398219838904
3.3011165641178546,-0.9945277534087887
3.3018255668163334,-0.9926522073337494
3.3025345695148123,-0.9907715690206274
3.3032435722132916,-0.9888858258742148
3.30395257491177,-0.9869949652975663
3.3046615776102493,-0.9850989746923436
3.305370580308728,-0.9831978414591404
3.3060795830072065,-0.9812915529978185
3.306788585705686,-0.9793800967078442
3.3074975884041646,-0.9774634599886324
3.3082065911026435,-0.9755416302398884
3.3089155938011223,-0.9736145948619662
3.3096245964996016,-0.9716823412562019
3.31033359919808,-0.9697448568252832
3.3110426018965593,-0.9678021289735979
3.311751604595038,-0.9658541451075998
3.312460607293517,-0.9639008926361639
3.313169609991996,-0.9619423589709682
3.313878612690475,-0.9599785315268485
3.3145876153889535,-0.9580093977221833
3.315296618087433,-0.9560349449792599
3.3160056207859117,-0.9540551607246646
3.3167146234843905,-0.9520700323896603
3.3174236261828693,-0.950079547410576
3.3181326288813486,-0.9480836932291946
3.3188416315798275,-0.9460824572931443
3.3195506342783063,-0.9440758270562992
3.320259636976785,-0.9420637899791818
3.3209686396752645,-0.940046333529356
3.321677642373743,-0.9380234451818422
3.322386645072222,-0.9359951124195299
3.323095647770701,-0.9339613227335828
3.32380465046918,-0.9319220636238579
3.3245136531676587,-0.929877322599334
3.325222655866138,-0.927827087178521
3.3259316585646164,-0.925771344889905
3.3266406612630957,-0.923710083272363
3.3273496639615745,-0.9216432898756087
3.3280586666600533,-0.9195709522606235
3.328767669358532,-0.9174930580000988
3.3294766720570115,-0.9154095946788813
3.33018567475549,-0.9133205498944287
3.330894677453969,-0.9112259112572476
3.331603680152448,-0.9091256663913589
3.332312682850927,-0.9070198029347557
3.3330216855494057,-0.9049083085398638
3.333730688247885,-0.9027911708740065
3.3344396909463634,-0.9006683776198829
3.3351486936448427,-0.8985399164760305
3.3358576963433215,-0.8964057751573059
3.3365666990418004,-0.894265941395371
3.337275701740279,-0.8921204029391693
3.3379847044387585,-0.8899691475554191
3.3386937071372373,-0.8878121630291063
3.339402709835716,-0.8856494371639728
3.340111712534195,-0.883480957783025
3.340820715232674,-0.8813067127290258
3.3415297179311527,-0.8791266898650143
3.342238720629632,-0.8769408770748012
3.342947723328111,-0.8747492622634977
3.3436567260265897,-0.8725518333580197
3.3443657287250685,-0.8703485783076199
3.345074731423548,-0.8681394850844054
3.3457837341220262,-0.8659245416838736
3.3464927368205055,-0.8637037361254355
3.3472017395189844,-0.8614770564529612
3.347910742217463,-0.8592444907353192
3.348619744915942,-0.857006027066915
3.3493287476144213,-0.854761653568242
3.3500377503128997,-0.8525113583864369
3.350746753011379,-0.8502551296958264
3.351455755709858,-0.8479929556984966
3.3521647584083367,-0.845724824624853
3.3528737611068156,-0.8434507247341823
3.353582763805295,-0.8411706443152299
3.3542917665037733,-0.8388845716867713
3.3550007692022525,-0.8365924951981928
3.3557097719007314,-0.8342944032300695
3.3564187745992102,-0.8319902841947618
3.357127777297689,-0.8296801265369936
3.3578367799961684,-0.8273639187344541
3.3585457826946468,-0.8250416492983911
3.3592547853931256,-0.8227133067742218
3.359963788091605,-0.8203788797421284
3.3606727907900837,-0.8180383568176689
3.3613817934885626,-0.8156917266524006
3.3620907961870414,-0.8133389779344894
3.3627997988855207,-0.8109800993893264
3.363508801583999,-0.8086150797801718
3.3642178042824784,-0.8062439079087591
3.3649268069809573,-0.8038665726159545
3.365635809679436,-0.8014830627823746
3.366344812377915,-0.7990933673290337
3.3670538150763942,-0.7966974752179897
3.3677628177748726,-0.7942953754529981
3.368471820473352,-0.7918870570801556
3.3691808231718308,-0.7894725091885623
3.3698898258703096,-0.7870517209109791
3.3705988285687885,-0.7846246814245016
3.3713078312672677,-0.7821913799512134
3.372016833965746,-0.7797518057588749
3.3727258366642254,-0.7773059481615922
3.3734348393627043,-0.7748537965204918
3.374143842061183,-0.7723953402444147
3.374852844759662,-0.7699305687906066
3.3755618474581413,-0.7674594716653977
3.3762708501566197,-0.7649820384249085
3.376979852855099,-0.7624982586757528
3.377688855553578,-0.7600081220757293
3.3783978582520566,-0.7575116183345441
3.3791068609505355,-0.7550087372145086
3.3798158636490148,-0.7524994685312689
3.3805248663474936,-0.7499838021545223
3.3812338690459725,-0.7474617280087282
3.3819428717444513,-0.744933236073852
3.3826518744429306,-0.7423983163860901
3.383360877141409,-0.7398569590386058
3.3840698798398883,-0.7373091541822643
3.384778882538367,-0.734754892026387
3.385487885236846,-0.7321941628394872
3.386196887935325,-0.7296269569500244
3.386905890633804,-0.7270532647471661
3.3876148933322825,-0.7244730766815316
3.388323896030762,-0.7218863832659737
3.3890328987292406,-0.7192931750763258
3.3897419014277195,-0.7166934427521857
3.3904509041261983,-0.7140871769976863
3.3911599068246776,-0.7114743685822682
3.391868909523156,-0.7088550083414729
3.3925779122216353,-0.7062290871777072
3.393286914920114,-0.7035965960610616
3.393995917618593,-0.7009575260300752
3.394704920317072,-0.6983118681925561
3.395413923015551,-0.6956596137263618
3.3961229257140295,-0.6930007538802186
3.396831928412509,-0.6903352799745175
3.3975409311109876,-0.6876631834021396
3.3982499338094665,-0.6849844556292596
3.3989589365079453,-0.6822990881961705
3.3996679392064246,-0.6796070727181017
3.4003769419049035,-0.6769084008860583
3.4010859446033823,-0.6742030644676349
3.401794947301861,-0.6714910553078556
3.40250395000034,-0.6687723653300206
3.403212952698819,-0.6660469865365356
3.403921955397298,-0.6633149110097556
3.404630958095777,-0.6605761309128465
3.405339960794256,-0.6578306384906222
3.4060489634927347,-0.6550784260704062
3.406757966191214,-0.6523194860628975
3.4074669688896924,-0.649553810963019
3.4081759715881716,-0.646781393350794
3.4088849742866505,-0.6440022258922156
3.4095939769851293,-0.6412163013401092
3.410302979683608,-0.6384236125350278
3.4110119823820875,-0.6356241524061099
3.411720985080566,-0.6328179139719778
3.4124299877790447,-0.6300048903416227
3.413138990477524,-0.627185074715288
3.4138479931760024,-0.6243584603853731
3.4145569958744817,-0.6215250407373197
3.4152659985729605,-0.6186848092505175
3.4159750012714394,-0.6158377594992088
3.4166840039699182,-0.612983885153393
3.4173930066683975,-0.6101231799797362
3.418102009366876,-0.6072556378424881
3.418811012065355,-0.6043812527043918
3.419520014763834,-0.601500018627615
3.420229017462313,-0.5986119297746596
3.4209380201607917,-0.5957169804092962
3.421647022859271,-0.5928151648974929
3.42235602555775,-0.5899064777083453
3.4230650282562287,-0.5869909134150108
3.4237740309547076,-0.5840684666956537
3.424483033653187,-0.5811391323343822
3.4251920363516652,-0.5782029052221886
3.4259010390501445,-0.5752597803579071
3.4266100417486234,-0.5723097528491543
3.4273190444471022,-0.5693528179132941
3.428028047145581,-0.5663889708783773
3.4287370498440604,-0.5634182071841286
3.4294460525425388,-0.5604405223828731
3.430155055241018,-0.5574559121405311
3.430864057939497,-0.554464372237572
3.4315730606379757,-0.5514658985699844
3.4322820633364546,-0.5484604871502635
3.432991066034934,-0.5454481341083682
3.4337000687334123,-0.542428835692709
3.4344090714318916,-0.5394025882711322
3.4351180741303704,-0.5363693883319007
3.4358270768288492,-0.5333292324846827
3.436536079527328,-0.5302821174615346
3.4372450822258074,-0.5272280401179014
3.437954084924286,-0.5241669974336113
3.438663087622765,-0.5210989865138609
3.439372090321244,-0.5180240045902307
3.4400810930197228,-0.5149420490216722
3.4407900957182016,-0.5118531172955202
3.441499098416681,-0.5087572070284997
3.4422081011151597,-0.5056543159677324
3.4429171038136386,-0.5025444419917438
3.4436261065121174,-0.4994275831114797
3.4443351092105967,-0.49630373747132905
3.445044111909075,-0.49317290335012687
3.4457531146075544,-0.4900350791621839
3.4464621173060332,-0.4868902634583113
3.447171120004512,-0.48373845492682443
3.447880122702991,-0.48057965239459455
3.4485891254014702,-0.4774138548280586
3.4492981280999486,-0.474241061334259
3.450007130798428,-0.47106127116186763
3.4507161334969068,-0.4678744837022191
3.4514251361953856,-0.4646806984903495
3.4521341388938644,-0.46147991520603504
3.4528431415923437,-0.45827213367481645
3.453552144290822,-0.45505735386905966
3.4542611469893014,-0.4518355759089784
3.4549701496877803,-0.4486068000636862
3.455679152386259,-0.445371026752241
3.456388155084738,-0.4421282565446864
3.4570971577832172,-0.4388784901630992
3.4578061604816956,-0.4356217284826401
3.458515163180175,-0.4323579725326011
3.459224165878654,-0.42908722349746226
3.4599331685771326,-0.42580948271792957
3.4606421712756115,-0.4225247516919998
3.4613511739740908,-0.4192330320760178
3.462060176672569,-0.415934325685705
3.4627691793710484,-0.41262863449725334
3.4634781820695273,-0.40931596064835307
3.464187184768006,-0.40599630643925766
3.464896187466485,-0.40266967433384715
3.465605190164964,-0.39933606696067636
3.466314192863443,-0.39599548711404325
3.4670231955619215,-0.3926479377550423
3.467732198260401,-0.38929342201262956
3.4684412009588796,-0.3859319431846728
3.4691502036573585,-0.382563504739026
3.4698592063558373,-0.37918811031457483
3.4705682090543166,-0.37580576372231445
3.471277211752795,-0.3724164689463958
3.4719862144512743,-0.3690202301451834
3.472695217149753,-0.36561705165233505
3.473404219848232,-0.3622069379778458
3.474113222546711,-0.35878989380911697
3.47482222524519,-0.35536592401200434
3.4755312279436685,-0.3519350336318944
3.476240230642148,-0.3484972278947498
3.4769492333406267,-0.3450525122081711
3.4776582360391055,-0.341600892162457
3.4783672387375844,-0.3381423735316575
3.4790762414360636,-0.3346769622746371
3.479785244134542,-0.3312046645361208
3.4804942468330213,-0.3277254866477549
3.4812032495315,-0.32423943512915476
3.481912252229979,-0.32074651668896376
3.482621254928458,-0.31724673822589555
3.483330257626937,-0.31374010682978803
3.484039260325416,-0.3102266297826548
3.484748263023895,-0.30670631455972225
3.4854572657223737,-0.3031791688304844
3.486166268420853,-0.2996452004597347
3.4868752711193314,-0.2961044175086196
3.4875842738178107,-0.2925568282356688
3.4882932765162895,-0.2890024410978317
3.4890022792147684,-0.2854412647515217
3.489711281913247,-0.28187330805364136
3.4904202846117265,-0.27829858006261154
3.491129287310205,-0.2747170900394087
3.491838290008684,-0.2711288474485809
3.492547292707163,-0.26753386195927326
3.493256295405642,-0.26393214344626204
3.4939652981041207,-0.2603237019909455
3.4946743008026,-0.2567085478823862
3.4953833035010784,-0.2530866916182981
3.4960923061995577,-0.24945814390608134
3.4968013088980365,-0.24582291566380438
3.4975103115965154,-0.2421810180212185
3.498219314294994,-0.2385324623207561
3.4989283169934735,-0.2348772601185245
3.499637319691952,-0.2312154231852946
3.500346322390431,-0.22754696350749276
3.50105532508891,-0.2238718932881878
3.501764327787389,-0.22019022494806262
3.5024733304858677,-0.21650197112639719
3.503182333184347,-0.2128071446820422
3.503891335882826,-0.20910575869438264
3.5046003385813047,-0.2053978264643036
3.5053093412797836,-0.20168336151514465
3.5060183439782624,-0.19796237759366703
3.5067273466767412,-0.19423488867099253
3.5074363493752205,-0.19050090894354865
3.5081453520736994,-0.1867604528340197
3.508854354772178,-0.18301353499226952
3.509563357470657,-0.17926017029628294
3.5102723601691364,-0.1755003738530837
3.5109813628676148,-0.17173416099965672
3.511690365566094,-0.16796154730386714
3.512399368264573,-0.1641825485653594
3.5131083709630517,-0.16039718081647464
3.5138173736615306,-0.15660546032313621
3.51452637636001,-0.15280740358575268
3.5152353790584883,-0.1490030273400954
3.5159443817569676,-0.1451923485581802
3.5166533844554464,-0.1413753844491486
3.5173623871539252,-0.13755215246012914
3.518071389852404,-0.13372267027710322
3.518780392550883,-0.12988695582575494
3.5194893952493618,-0.1260450272723222
3.5201983979478406,-0.12219690302444547
3.52090740064632,-0.11834260173199296
3.5216164033447988,-0.11448214228790021
3.5223254060432776,-0.11061554382897765
3.5230344087417564,-0.10674282573674043
3.5237434114402353,-0.10286400763820103
3.524452414138714,-0.09897910940668836
3.5251614168371934,-0.09508815116261521
3.5258704195356723,-0.0911911532742869
3.526579422234151,-0.08728813635867183
3.52728842493263,-0.08337912128216346
3.5279974276311092,-0.07946412916135126
3.5287064303295876,-0.07554318136377386
3.529415433028067,-0.07161629950866583
3.5301244357265458,-0.06768350546768787
3.5308334384250246,-0.06374482136566917
3.5315424411235035,-0.059800269581322785
3.5322514438219828,-0.05584987274795883
3.532960446520461,-0.05189365375419552
3.5336694492189404,-0.047931635744637296
3.5343784519174193,-0.04396384212058502
3.535087454615898,-0.039990296540702436
3.535796457314377,-0.03601102292168443
3.5365054600128563,-0.03202604543892543
3.5372144627113347,-0.0280353885271597
3.537923465409814,-0.024039076881113425
3.538632468108293,-0.02003713545612995
3.5393414708067716,-0.016029589468800065
3.5400504735052505,-0.012016464397563625
3.5407594762037298,-0.007997785983322042
3.541468478902208,-0.003973580230033108
3.5421774816006875,5.612659471188053e-5
3.5428864842991663,0.00409130795911089
3.543595486997645,0.0081319370665906
3.544304489696124,0.012177986855252454
3.545013492394603,0.016229429997327793
3.545722495093082,0.020286238898652276
3.546431497791561,0.024348385698137437
3.5471405004900403,0.028415842267268843
3.5478495031885187,0.03248858020960327
3.5485585058869975,0.03656657086027504
3.549267508585477,0.040649785285533174
3.5499765112839556,0.04473819428226819
3.550685513982434,0.04883176837754838
3.5513945166809133,0.05293047782820229
3.5521035193793926,0.05703429262036755
3.5528125220778715,0.061143182469077906
3.55352152477635,0.06525711681786062
3.554230527474829,0.06937606483834413
3.554939530173308,0.07349999542987065
3.5556485328717873,0.07762887721912842
3.5563575355702657,0.08176267855979555
3.5570665382687445,0.08590136753220617
3.557775540967224,0.09004491194299563
3.558484543665703,0.09419327932480925
3.559193546364181,0.09834643693598641
3.5599025490626603,0.10250435176025954
3.5606115517611396,0.10666699050649794
3.5613205544596185,0.11083431960842677
3.562029557158097,0.11500630522438088
3.562738559856576,0.11918291323707517
3.563447562555055,0.12336410925337965
3.5641565652535343,0.12754985860410115
3.5648655679520127,0.1317401263438059
3.565574570650492,0.1359348772506332
3.566283573348971,0.14013407582613302
3.56699257604745,0.1443376862951115
3.5677015787459285,0.14854567260551474
3.5684105814444074,0.15275799842828355
3.5691195841428867,0.15697462715727217
3.5698285868413655,0.16119552190915853
3.570537589539844,0.16542064552336166
3.571246592238323,0.16964996056198942
3.5719555949368025,0.1738834293098082
3.5726645976352804,0.17812101377421438
3.5733736003337597,0.18236267568522035
3.574082603032239,0.18660837649547057
3.574791605730718,0.19085807738028016
3.5755006084291963,0.1951117392376508
3.5762096111276755,0.1993693226883579
3.5769186138261544,0.20363078807601276
3.5776276165246337,0.2078960954671646
3.578336619223112,0.21216520465141314
3.579045621921591,0.2164380751415484
3.57975462462007,0.2207146661736756
3.5804636273185495,0.22499493670740225
3.581172630017028,0.2292788454260246
3.5818816327155067,0.23356635073672782
3.582590635413986,0.23785741077079553
3.583299638112465,0.24215198338387822
3.5840086408109433,0.24645002615623018
3.5847176435094226,0.2507514963930006
3.5854266462079014,0.2550563511245328
3.5861356489063807,0.2593645471066836
3.586844651604859,0.2636760408211556
3.5875536543033384,0.26799078847585633
3.5882626570018172,0.2723087460052926
3.5889716597002965,0.27662986907094267
3.589680662398775,0.28095411306170376
3.5903896650972538,0.2852814330943031
3.591098667795733,0.28961178401378307
3.5918076704942123,0.2939451203939655
3.5925166731926903,0.29828139653796215
3.5932256758911696,0.3026205664786917
3.593934678589649,0.3069625839794302
3.5946436812881277,0.31130740253437317
3.595352683986606,0.3156549753692205
3.5960616866850854,0.3200052554417946
3.5967706893835643,0.3243581954426588
3.5974796920820435,0.32871374779577306
3.598188694780522,0.3330718646591752
3.598897697479001,0.3374324979256749
3.59960670017748,0.34179559922356184
3.6003157028759594,0.34616111991736626
3.6010247055744373,0.35052901110860596
3.6017337082729166,0.3548992236365835
3.602442710971396,0.3592717080791884
3.6031517136698747,0.3636464147537294
3.603860716368353,0.3680232937177971
3.6045697190668324,0.37240229477013675
3.6052787217653113,0.37678336745154695
3.6059877244637906,0.3811664610458019
3.606696727162269,0.3855515245806096
3.6074057298607483,0.3899385068285798
3.608114732559227,0.3943273563082025
3.6088237352577064,0.39871802128489175
3.609532737956185,0.4031104497720017
3.6102417406546636,0.40750458953191104
3.610950743353143,0.41190038807709956
3.6116597460516218,0.4162977926712677
3.6123687487501,0.4206967503304685
3.6130777514485795,0.42509720782426363
3.6137867541470587,0.4294991116769236
3.6144957568455376,0.43390240816861336
3.615204759544016,0.43830704333664305
3.6159137622424953,0.44271296297670815
3.616622764940974,0.4471201126441816
3.6173317676394534,0.4515284376554079
3.618040770337932,0.45593788308903793
3.6187497730364107,0.4603483937873775
3.61945877573489,0.4647599143577589
3.6201677784333692,0.4691723891739515
3.620876781131847,0.4735857623775755
3.6215857838303265,0.47799997787954657
3.6222947865288058,0.4824149793615621
3.6230037892272846,0.48683071027758634
3.623712791925763,0.49124711385537273
3.6244217946242423,0.4956641330980034
3.625130797322721,0.5000817107854685
3.6258398000211995,0.5044997894762416
3.626548802719679,0.5089183115089108
3.627257805418158,0.5133372190038077
3.627966808116637,0.5177564538646747
3.6286758108151154,0.5221759577803563
3.6293848135135947,0.5265956722264983
3.6300938162120735,0.5310155384672889
3.630802818910553,0.535435497557229
3.631511821609031,0.5398554903428947
3.63222082430751,0.5442754574647437
3.6329298270059893,0.548695339358968
3.6336388297044686,0.5531150762593213
3.6343478324029466,0.5575346081989999
3.635056835101426,0.5619538750125559
3.635765837799905,0.5663728163378045
3.636474840498384,0.5707913716177797
3.6371838431968624,0.5752094801026949
3.6378928458953417,0.579627080851947
3.6386018485938205,0.5840441127361244
3.6393108512923,0.5884605144390445
3.640019853990778,0.5928762244598182
3.640728856689257,0.5972911811149431
3.6414378593877363,0.601705322540396
3.6421468620862156,0.6061185866937676
3.642855864784694,0.6105309113564299
3.643564867483173,0.6149422341356847
3.644273870181652,0.6193524924669954
3.644982872880131,0.6237616236161828
3.6456918755786094,0.6281695646816758
3.6464008782770887,0.6325762525967882
3.6471098809755675,0.6369816241319888
3.647818883674047,0.6413856158972298
3.6485278863725252,0.645788164344272
3.6492368890710045,0.6501892057690469
3.6499458917694834,0.6545886763140156
3.6506548944679627,0.6589865119706004
3.651363897166441,0.6633826485815798
3.65207289986492,0.6677770218435487
3.652781902563399,0.6721695673093767
3.6534909052618785,0.6765602203906994
3.6541999079603564,0.680948916360437
3.6549089106588357,0.6853355903553041
3.655617913357315,0.6897201773783911
3.656326916055794,0.6941026123017198
3.6570359187542723,0.6984828298688636
3.6577449214527515,0.7028607646975281
3.6584539241512304,0.7072363512822407
3.6591629268497097,0.7116095239969822
3.659871929548188,0.7159802170978719
3.660580932246667,0.7203483647258857
3.661289934945146,0.7247139009095815
3.6619989376436255,0.7290767595678491
3.6627079403421035,0.7334368745126654
3.6634169430405827,0.7377941794519102
3.664125945739062,0.7421486079921606
3.664834948437541,0.746500093641543
3.6655439511360193,0.7508485698125693
3.6662529538344986,0.7551939698250362
3.6669619565329774,0.7595362269089012
3.6676709592314567,0.7638752742072259
3.668379961929935,0.7682110447790997
3.6690889646284144,0.7725434716026081
3.6697979673268932,0.776872487577821
3.6705069700253725,0.7811980255297868
3.671215972723851,0.7855200182115734
3.6719249754223298,0.7898383983072935
3.672633978120809,0.7941530984351959
3.673342980819288,0.7984640511507297
3.6740519835177663,0.8027711889496802
3.6747609862162456,0.8070744442712708
3.675469988914725,0.8113737495013389
3.6761789916132037,0.8156690369754873
3.676887994311682,0.8199602389822922
3.6775969970101614,0.8242472877665001
3.6783059997086403,0.8285301155322755
3.6790150024071187,0.8328086544464427
3.679724005105598,0.8370828366417571
3.680433007804077,0.8413525942202233
3.681142010502556,0.8456178592563683
3.6818510132010345,0.8498785638006132
3.6825600158995133,0.8541346398826039
3.6832690185979926,0.8583860195145909
3.683978021296472,0.8626326346948159
3.6846870239949503,0.866874417410938
3.685396026693429,0.8711112996434534
3.6861050293919084,0.8753432133691426
3.6868140320903873,0.8795700905645538
3.6875230347888657,0.883791863209477
3.688232037487345,0.8880084632904628
3.688941040185824,0.8922198228043403
3.689650042884303,0.8964258737617544
3.6903590455827815,0.9006265481907463
3.691068048281261,0.9048217781403157
3.6917770509797396,0.9090114956840296
3.692486053678219,0.913195632923628
3.6931950563766973,0.9173741219926567
3.693904059075176,0.9215468950601313
3.6946130617736554,0.9257138843341732
3.6953220644721347,0.9298750220657227
3.6960310671706127,0.9340302405522078
3.696740069869092,0.9381794721412922
3.6974490725675713,0.942322649234565
3.69815807526605,0.9464597042913123
3.6988670779645285,0.9505905698322678
3.699576080663008,0.9547151784433894
3.7002850833614866,0.958833462779639
3.700994086059966,0.9629453555687975
3.7017030887584443,0.9670507896152583
3.702412091456923,0.971149697803889
3.7031210941554025,0.9752420131038251
3.7038300968538818,0.9793276685723666
3.70453909955236,0.9834065973588246
3.705248102250839,0.9874787327083939
3.7059571049493183,0.9915440079660403
3.706666107647797,0.995602356580408
3.7073751103462755,0.9996537121077167
3.708084113044755,1.0036980082156752
3.7087931157432337,1.007735178687426
3.709502118441713,1.0117651574254627
3.7102111211401914,1.0157878784555712
3.7109201238386706,1.0198032759307945
3.7116291265371495,1.0238112841353781
3.712338129235629,1.0278118374887277
3.713047131934107,1.0318048705494107
3.713756134632586,1.0357903180190795
3.7144651373310653,1.0397681147464992
3.7151741400295446,1.0437381957315042
3.7158831427280226,1.0477004961289933
3.716592145426502,1.0516549512529245
3.717301148124981,1.055601496580303
3.71801015082346,1.0595400677551763
3.7187191535219384,1.0634706005926349
3.7194281562204177,1.0673930310828021
3.7201371589188965,1.071307295394845
3.720846161617376,1.0752133298809565
3.721555164315854,1.079111071080359
3.722264167014333,1.0830004557233088
3.7229731697128123,1.0868814207350614
3.7236821724112916,1.090753903239881
3.7243911751097696,1.094617840565025
3.725100177808249,1.0984731702447244
3.725809180506728,1.102319830024146
3.726518183205207,1.10615775786339
3.7272271859036854,1.1099868919414266
3.7279361886021647,1.1138071706600823
3.7286451913006435,1.1176185326479633
3.729354193999123,1.1214209167644236
3.7300631966976012,1.1252142621034804
3.7307721993960805,1.1289985079977543
3.7314812020945594,1.132773594022376
3.7321902047930378,1.1365394599989003
3.732899207491517,1.1402960459991904
3.733608210189996,1.1440432923493065
3.734317212888475,1.1477811396333886
3.7350262155869536,1.151509528697487
3.7357352182854324,1.1552284006534448
3.7364442209839117,1.1589376968826943
3.737153223682391,1.162637359040098
3.737862226380869,1.1663273290577423
3.7385712290793482,1.17000754914873
3.7392802317778275,1.1736779618109408
3.7399892344763064,1.1773385098308062
3.740698237174785,1.1809891362870224
3.741407239873264,1.1846297845542915
3.742116242571743,1.1882603983070243
3.742825245270222,1.191880921523011
3.7435342479687006,1.195491298487096
3.7442432506671794,1.1990914737948288
3.7449522533656587,1.2026813923560902
3.745661256064138,1.2062609993986937
3.7463702587626164,1.209830240471973
3.7470792614610953,1.2133890614503673
3.7477882641595746,1.216937408536943
3.7484972668580534,1.2204752282669245
3.749206269556532,1.2240024675112122
3.749915272255011,1.227519073479841
3.75062427495349,1.2310249937254585
3.7513332776519692,1.2345201761467424
3.7520422803504476,1.2380045689918313
3.752751283048927,1.2414781208617045
3.7534602857474058,1.2449407807135455
3.754169288445885,1.2483924978640877
3.7548782911443634,1.2518332219929449
3.7555872938428423,1.2552629031458968
3.7562962965413216,1.258681491738153
3.757005299239801,1.2620889385576066
3.757714301938279,1.2654851947680696
3.758423304636758,1.268870211912446
3.7591323073352374,1.2722439419159293
3.7598413100337162,1.275606337089131
3.7605503127321946,1.2789573501312208
3.761259315430674,1.282296934133016
3.7619683181291528,1.2856250425800513
3.762677320827632,1.2889416293556442
3.7633863235261105,1.292246648743904
3.7640953262245893,1.295540055432733
3.7648043289230686,1.2988218045168045
3.765513331621548,1.3020918515005178
3.7662223343200263,1.3053501523008966
3.766931337018505,1.3085966632505175
3.7676403397169844,1.3118313411003741
3.7683493424154633,1.3150541430227114
3.7690583451139417,1.3182650266138736
3.769767347812421,1.3214639498970753
3.7704763505109,1.3246508713252054
3.771185353209379,1.3278257497835506
3.7718943559078575,1.3309885445925378
3.7726033586063368,1.334139215510426
3.7733123613048156,1.3372777227359829
3.774021364003295,1.3404040269111355
3.7747303667017733,1.3435180891236045
3.775439369400252,1.3466198709094928
3.7761483720987314,1.3497093342558795
3.7768573747972103,1.3527864416033608
3.7775663774956887,1.3558511558485864
3.778275380194168,1.3589034403467761
3.7789843828926473,1.3619432589141762
3.779693385591126,1.364970575830552
3.7804023882896045,1.3679853558415846
3.781111390988084,1.3709875641613292
3.7818203936865626,1.3739771664745617
3.782529396385042,1.376954128939158
3.7832383990835203,1.37991841818845
3.783947401781999,1.382870001333521
3.7846564044804785,1.3858088459655096
3.785365407178957,1.3887349201578876
3.7860744098774357,1.3916481924686992
3.786783412575915,1.3945486319427913
3.7874924152743943,1.3974362081140068
3.7882014179728727,1.4003108910073756
3.7889104206713515,1.4031726511412579
3.789619423369831,1.4060214595294913
3.7903284260683097,1.4088572876834737
3.791037428766788,1.4116801076142802
3.7917464314652674,1.4144898918347004
3.7924554341637466,1.4172866133612803
3.7931644368622255,1.4200702457163514
3.793873439560704,1.422840762930003
3.794582442259183,1.4255981395420567
3.795291444957662,1.428342350604012
3.7960004476561413,1.4310733716809565
3.7967094503546197,1.4337911788534687
3.7974184530530986,1.436495748719477
3.798127455751578,1.439187058396108
3.798836458450057,1.441865085521508
3.799545461148535,1.4445298082566398
3.8002544638470144,1.4471812052870339
3.8009634665454937,1.449819255824554
3.8016724692439725,1.452443939609088
3.802381471942451,1.4550552369102605
3.80309047464093,1.4576531285290732
3.803799477339409,1.4602375957995566
3.8045084800378883,1.4628086205903705
3.8052174827363667,1.465366185306376
3.8059264854348456,1.467910272890198
3.806635488133325,1.4704408668237399
3.807344490831804,1.4729579511296627
3.8080534935302826,1.4754615103728819
3.8087624962287614,1.4779515296619596
3.8094714989272407,1.4804279946505308
3.8101805016257195,1.4828908915386596
3.810889504324198,1.4853402070741784
3.811598507022677,1.487775928553999
3.812307509721156,1.490198043825379
3.8130165124196354,1.4926065412871523
3.8137255151181138,1.4950014098909445
3.814434517816593,1.4973826391423373
3.815143520515072,1.499750219101989
3.815852523213551,1.5021041403867588
3.8165615259120296,1.5044443941707277
3.8172705286105084,1.506770972186262
3.8179795313089877,1.509083866724964
3.818688534007467,1.5113830706386264
3.819397536705945,1.5136685773401546
3.8201065394044242,1.5159403808043987
3.8208155421029035,1.5181984755690126
3.8215245448013824,1.5204428567352088
3.8222335474998608,1.5226735199685129
3.82294255019834,1.524890461499452
3.823651552896819,1.527093678124218
3.824360555595298,1.5292831672052571
3.8250695582937766,1.5314589266718548
3.8257785609922554,1.5336209550206286
3.8264875636907347,1.535769251316016
3.827196566389214,1.5379038151906919
3.827905569087692,1.5400246468459295
3.8286145717861713,1.5421317470519442
3.8293235744846505,1.5442251171481463
3.8300325771831294,1.5463047590433854
3.830741579881608,1.548370675216108
3.831450582580087,1.5504228687144803
3.832159585278566,1.5524613431564651
3.832868587977045,1.5544861027298176
3.8335775906755236,1.5564971521920667
3.834286593374003,1.5584944968703993
3.8349955960724817,1.5604781426615209
3.835704598770961,1.562448096031451
3.8364136014694394,1.5644043640152454
3.8371226041679183,1.56634695421669
3.8378316068663976,1.5682758748079089
3.838540609564876,1.5701911345289281
3.839249612263355,1.5720927426871953
3.839958614961834,1.5739807091569822
3.8406676176603134,1.5758550443788049
3.8413766203587913,1.5777157593587208
3.8420856230572706,1.5795628656675957
3.84279462575575,1.5813963754402989
3.8435036284542288,1.5832163013748293
3.844212631152707,1.585022656731398
3.8449216338511865,1.5868154553314164
3.8456306365496653,1.5885947115564558
3.8463396392481446,1.5903604403471168
3.847048641946623,1.5921126572018405
3.847757644645102,1.593851378175655
3.848466647343581,1.595576619878861
3.8491756500420604,1.5972883994756433
3.849884652740539,1.5989867346826232
3.8505936554390177,1.6006716437673392
3.851302658137497,1.6023431455466561
3.852011660835976,1.6040012593851336
3.852720663534454,1.6056460051932737
3.8534296662329335,1.6072774034257722
3.8541386689314128,1.6088954750796385
3.8548476716298916,1.6105002416922836
3.85555667432837,1.6120917253395366
3.8562656770268493,1.613669948633576
3.856974679725328,1.6152349347208104
3.8576836824238074,1.6167867072796909
3.858392685122286,1.6183252905184482
3.8591016878207647,1.6198507091727583
3.859810690519244,1.6213629885033518
3.8605196932177233,1.6228621542935553
3.861228695916201,1.6243482328467551
3.8619376986146805,1.6258212509838017
3.86264670131316,1.6272812360403448
3.8633557040116386,1.628728215864104
3.864064706710117,1.630162218812067
3.8647737094085963,1.6315832737476328
3.865482712107075,1.6329914100376726
3.8661917148055545,1.6343866575495483
3.866900717504033,1.6357690466480372
3.8676097202025117,1.6371386081922226
3.868318722900991,1.638495373532291
3.8690277255994703,1.639839374506285
3.8697367282979487,1.641170643436797
3.8704457309964275,1.6424892131275712
3.871154733694907,1.643795116860084
3.8718637363933857,1.645088388390026
3.872572739091864,1.6463690619437454
3.8732817417903433,1.6476371722146252
3.873990744488822,1.6488927543593976
3.8746997471873015,1.650135843994404
3.87540874988578,1.6513664771917957
3.876117752584259,1.6525846904756687
3.876826755282738,1.6537905208181625
3.8775357579812173,1.6549840056354754
3.8782447606796957,1.656165182783849
3.8789537633781745,1.6573340905554863
3.879662766076654,1.65849076767441
3.880371768775133,1.6596352532922884
3.881080771473611,1.6607675869841905
3.8817897741720904,1.6618878087443023
3.8824987768705697,1.6629959589815813
3.8832077795690485,1.6640920785153757
3.883916782267527,1.6651762085709823
3.884625784966006,1.6662483907751775
3.885334787664485,1.6673086671516735
3.8860437903629643,1.668357080116554
3.8867527930614427,1.6693936724736567
3.8874617957599216,1.6704184874099137
3.888170798458401,1.6714315684906478
3.88887980115688,1.6724329596548337
3.889588803855358,1.6734227052103132
3.8902978065538374,1.6744008498289762
3.8910068092523167,1.6753674385419077
3.891715811950795,1.676322516734486
3.892424814649274,1.6772661301414655
3.893133817347753,1.6781983248419998
3.893842820046232,1.6791191472546578
3.8945518227447105,1.6800286441324004
3.8952608254431897,1.6809268625575062
3.895969828141669,1.681813849936503
3.896678830840148,1.6826896539950462
3.8973878335386263,1.6835543227727734
3.8980968362371056,1.6844079046181506
3.8988058389355844,1.6852504481832686
3.8995148416340637,1.6860820024186334
3.900223844332542,1.6869026165679344
3.900932847031021,1.6877123401627816
3.9016418497295002,1.6885112230174315
3.9023508524279795,1.6892993152234916
3.9030598551264575,1.6900766671446148
3.9037688578249368,1.6908433294111633
3.904477860523416,1.6915993529148696
3.905186863221895,1.6923447888034835
3.9058958659203733,1.6930796884754034
3.9066048686188526,1.6938041035742952
3.9073138713173314,1.6945180859837046
3.9080228740158107,1.6952216878216646
3.908731876714289,1.695914961435286
3.909440879412768,1.696597959395345
3.9101498821112473,1.6972707344908777
3.9108588848097265,1.6979333397237475
3.911567887508205,1.6985858283032351
3.912276890206684,1.699228253640609
3.912985892905163,1.6998606693436997
3.913694895603642,1.7004831292114857
3.9144038983021203,1.7010956872286633
3.9151129010005996,1.701698397560237
3.9158219036990785,1.702291314546098
3.9165309063975577,1.7028744926956283
3.917239909096036,1.7034479866822827
3.9179489117945154,1.704011851338214
3.9186579144929943,1.7045661416488762
3.9193669171914736,1.7051109127476503
3.920075919889952,1.7056462199104854
3.920784922588431,1.706172118550543
3.92149392528691,1.706688664212859
3.9222029279853894,1.7071959125690153
3.9229119306838673,1.707693919411833
3.9236209333823466,1.7081827406500816
3.924329936080826,1.7086624323031914
3.9250389387793048,1.7091330504960036
3.925747941477783,1.7095946514535287
3.9264569441762625,1.7100472914957205
3.9271659468747413,1.7104910270322828
3.9278749495732206,1.7109259145574895
3.928583952271699,1.711352010645025
3.929292954970178,1.7117693719428613
3.930001957668657,1.712178055168144
3.9307109603671364,1.7125781171021086
3.931419963065615,1.7129696145850335
3.9321289657640937,1.7133526045111995
3.932837968462573,1.7137271438238968
3.933546971161052,1.7140932895104488
3.93425597385953,1.714451098597266
3.9349649765580095,1.7148006281449384
3.9356739792564883,1.7151419352433441
3.9363829819549676,1.7154750770068061
3.937091984653446,1.715800110569267
3.9378009873519253,1.7161170930795033
3.938509990050404,1.7164260816963757
3.9392189927488834,1.7167271335841061
3.939927995447362,1.717020305907597
3.9406369981458407,1.717305655827777
3.94134600084432,1.7175832404969966
3.9420550035427993,1.7178531170544455
3.942764006241277,1.718115342621616
3.9434730089397565,1.7183699742978018
3.944182011638236,1.7186170691556346
3.9448910143367137,1.7188566842366593
3.945600017035193,1.7190888765469519
3.9463090197336723,1.7193137030527716
3.947018022432151,1.7195312206762574
3.9477270251306296,1.7197414862911613
3.948436027829109,1.7199445567186298
3.9491450305275877,1.7201404887230167
3.949854033226067,1.720329339007747
3.9505630359245454,1.720511164211219
3.9512720386230242,1.720686020902749
3.9519810413215035,1.720853965578559
3.952690044019983,1.7210150546578067
3.953399046718461,1.7211693444786673
3.95410804941694,1.7213168912944414
3.9548170521154193,1.721457751269729
3.955526054813898,1.7215919804766329
3.9562350575123766,1.721719634891007
3.956944060210856,1.7218407703887637
3.957653062909335,1.7219554427422068
3.958362065607814,1.722063707616424
3.9590710683062924,1.7221656205657245
3.9597800710047717,1.7222612370301071
3.9604890737032505,1.7223506123318006
3.96119807640173,1.7224338016718224
3.9619070791002082,1.722510860126604
3.962616081798687,1.7225818426446515
3.9633250844971664,1.7226468040432592
3.9640340871956457,1.7227057990052628
3.9647430898941236,1.7227588820758477
3.965452092592603,1.7228061076593932
3.966161095291082,1.7228475300163788
3.966870097989561,1.7228832032603185
3.9675791006880394,1.7229131813547576
3.9682881033865187,1.7229375181103108
3.9689971060849976,1.7229562671817418
3.969706108783477,1.7229694820650985
3.9704151114819553,1.7229772160948895
3.971124114180434,1.7229795224413123
3.9718331168789134,1.7229764541075174
3.9725421195773927,1.7229680639269345
3.973251122275871,1.7229544045606329
3.97396012497435,1.722935528494735
3.974669127672829,1.722911488037871
3.975378130371308,1.722882335318688
3.9760871330697865,1.722848122283395
3.9767961357682657,1.7228089006933625
3.9775051384667446,1.7227647221227647
3.978214141165224,1.7227156379562671
3.9789231438637023,1.7226616993867618
3.9796321465621816,1.722602957413144
3.9803411492606604,1.7225394628381405
3.9810501519591397,1.7224712662661776
3.981759154657618,1.7223984181012966
3.982468157356097,1.722320968545114
3.9831771600545762,1.7222389675948262
3.9838861627530555,1.7221524650412592
3.9845951654515335,1.7220615104669592
3.9853041681500128,1.7219661532443329
3.986013170848492,1.7218664425338246
3.986722173546971,1.721762427282147
3.9874311762454493,1.7216541562205416
3.9881401789439286,1.7215416778630948
3.9888491816424074,1.7214250405050886
3.9895581843408867,1.721304292221397
3.990267187039365,1.721179480864928
3.990976189737844,1.7210506540650965
3.9916851924363232,1.7209178592263537
3.9923941951348025,1.7207811435267448
3.993103197833281,1.7206405539165188
3.99381220053176,1.720496137116769
3.994521203230239,1.720347939618121
3.995230205928718,1.7201960076794585
3.9959392086271963,1.72004038732669
3.9966482113256756,1.7198811243515526
3.9973572140241544,1.7197182643104585
3.998066216722633,1.719551852523378
3.998775219421112,1.7193819340727612
3.9994842221195914,1.7192085538025013
4.00019322481807,1.7190317563169286
4.000902227516549,1.7188515859798512
4.001611230215028,1.7186680869136282
4.002320232913507,1.7184813029982764
4.003029235611986,1.7182912778706223
4.003738238310464,1.718098054923481
4.004447241008943,1.7179016773048776
4.005156243707423,1.7177021879173047
4.005865246405902,1.7174996294170088
4.00657424910438,1.7172940442133144
4.00728325180286,1.7170854744679882
4.007992254501338,1.716873962094625
4.008701257199817,1.716659548758085
4.009410259898296,1.7164422758739435
4.010119262596775,1.7162221846079935
4.010828265295254,1.7159993158757683
4.011537267993734,1.715773710342097
4.012246270692211,1.715545408420703
4.01295527339069,1.7153144502738187
4.01366427608917,1.7150808758118408
4.014373278787649,1.714844724693016
4.015082281486127,1.7146060363231554
4.015791284184607,1.7143648498553776
4.016500286883085,1.714121204189883
4.017209289581564,1.7138751379737602
4.017918292280043,1.7136266896008143
4.018627294978522,1.7133758972114332
4.019336297677001,1.7131227986924686
4.020045300375481,1.7128674316771666
4.020754303073958,1.7126098335450985
4.021463305772437,1.712350041422143
4.022172308470917,1.7120880921804753
4.022881311169396,1.7118240224386017
4.023590313867874,1.7115578685614048
4.024299316566354,1.7112896666602186
4.025008319264832,1.7110194525929365
4.025717321963311,1.710747261964132
4.02642632466179,1.7104731301252118
4.027135327360269,1.710197092174592
4.027844330058748,1.7099191829578948
4.028553332757228,1.709639437068176
4.029262335455706,1.7093578888461645
4.029971338154184,1.709074572380531
4.030680340852664,1.708789521508189
4.031389343551143,1.7085027698145907
4.032098346249621,1.7082143506340743
4.032807348948101,1.707924297050214
4.03351635164658,1.7076326418961958
4.034225354345058,1.7073394177552221
4.034934357043537,1.707044656960916
4.035643359742016,1.7067483915977726
4.036352362440495,1.706450653501602
4.037061365138975,1.7061514742600195
4.037770367837453,1.7058508852129264
4.038479370535931,1.7055489174530314
4.039188373234411,1.7052456018263857
4.03989737593289,1.7049409689329202
4.040606378631368,1.7046350491270257
4.041315381329848,1.7043278725181246
4.042024384028327,1.7040194689712835
4.042733386726805,1.7037098681078233
4.043442389425284,1.7033990993059536
4.044151392123763,1.703087191701424
4.044860394822242,1.7027741741881912
4.045569397520722,1.7024600754190948
4.0462784002192,1.702144923806555
4.0469874029176784,1.7018287475232832
4.047696405616158,1.7015115745030067
4.048405408314637,1.7011934324412066
4.049114411013115,1.7008743487958675
4.049823413711595,1.700554350788248
4.050532416410074,1.7002334654036553
4.051241419108552,1.6999117193922395
4.051950421807031,1.6995891392697966
4.05265942450551,1.6992657513185805
4.053368427203989,1.6989415815881432
4.054077429902468,1.6986166558961624
4.054786432600947,1.6982909998292965
4.055495435299426,1.6979646387440548
4.056204437997905,1.6976375977676603
4.056913440696383,1.697309901798936
4.057622443394862,1.6969815755092077
4.058331446093342,1.6966526433431959
4.059040448791821,1.6963231295199424
4.059749451490299,1.695993058033722
4.060458454188778,1.6956624526549828
4.061167456887257,1.6953313369312886
4.061876459585736,1.694999734188265
4.062585462284215,1.6946676675305625
4.063294464982694,1.694335159842824
4.064003467681173,1.6940022337906515
4.064712470379652,1.6936689118216086
4.06542147307813,1.6933352161661863
4.0661304757766095,1.693001168838826
4.066839478475089,1.692666791638902
4.067548481173568,1.6923321061517493
4.068257483872046,1.6919971337496778
4.068966486570526,1.6916618955929927
4.069675489269004,1.6913264126310297
4.070384491967483,1.6909907056031934
4.071093494665962,1.6906547950399942
4.071802497364441,1.6903187012640994
4.07251150006292,1.6899824443913927
4.073220502761399,1.6896460443320245
4.073929505459877,1.6893095207914748
4.0746385081583565,1.6889728932716261
4.075347510856836,1.688636181071837
4.076056513555315,1.688299403290012
4.0767655162537935,1.6879625788236914
4.077474518952273,1.6876257263711254
4.078183521650751,1.6872888644323694
4.07889252434923,1.6869520113103822
4.079601527047709,1.6866151851121032
4.080310529746188,1.68627840374957
4.081019532444667,1.6859416849410054
4.081728535143147,1.68560504621193
4.082437537841624,1.6852685048962666
4.0831465405401035,1.6849320781374488
4.083855543238583,1.6845957828895308
4.084564545937062,1.6842596359183049
4.0852735486355405,1.6839236538024145
4.08598255133402,1.6835878529344728
4.086691554032498,1.6832522495221793
4.0874005567309775,1.6829168595894393
4.088109559429456,1.6825816989774927
4.088818562127935,1.682246783346028
4.089527564826414,1.6819121281743112
4.090236567524894,1.681577748762311
4.090945570223372,1.6812436602318181
4.0916545729218505,1.6809098775275786
4.09236357562033,1.680576415418416
4.093072578318809,1.680243288498359
4.0937815810172875,1.6799105111877697
4.094490583715767,1.6795780977344685
4.095199586414246,1.6792460622148595
4.0959085891127245,1.678914418535061
4.096617591811203,1.6785831804320324
4.097326594509682,1.6782523614746885
4.0980355972081615,1.677921975065043
4.098744599906641,1.6775920344393187
4.099453602605119,1.6772625526690734
4.1001626053035976,1.6769335426623309
4.100871608002077,1.6766050171646885
4.101580610700556,1.6762769887604516
4.1022896133990345,1.6759494698737427
4.102998616097514,1.6756224727696225
4.103707618795993,1.6752960095552076
4.1044166214944715,1.6749700921807826
4.10512562419295,1.6746447324409155
4.105834626891429,1.6743199419755659
4.1065436295899085,1.673995732271193
4.107252632288387,1.6736721146618712
4.107961634986866,1.6733491003303869
4.108670637685345,1.6730267003093409
4.109379640383824,1.6727049254822561
4.110088643082302,1.672383786584671
4.1107976457807816,1.6720632942052325
4.111506648479261,1.6717434587867992
4.11221565117774,1.6714242906275227
4.1129246538762185,1.6711057998819399
4.113633656574697,1.6707879965620598
4.114342659273176,1.6704708905384364
4.1150516619716555,1.6701544915412656
4.115760664670134,1.6698388091614496
4.116469667368613,1.6695238528516663
4.1171786700670925,1.6692096319274523
4.117887672765571,1.6688961555682649
4.118596675464049,1.6685834328185447
4.119305678162529,1.6682714725887722
4.120014680861008,1.6679602836565341
4.120723683559487,1.6676498746675814
4.1214326862579655,1.6673402541368525
4.122141688956444,1.667031430449553
4.122850691654923,1.6667234118621825
4.1235596943534025,1.666416206503574
4.124268697051881,1.6661098223759345
4.12497769975036,1.6658042673558735
4.1256867024488395,1.6654995491954305
4.126395705147318,1.6651956755231025
4.127104707845796,1.6648926538448667
4.127813710544276,1.6645904915451857
4.128522713242755,1.6642891958880355
4.129231715941234,1.663988774017897
4.129940718639713,1.6636892329607749
4.130649721338192,1.663390579625188
4.13135872403667,1.6630928208031701
4.1320677267351495,1.6627959631712612
4.132776729433628,1.6625000132914887
4.133485732132107,1.6622049776123613
4.1341947348305865,1.661910862469838
4.134903737529065,1.6616176740883073
4.135612740227543,1.6613254185815538
4.136321742926023,1.6610341019537256
4.137030745624502,1.6607437301003012
4.137739748322981,1.6604543088090318
4.13844875102146,1.6601658437609021
4.139157753719939,1.6598783405310857
4.139866756418417,1.6595918045898685
4.140575759116897,1.6593062413036013
4.141284761815375,1.659021655935633
4.141993764513854,1.6587380536472287
4.1427027672123335,1.6584554394985065
4.143411769910813,1.658173818449346
4.14412077260929,1.657893195360318
4.14482977530777,1.6576135749935768
4.145538778006249,1.6573349620137698
4.146247780704728,1.6570573609889545
4.146956783403207,1.6567807763914733
4.147665786101686,1.6565052125988484
4.148374788800164,1.6562306738946824
4.149083791498644,1.6559571644695166
4.149792794197122,1.6556846884217333
4.150501796895601,1.6554132497583989
4.151210799594081,1.655142852396153
4.15191980229256,1.654873500162064
4.152628804991038,1.6546051967944775
4.153337807689517,1.6543379459438796
4.154046810387996,1.6540717511737344
4.154755813086475,1.6538066159613358
4.155464815784954,1.6535425436986344
4.156173818483433,1.6532795376930727
4.156882821181912,1.653017601168422
4.157591823880391,1.6527567372655865
4.158300826578869,1.6524969490434414
4.159009829277348,1.6522382394796231
4.159718831975828,1.6519806114713569
4.160427834674306,1.6517240678362448
4.161136837372785,1.651468611313072
4.161845840071264,1.6512142445625957
4.162554842769743,1.6509609701683308
4.163263845468221,1.6507087906373334
4.163972848166701,1.6504577084009868
4.16468185086518,1.6502077258157561
4.165390853563659,1.649958845163974
4.166099856262138,1.6497110686545948
4.166808858960616,1.6494643984239523
4.167517861659095,1.6492188365365161
4.168226864357575,1.6489743849856329
4.168935867056053,1.6487310456942779
4.169644869754532,1.6484888205157857
4.170353872453011,1.6482477112345895
4.17106287515149,1.6480077195669418
4.171771877849968,1.6477688471616467
4.172480880548448,1.6475310956007652
4.173189883246927,1.6472944664003513
4.173898885945406,1.6470589610111261
4.174607888643885,1.6468245808192215
4.175316891342363,1.6465913271468469
4.176025894040842,1.646359201252995
4.176734896739322,1.6461282043341383
4.1774438994378,1.6458983375249001
4.178152902136279,1.6456696018987365
4.178861904834759,1.6454419984686244
4.179570907533237,1.6452155281877132
4.180279910231715,1.6449901919499996
4.180988912930195,1.6447659905909893
4.181697915628674,1.6445429248883439
4.182406918327153,1.644320995562536
4.183115921025632,1.6441002032774985
4.18382492372411,1.6438805486412673
4.184533926422589,1.6436620322065998
4.185242929121069,1.6434446544716377
4.185951931819547,1.6432284158804968
4.186660934518026,1.6430133168239285
4.187369937216506,1.6427993576399038
4.188078939914984,1.6425865386142466
4.188787942613462,1.6423748599812358
4.189496945311942,1.6421643219242057
4.190205948010421,1.641954924576153
4.1909149507089,1.6417466680203279
4.191623953407379,1.6415395522908163
4.192332956105858,1.6413335773731403
4.193041958804336,1.6411287432048276
4.193750961502816,1.6409250496759913
4.194459964201294,1.6407224966299025
4.195168966899773,1.640521083863559
4.195877969598253,1.6403208111282472
4.196586972296731,1.6401216781300945
4.1972959749952095,1.6399236845306364
4.198004977693689,1.6397268299473535
4.198713980392168,1.6395311139542237
4.199422983090647,1.6393365360822634
4.200131985789126,1.6391430958200615
4.200840988487605,1.6389507926143114
4.201549991186083,1.63875962587034
4.202258993884563,1.6385695949526298
4.202967996583041,1.6383806991853487
4.20367699928152,1.6381929378528435
4.20438600198,1.638006310200174
4.205095004678479,1.6378208154336023
4.2058040073769565,1.6376364527211018
4.206513010075436,1.6374532211928676
4.207222012773915,1.6372711199417844
4.207931015472394,1.637090148023938
4.208640018170873,1.6369103044590916
4.209349020869352,1.636731588231175
4.21005802356783,1.6365539982887523
4.21076702626631,1.6363775335455035
4.211476028964788,1.6362021928806902
4.212185031663267,1.6360279751396236
4.212894034361747,1.6358548791341254
4.213603037060225,1.6356829036429787
4.214312039758704,1.6355120474123999
4.215021042457183,1.6353423091564634
4.215730045155662,1.6351736875575746
4.2164390478541405,1.6350061812668848
4.21714805055262,1.6348397889047495
4.217857053251099,1.63467450906115
4.218566055949578,1.6345103402961452
4.219275058648056,1.63434728114026
4.219984061346535,1.6341853300949458
4.220693064045014,1.6340244856329795
4.221402066743494,1.6338647461988849
4.222111069441972,1.633706110209345
4.222820072140451,1.633548576053607
4.22352907483893,1.6333921420938864
4.224238077537409,1.6332368066657705
4.2249470802358875,1.6330825680786156
4.225656082934367,1.6329294246159347
4.226365085632846,1.6327773745357976
4.227074088331325,1.6326264160712058
4.227783091029804,1.6324765474304848
4.228492093728282,1.6323277667976583
4.2292010964267615,1.6321800723328226
4.229910099125241,1.6320334621725199
4.230619101823719,1.631887934430115
4.231328104522198,1.631743487196147
4.232037107220677,1.6316001185387017
4.232746109919156,1.6314578265037625
4.2334551126176345,1.6313166091155762
4.234164115316114,1.6311764643769926
4.234873118014593,1.6310373902698259
4.235582120713072,1.630899384755183
4.236291123411551,1.6307624457738201
4.237000126110029,1.6306265712464778
4.2377091288085085,1.630491759074212
4.238418131506988,1.630358007138735
4.239127134205466,1.6302253133027325
4.2398361369039455,1.630093675410197
4.240545139602425,1.629963091286751
4.241254142300903,1.629833558739967
4.2419631449993815,1.6297050755596802
4.242672147697861,1.6295776395182986
4.24338115039634,1.6294512483711232
4.244090153094819,1.629325899856654
4.244799155793298,1.629201591696881
4.245508158491776,1.6290783215976006
4.2462171611902555,1.6289560872487068
4.246926163888735,1.6288348863244901
4.247635166587213,1.6287147164839253
4.2483441692856925,1.628595575370962
4.249053171984172,1.628477460614814
4.24976217468265,1.628360369830243
4.250471177381129,1.6282443006178344
4.251180180079608,1.6281292505642784
4.251889182778087,1.6280152172426483
4.252598185476566,1.627902198212663
4.253307188175045,1.6277901910209753
4.254016190873524,1.6276791932014132
4.2547251935720025,1.6275692022752613
4.255434196270482,1.6274602157515263
4.25614319896896,1.6273522311271746
4.2568522016674395,1.627245245887411
4.257561204365919,1.6271392575059158
4.258270207064397,1.6270342634451045
4.258979209762876,1.626930261156374
4.259688212461355,1.6268272480803416
4.260397215159834,1.6267252216471013
4.2611062178583134,1.6266241792764538
4.261815220556792,1.6265241183781405
4.262524223255271,1.6264250363520873
4.2632332259537495,1.62632693058864
4.263942228652229,1.6262297984687883
4.264651231350707,1.626133637364387
4.2653602340491865,1.6260384446383982
4.266069236747666,1.6259442176450976
4.266778239446144,1.6258509537303076
4.267487242144623,1.6257586502316077
4.268196244843102,1.625667304478555
4.268905247541581,1.6255769137928904
4.26961425024006,1.6254874754887643
4.270323252938539,1.6253989868729208
4.271032255637018,1.625311445244937
4.271741258335497,1.6252248478974
4.272450261033975,1.6251391921161065
4.273159263732454,1.6250544751803004
4.2738682664309335,1.624970694362822
4.274577269129413,1.6248878469303305
4.275286271827891,1.6248059301435045
4.2759952745263705,1.6247249412572025
4.276704277224849,1.6246448775206734
4.277413279923328,1.6245657361777515
4.278122282621807,1.6244875144670166
4.278831285320286,1.6244102096219883
4.279540288018765,1.6243338188713135
4.2802492907172445,1.6242583394389354
4.280958293415722,1.6241837685442668
4.281667296114201,1.6241101034023742
4.282376298812681,1.624037341224147
4.28308530151116,1.6239654792164615
4.283794304209638,1.623894514582356
4.2845033069081175,1.6238244445211942
4.285212309606596,1.623755266228829
4.285921312305075,1.6236869768977684
4.286630315003554,1.6236195737173318
4.287339317702033,1.6235530538738068
4.288048320400512,1.623487414550613
4.2887573230989915,1.623422652928451
4.28946632579747,1.6233587661854623
4.290175328495948,1.6232957514973672
4.290884331194428,1.623233606037627
4.291593333892907,1.6231723269775906
4.292302336591385,1.6231119114866255
4.293011339289865,1.6230523567322799
4.293720341988343,1.622993659880421
4.294429344686822,1.62293581809537
4.295138347385301,1.6228788285400317
4.29584735008378,1.6228226883760628
4.296556352782259,1.6227673947639676
4.2972653554807385,1.6227129448632667
4.297974358179217,1.6226593358326034
4.298683360877695,1.622606564829887
4.299392363576175,1.6225546290124198
4.300101366274654,1.6225035255370246
4.300810368973132,1.6224532515601677
4.301519371671612,1.622403804238078
4.302228374370091,1.6223551807268832
4.302937377068569,1.6223073781827135
4.303646379767048,1.6222603937618376
4.304355382465527,1.6222142246207667
4.305064385164006,1.6221688679163822
4.3057733878624855,1.6221243208060394
4.306482390560964,1.6220805804476843
4.307191393259442,1.622037643999972
4.307900395957922,1.621995508622366
4.308609398656401,1.6219541714752546
4.309318401354879,1.621913629720057
4.310027404053359,1.621873880519331
4.310736406751838,1.6218349210368634
4.311445409450316,1.6217967484377933
4.312154412148795,1.6217593598887017
4.312863414847274,1.621722752557718
4.313572417545753,1.6216869236146112
4.314281420244233,1.6216518702308926
4.314990422942711,1.6216175895799128
4.31569942564119,1.6215840788369553
4.316408428339669,1.6215513351793283
4.317117431038148,1.6215193557864571
4.317826433736626,1.6214881378399817
4.318535436435106,1.621457678523839
4.319244439133585,1.6214279750243512
4.319953441832063,1.621399024530314
4.320662444530542,1.6213708242330944
4.321371447229021,1.6213433713266918
4.3220804499275,1.6213166630078495
4.322789452625979,1.6212906964761067
4.323498455324458,1.6212654689339043
4.324207458022937,1.6212409775866572
4.324916460721416,1.621217219642828
4.325625463419894,1.6211941923140103
4.326334466118373,1.6211718928150043
4.327043468816853,1.6211503183638882
4.327752471515332,1.6211294661820987
4.32846147421381,1.6211093334944977
4.329170476912289,1.6210899175294524
4.329879479610768,1.621071215518894
4.330588482309247,1.6210532246984073
4.331297485007726,1.6210359423072702
4.332006487706205,1.6210193655885554
4.332715490404684,1.6210034917891667
4.333424493103163,1.620988318159927
4.334133495801641,1.620973841955629
4.33484249850012,1.620960060435105
4.3355515011986,1.6209469708612882
4.336260503897079,1.6209345705012768
4.336969506595557,1.620922856626392
4.337678509294037,1.6209118265122264
4.338387511992515,1.6209014774387316
4.339096514690994,1.62089180669025
4.339805517389473,1.6208828115555776
4.340514520087952,1.6208744893280234
4.341223522786431,1.6208668373054675
4.341932525484911,1.6208598527904046
4.342641528183388,1.6208535330900071
4.343350530881867,1.6208478755161695
4.344059533580347,1.6208428773855694
4.344768536278826,1.6208385360197026
4.345477538977304,1.6208348487449542
4.346186541675784,1.6208318128926222
4.346895544374262,1.6208294257989875
4.347604547072741,1.6208276848053467
4.34831354977122,1.6208265872580627
4.349022552469699,1.6208261305086156
4.349731555168178,1.620826311913635
4.350440557866658,1.6208271288349534
4.351149560565135,1.6208285786396468
4.351858563263614,1.6208306587000765
4.352567565962094,1.6208333663939254
4.353276568660573,1.6208366991042524
4.353985571359051,1.6208406542195122
4.354694574057531,1.6208452291336126
4.355403576756009,1.6208504212459394
4.356112579454488,1.620856227961403
4.356821582152967,1.620862646690472
4.357530584851446,1.6208696748492104
4.358239587549925,1.6208773098593028
4.358948590248405,1.6208855491481065
4.359657592946883,1.6208943901486792
4.360366595645361,1.6209038302997945
4.361075598343841,1.6209138670460048
4.36178460104232,1.6209244978376476
4.362493603740798,1.6209357201308914
4.363202606439278,1.620947531387765
4.363911609137757,1.6209599290761747
4.364620611836235,1.6209729106699466
4.365329614534714,1.6209864736488555
4.366038617233193,1.6210006154986447
4.366747619931672,1.621015333711054
4.367456622630152,1.6210306257838514
4.36816562532863,1.621046489220857
4.3688746280271085,1.6210629215319727
4.369583630725588,1.6210799202331951
4.370292633424067,1.6210974828466507
4.371001636122545,1.6211156069006196
4.371710638821025,1.621134289929546
4.372419641519504,1.6211535294740775
4.373128644217982,1.6211733230810768
4.373837646916461,1.6211936683036445
4.37454664961494,1.6212145627011383
4.375255652313419,1.6212360038392015
4.375964655011898,1.6212579892897736
4.376673657710377,1.621280516631107
4.377382660408856,1.6213035834478047
4.378091663107335,1.6213271873308066
4.378800665805813,1.6213513258774412
4.3795096685042925,1.6213759966914227
4.380218671202772,1.6214011973828626
4.380927673901251,1.6214269255683058
4.381636676599729,1.6214531788707298
4.382345679298208,1.6214799549195653
4.383054681996687,1.621507251350707
4.383763684695166,1.621535065806543
4.384472687393645,1.6215633959359363
4.385181690092124,1.621592239394282
4.385890692790603,1.6216215938434742
4.386599695489082,1.6216514569519545
4.38730869818756,1.6216818263947077
4.3880177008860395,1.6217126998532667
4.388726703584519,1.6217440750157377
4.389435706282998,1.6217759495768047
4.3901447089814765,1.6218083212377365
4.390853711679955,1.6218411877063996
4.391562714378434,1.621874546697273
4.392271717076913,1.6219083959314398
4.392980719775392,1.621942733136616
4.393689722473871,1.6219775560471457
4.39439872517235,1.6220128624040109
4.395107727870829,1.6220486499548352
4.395816730569307,1.6220849164539104
4.3965257332677865,1.6221216596621755
4.397234735966266,1.6221588773472349
4.397943738664745,1.6221965672833687
4.3986527413632235,1.6222347272515312
4.399361744061703,1.6222733550393562
4.400070746760181,1.622312448441167
4.4007797494586605,1.622352005257976
4.401488752157139,1.6223920232974869
4.402197754855618,1.6224325003741074
4.402906757554097,1.6224734343089344
4.403615760252577,1.6225148229297781
4.404324762951054,1.6225566640711502
4.4050337656495335,1.6225989555742708
4.405742768348013,1.622641695287073
4.406451771046492,1.6226848810641983
4.4071607737449705,1.6227285107669973
4.40786977644345,1.622772582263545
4.408578779141928,1.622817093428617
4.4092877818404075,1.6228620421437083
4.409996784538886,1.6229074262970358
4.410705787237365,1.6229532437835197
4.4114147899358445,1.6229994925047997
4.412123792634324,1.623046170369227
4.412832795332801,1.6230932752918599
4.4135417980312805,1.6231408051944725
4.41425080072976,1.6231887580055457
4.414959803428239,1.6232371316602625
4.4156688061267175,1.6232859241005135
4.416377808825197,1.6233351332748915
4.417086811523675,1.6233847571386795
4.4177958142221545,1.6234347936538698
4.418504816920633,1.6234852407891383
4.419213819619112,1.6235360965198466
4.4199228223175915,1.6235873588280432
4.420631825016071,1.6236390257024678
4.421340827714549,1.6236910951385173
4.422049830413028,1.6237435651382788
4.422758833111507,1.6237964337104933
4.423467835809986,1.62384969887057
4.4241768385084645,1.623903358640578
4.424885841206944,1.6239574110492259
4.425594843905423,1.624011854131883
4.426303846603901,1.6240666859305464
4.42701284930238,1.6241219044938562
4.427721852000859,1.6241775078770722
4.4284308546993385,1.6242334941420804
4.429139857397817,1.6242898613573797
4.429848860096296,1.6243466075980724
4.430557862794775,1.624403730945869
4.431266865493254,1.6244612294890677
4.431975868191732,1.624519101322549
4.432684870890212,1.6245773445477791
4.433393873588691,1.6246359572727895
4.43410287628717,1.6246949376121682
4.4348118789856485,1.6247542836870703
4.435520881684127,1.6248139936251813
4.436229884382606,1.6248740655607314
4.4369388870810855,1.624934497634477
4.437647889779564,1.624995287993694
4.438356892478043,1.6250564347921679
4.439065895176522,1.6251179361901829
4.439774897875001,1.625179790354509
4.440483900573479,1.6252419954584119
4.441192903271959,1.6253045496816172
4.441901905970438,1.6253674512103133
4.442610908668917,1.6254306982371456
4.443319911367396,1.6254942889611954
4.444028914065874,1.6255582215879794
4.444737916764353,1.6256224943294308
4.4454469194628325,1.6256871054038935
4.446155922161311,1.6257520530361158
4.44686492485979,1.625817335457227
4.4475739275582695,1.6258829509047394
4.448282930256748,1.6259488976225258
4.448991932955226,1.6260151738608157
4.449700935653706,1.6260817778761867
4.450409938352185,1.6261487079315455
4.451118941050664,1.6262159622961105
4.451827943749143,1.626283539245423
4.452536946447621,1.626351437061305
4.4532459491461,1.6264196540318745
4.45395495184458,1.62648818845152
4.454663954543058,1.6265570386208825
4.455372957241537,1.6266262028468625
4.4560819599400165,1.6266956794425782
4.456790962638495,1.6267654667273892
4.457499965336973,1.626835563026851
4.458208968035453,1.626905966672721
4.458917970733932,1.6269766760029403
4.459626973432411,1.627047689361621
4.46033597613089,1.6271190050990325
4.461044978829369,1.62719062157159
4.461753981527847,1.6272625371418403
4.462462984226327,1.6273347501784439
4.463171986924805,1.627407259056166
4.463880989623284,1.6274800621558734
4.464589992321764,1.6275531578644966
4.465298995020243,1.627626544575038
4.46600799771872,1.6277002206865459
4.4667170004172,1.6277741846041034
4.467426003115679,1.627848434738822
4.468135005814158,1.6279229695078137
4.468844008512637,1.6279977873341889
4.469553011211116,1.6280728866470362
4.470262013909594,1.6281482658814084
4.470971016608074,1.628223923478307
4.471680019306552,1.6282998578846808
4.472389022005031,1.628376067553384
4.473098024703511,1.6284525509431949
4.47380702740199,1.6285293065187745
4.474516030100467,1.628606332750662
4.475225032798947,1.6286836281152655
4.475934035497426,1.6287611910948412
4.476643038195905,1.6288390201774756
4.477352040894384,1.6289171138570744
4.478061043592863,1.6289954706333531
4.478770046291341,1.6290740890118083
4.47947904898982,1.6291529675037186
4.480188051688299,1.629232104626112
4.480897054386778,1.62931149890177
4.481606057085258,1.6293911488591981
4.482315059783736,1.6294710530326137
4.483024062482215,1.629551209961935
4.483733065180694,1.629631618192765
4.484442067879173,1.629712276276365
4.485151070577651,1.6297931827696566
4.485860073276131,1.629874336235199
4.48656907597461,1.6299557352411607
4.487278078673089,1.6300373783613336
4.487987081371567,1.6301192641750797
4.488696084070046,1.6302013912673485
4.489405086768525,1.6302837582286458
4.490114089467005,1.6303663636550132
4.490823092165483,1.6304492061480307
4.491532094863962,1.630532284314782
4.492241097562441,1.6306155967678448
4.49295010026092,1.6306991421252857
4.493659102959398,1.6307829190106253
4.494368105657878,1.6308669260528386
4.495077108356357,1.6309511618863295
4.495786111054836,1.6310356251509153
4.496495113753315,1.631120314491825
4.497204116451793,1.6312052285596608
4.497913119150272,1.6312903660103992
4.498622121848752,1.6313757255053658
4.49933112454723,1.6314613057112246
4.500040127245709,1.6315471052999555
4.500749129944188,1.6316331229488563
4.501458132642667,1.6317193573404964
4.502167135341145,1.6318058071627235
4.502876138039625,1.6318924711086435
4.503585140738104,1.6319793478766056
4.504294143436583,1.6320664361701784
4.505003146135062,1.632153734698131
4.50571214883354,1.6322412421744403
4.506421151532019,1.6323289573182407
4.507130154230499,1.632416878853845
4.507839156928977,1.632505005510691
4.508548159627456,1.6325933360233587
4.509257162325936,1.6326818691315275
4.509966165024414,1.6327706035799765
4.5106751677228925,1.6328595381185613
4.511384170421372,1.632948671502203
4.512093173119851,1.6330380024908662
4.51280217581833,1.6331275298495467
4.513511178516809,1.633217252348248
4.514220181215287,1.6333071687619845
4.514929183913766,1.6333972778707346
4.515638186612246,1.633487578459451
4.516347189310724,1.6335780693180382
4.517056192009203,1.633668749241328
4.517765194707683,1.6337596170290682
4.518474197406161,1.63385067148591
4.5191832001046395,1.6339419114213873
4.519892202803119,1.6340333356498995
4.520601205501598,1.634124942990699
4.521310208200077,1.6342167322678773
4.522019210898556,1.6343087023103404
4.522728213597035,1.6344008519517972
4.523437216295513,1.63449318003075
4.524146218993993,1.6345856853904608
4.524855221692471,1.6346783668789553
4.52556422439095,1.6347712233489988
4.52627322708943,1.634864253658068
4.526982229787908,1.6349574566683587
4.5276912324863865,1.6350508312467489
4.528400235184866,1.6351443762647926
4.529109237883345,1.6352380905987012
4.529818240581824,1.6353319731293308
4.530527243280303,1.63542602274216
4.531236245978782,1.6355202383272849
4.5319452486772605,1.6356146187793816
4.532654251375739,1.635709162997713
4.533363254074218,1.6358038698861084
4.534072256772697,1.6358987383529326
4.534781259471177,1.6359937673110865
4.535490262169655,1.6360889556779843
4.5361992648681335,1.636184302375538
4.536908267566613,1.6362798063301416
4.537617270265092,1.636375466472656
4.5383262729635705,1.636471281738389
4.53903527566205,1.6365672510670903
4.539744278360529,1.6366633734029203
4.5404532810590075,1.6367596476944495
4.541162283757486,1.6368560728946313
4.541871286455965,1.6369526479607912
4.5425802891544445,1.637049371854612
4.543289291852924,1.6371462435421131
4.543998294551402,1.6372432619936437
4.544707297249881,1.6373404261838542
4.54541629994836,1.6374377350916987
4.546125302646839,1.6375351877004003
4.5468343053453175,1.6376327829974417
4.547543308043797,1.6377305199745618
4.548252310742276,1.6378283976277197
4.548961313440755,1.6379264149570978
4.549670316139233,1.6380245709670722
4.550379318837712,1.6381228646662096
4.5510883215361915,1.6382212950672395
4.551797324234671,1.6383198611870435
4.552506326933149,1.63841856204665
4.5532153296316284,1.6385173966712008
4.553924332330107,1.6386163640899492
4.554633335028586,1.6387154633362422
4.5553423377270645,1.6388146934474979
4.556051340425544,1.6389140534651971
4.556760343124023,1.6390135424348722
4.557469345822502,1.639113159406084
4.558178348520981,1.6392129034324028
4.558887351219459,1.6393127735714095
4.5595963539179385,1.6394127688846614
4.560305356616418,1.6395128884376942
4.561014359314896,1.6396131312999922
4.5617233620133755,1.639713496544986
4.562432364711854,1.639813983250028
4.563141367410333,1.6399145904963788
4.563850370108812,1.640015317369203
4.564559372807291,1.6401161629575363
4.56526837550577,1.6402171263542873
4.565977378204249,1.6403182066562076
4.566686380902728,1.6404194029638965
4.567395383601206,1.6405207143817642
4.5681043862996855,1.6406221400180323
4.568813388998165,1.6407236789847115
4.569522391696643,1.640825330397597
4.5702313943951225,1.640927093376238
4.570940397093602,1.6410289670439333
4.57164939979208,1.6411309505277214
4.572358402490559,1.6412330429583517
4.573067405189038,1.6413352434702855
4.573776407887517,1.6414375512016708
4.5744854105859964,1.6415399652943277
4.575194413284475,1.6416424848937397
4.575903415982953,1.641745109149044
4.5766124186814325,1.6418478372130012
4.577321421379912,1.6419506682419949
4.57803042407839,1.6420536013960092
4.5787394267768695,1.6421566358386206
4.579448429475349,1.6422597707369826
4.580157432173827,1.6423630052618055
4.580866434872306,1.6424663385873486
4.581575437570785,1.6425697698914101
4.582284440269264,1.6426732983552998
4.5829934429677435,1.6427769231638372
4.583702445666222,1.6428806435053307
4.584411448364701,1.6429844585715634
4.58512045106318,1.6430883675577939
4.585829453761658,1.6431923696627155
4.586538456460137,1.6432964640884613
4.5872474591586165,1.6434006500405962
4.587956461857096,1.6435049267280792
4.588665464555574,1.6436092933632727
4.589374467254053,1.6437137491619183
4.590083469952532,1.6438182933431273
4.590792472651011,1.643922925129352
4.59150147534949,1.6440276437464016
4.592210478047969,1.6441324484234068
4.592919480746448,1.644237338392801
4.593628483444927,1.6443423128903325
4.594337486143405,1.6444473711550254
4.595046488841884,1.6445525124291813
4.595755491540364,1.6446577359583574
4.596464494238843,1.6447630409913647
4.597173496937321,1.6448684267802405
4.5978824996358,1.64497389258024
4.598591502334279,1.6450794376498314
4.599300505032758,1.645185061250674
4.600009507731237,1.645290762647606
4.600718510429716,1.6453965411086338
4.601427513128195,1.645502395904918
4.602136515826674,1.6456083263107635
4.602845518525152,1.6457143316035985
4.603554521223631,1.645820411063966
4.604263523922111,1.645926563975522
4.60497252662059,1.646032789624995
4.605681529319068,1.6461390873022075
4.606390532017548,1.6462454563000346
4.607099534716026,1.6463518959144137
4.607808537414505,1.646458405444304
4.608517540112984,1.6465649841917094
4.609226542811463,1.6466716314616372
4.609935545509942,1.6467783465620995
4.6106445482084215,1.6468851288040884
4.611353550906899,1.6469919775015862
4.612062553605378,1.6470988919715288
4.612771556303858,1.6472058715338063
4.613480559002337,1.647312915511246
4.614189561700815,1.6474200232296021
4.614898564399295,1.647527194017551
4.615607567097773,1.6476344272066534
4.616316569796252,1.6477417221313793
4.617025572494731,1.6478490781290618
4.61773457519321,1.6479564945399092
4.618443577891689,1.648063970706972
4.6191525805901685,1.6481715059761572
4.619861583288647,1.6482790996961896
4.620570585987125,1.6483867512186157
4.621279588685605,1.6484944598977835
4.621988591384084,1.6486022250908419
4.622697594082562,1.648710046157714
4.623406596781042,1.6488179224610977
4.62411559947952,1.648925853366448
4.624824602177999,1.6490338382419631
4.625533604876478,1.649141876458581
4.626242607574957,1.649249967389959
4.626951610273436,1.649358110412466
4.6276606129719156,1.6494663049051743
4.628369615670394,1.649574550249839
4.629078618368872,1.6496828458308936
4.629787621067352,1.6497911910354435
4.630496623765831,1.6498995852532377
4.631205626464309,1.650008027876678
4.631914629162789,1.650116518300787
4.632623631861268,1.6502250559232132
4.633332634559746,1.6503336401442144
4.634041637258225,1.6504422703666441
4.634750639956704,1.650550945995939
4.635459642655183,1.6506596664401185
4.636168645353663,1.6507684311097577
4.636877648052141,1.65087723941799
4.637586650750619,1.650986090780489
4.638295653449099,1.6510949846154563
4.639004656147577,1.6512039203436182
4.639713658846056,1.651312897388208
4.640422661544536,1.651421915174955
4.641131664243015,1.6515309731320797
4.641840666941493,1.6516400706902743
4.642549669639972,1.6517492072827016
4.643258672338451,1.651858382344977
4.64396767503693,1.6519675953151554
4.644676677735409,1.6520768456337345
4.645385680433888,1.6521861327436314
4.646094683132367,1.6522954560901701
4.646803685830846,1.652404815121086
4.647512688529324,1.652514209286493
4.648221691227803,1.6526236380389017
4.648930693926283,1.6527331008331807
4.649639696624762,1.6528425971265668
4.65034869932324,1.6529521263786386
4.651057702021719,1.6530616880513218
4.651766704720198,1.6531712816088664
4.652475707418677,1.6532809065178429
4.653184710117156,1.6533905622471288
4.653893712815635,1.6535002482679033
4.654602715514114,1.6536099640536348
4.655311718212593,1.6537197090800642
4.656020720911071,1.6538294828252063
4.65672972360955,1.6539392847693302
4.65743872630803,1.6540491143949567
4.658147729006509,1.654158971186846
4.658856731704987,1.654268854631977
4.659565734403466,1.6543787642195622
4.660274737101945,1.6544886994410128
4.660983739800424,1.6545986597899374
4.661692742498903,1.6547086447621455
4.662401745197382,1.6548186538556107
4.663110747895861,1.6549286865704924
4.66381975059434,1.6550387424090944
4.664528753292818,1.6551488208758818
4.665237755991297,1.6552589214774582
4.665946758689777,1.655369043722557
4.666655761388256,1.6554791871220367
4.667364764086734,1.6555893511888633
4.668073766785214,1.6556995354381123
4.668782769483692,1.6558097393869493
4.669491772182171,1.655919962554621
4.67020077488065,1.656030204462457
4.670909777579129,1.6561404646338451
4.671618780277608,1.656250742594234
4.672327782976088,1.656361037871119
4.673036785674565,1.656471349994034
4.673745788373044,1.6565816784945364
4.674454791071524,1.656692022906212
4.675163793770003,1.656802382764652
4.675872796468481,1.6569127576074518
4.676581799166961,1.6570231469741958
4.677290801865439,1.6571335504064575
4.677999804563918,1.657243967447779
4.678708807262397,1.6573543976436762
4.679417809960876,1.6574648405416166
4.680126812659355,1.6575752956910161
4.680835815357835,1.6576857626432289
4.681544818056313,1.6577962409515457
4.6822538207547915,1.657906730171174
4.682962823453271,1.6580172298592384
4.68367182615175,1.658127739574764
4.684380828850228,1.6582382588786724
4.685089831548708,1.658348787333776
4.685798834247186,1.6584593245047627
4.686507836945665,1.658569869958195
4.687216839644144,1.6586804232624919
4.687925842342623,1.6587909839879276
4.688634845041102,1.6589015517066243
4.689343847739582,1.6590121259925352
4.69005285043806,1.6591227064214504
4.6907618531365385,1.6592332925709719
4.691470855835018,1.6593438840205141
4.692179858533496,1.6594544803512985
4.6928888612319755,1.6595650811463387
4.693597863930455,1.6596756859904396
4.694306866628934,1.6597862944701802
4.6950158693274116,1.659896906173911
4.695724872025891,1.660007520691746
4.69643387472437,1.660118137615554
4.697142877422849,1.660228756538951
4.697851880121328,1.6603393770572918
4.698560882819807,1.660449998767655
4.6992698855182855,1.6605606212688555
4.699978888216765,1.6606712441614087
4.700687890915243,1.6607818670475445
4.7013968936137225,1.6608924895311912
4.702105896312202,1.6610031112179693
4.702814899010681,1.6611137317151785
4.7035239017091595,1.6612243506317967
4.704232904407638,1.6613349675784723
4.704941907106117,1.6614455821675091
4.705650909804596,1.6615561940128678
4.706359912503075,1.6616668027301524
4.707068915201554,1.6617774079366066
4.707777917900033,1.6618880092510986
4.708486920598512,1.661998606294124
4.70919592329699,1.662109198687795
4.7099049259954695,1.662219786055823
4.710613928693949,1.6623303680235282
4.711322931392428,1.6624409442178225
4.7120319340909065,1.6625515142671974
4.712740936789385,1.6626620778017247
4.713449939487864,1.662772634453054
4.7141589421863435,1.6628831838543836
4.714867944884822,1.6629937256404852
4.715576947583301,1.6631042594476644
4.71628595028178,1.6632147849137797
4.716994952980259,1.6633253016782188
4.717703955678737,1.6634358093818924
4.7184129583772165,1.663546307667246
4.719121961075696,1.6636567961782252
4.719830963774175,1.6637672745602836
4.7205399664726535,1.6638777424603812
4.721248969171132,1.6639881995269628
4.721957971869611,1.6640986454099604
4.7226669745680905,1.6642090797607874
4.723375977266569,1.6643195022323303
4.724084979965048,1.6644299124789301
4.7247939826635275,1.6645403101563976
4.725502985362006,1.6646506949219868
4.726211988060484,1.6647610664344008
4.7269209907589635,1.6648714243537754
4.727629993457443,1.664981768341681
4.728338996155922,1.6650920980611115
4.7290479988544005,1.665202413176481
4.72975700155288,1.6653127133536028
4.730466004251358,1.6654229982597126
4.7311750069498375,1.665533267563427
4.731884009648316,1.6656435209347633
4.732593012346795,1.6657537580451198
4.7333020150452745,1.665863978567275
4.734011017743754,1.6659741821753773
4.734720020442231,1.6660843685449394
4.735429023140711,1.6661945373528366
4.73613802583919,1.6663046882772927
4.736847028537669,1.666414820997878
4.7375560312361475,1.6665249351955052
4.738265033934627,1.6666350305524171
4.738974036633105,1.6667451067521841
4.7396830393315845,1.6668551634797006
4.740392042030063,1.6669652004211701
4.741101044728542,1.6670752172641103
4.7418100474270215,1.6671852136973397
4.742519050125501,1.6672951894109673
4.743228052823979,1.6674051440963986
4.743937055522458,1.6675150774463188
4.744646058220937,1.667624989154699
4.745355060919415,1.6677348789167707
4.746064063617895,1.667844746429037
4.746773066316374,1.6679545913892604
4.747482069014852,1.6680644134964586
4.748191071713331,1.6681742124508951
4.74890007441181,1.6682839879540723
4.749609077110289,1.6683937397087358
4.7503180798087685,1.6685034674188568
4.751027082507247,1.668613170789633
4.751736085205726,1.6687228495274773
4.752445087904205,1.6688325033400178
4.753154090602684,1.6689421319360898
4.753863093301162,1.6690517350257286
4.754572095999642,1.6691613123201678
4.755281098698121,1.6692708635318259
4.7559901013966,1.669380388374312
4.756699104095078,1.669489886562404
4.757408106793557,1.6695993578120676
4.758117109492036,1.669708801840421
4.7588261121905155,1.6698182183657542
4.759535114888994,1.6699276071075067
4.760244117587473,1.6700369677862725
4.760953120285952,1.670146300123791
4.761662122984431,1.6702556038429406
4.762371125682909,1.6703648786677325
4.763080128381389,1.670474124323309
4.763789131079868,1.670583340535936
4.764498133778347,1.6706925270329964
4.765207136476826,1.670801683542986
4.765916139175304,1.6709108097955059
4.766625141873783,1.6710199055212644
4.767334144572263,1.6711289704520624
4.768043147270741,1.6712380043207975
4.76875214996922,1.6713470068614453
4.7694611526676995,1.6714559778090676
4.770170155366178,1.671564916899808
4.770879158064656,1.6716738238708673
4.771588160763136,1.6717826984605246
4.772297163461615,1.6718915404081092
4.773006166160094,1.6720003494540185
4.773715168858573,1.6721091253396871
4.774424171557051,1.672217867807603
4.77513317425553,1.6723265766012898
4.77584217695401,1.6724352514653131
4.776551179652488,1.672543892145263
4.777260182350967,1.6726524983877529
4.777969185049447,1.672761069940421
4.778678187747925,1.6728696065519242
4.779387190446403,1.6729781079719217
4.780096193144883,1.6730865739510856
4.780805195843362,1.6731950042410824
4.781514198541841,1.673303398594579
4.78222320124032,1.673411756765231
4.782932203938798,1.6735200785076843
4.783641206637277,1.673628363577563
4.784350209335757,1.6737366117314665
4.785059212034235,1.673844822726972
4.785768214732714,1.673952996322618
4.786477217431194,1.6740611322779109
4.787186220129672,1.6741692303533104
4.78789522282815,1.6742772903102334
4.78860422552663,1.6743853119110408
4.789313228225109,1.6744932949190454
4.790022230923588,1.6746012390984923
4.790731233622067,1.674709144214568
4.791440236320546,1.674817010033382
4.792149239019024,1.6749248363219744
4.792858241717504,1.675032622848308
4.793567244415982,1.6751403693812583
4.794276247114461,1.675248075690617
4.794985249812941,1.6753557415470832
4.79569425251142,1.6754633667222572
4.796403255209897,1.6755709509886416
4.797112257908377,1.6756784941196292
4.797821260606856,1.6757859958895118
4.798530263305334,1.6758934560734577
4.799239266003814,1.676000874447524
4.799948268702293,1.6761082507886431
4.800657271400771,1.6762155848746176
4.80136627409925,1.676322876484123
4.802075276797729,1.676430125396699
4.802784279496208,1.6765373313927412
4.803493282194688,1.6766444942535086
4.804202284893166,1.6767516137611096
4.804911287591644,1.6768586896984976
4.805620290290124,1.6769657218494711
4.806329292988603,1.6770727099986704
4.807038295687081,1.6771796539315704
4.807747298385561,1.677286553434474
4.80845630108404,1.677393408294516
4.809165303782518,1.677500218299652
4.809874306480997,1.6776069832386582
4.810583309179476,1.677713702901125
4.811292311877955,1.6778203770774514
4.812001314576435,1.6779270055588473
4.812710317274913,1.678033588137326
4.813419319973392,1.678140124605698
4.814128322671871,1.6782466147575699
4.81483732537035,1.6783530583873365
4.815546328068828,1.6784594552901868
4.816255330767308,1.6785658052620873
4.816964333465787,1.6786721080997875
4.817673336164266,1.6787783636008096
4.818382338862744,1.6788845715634528
4.819091341561223,1.678990731786781
4.819800344259702,1.6790968440706249
4.820509346958182,1.6792029082155668
4.82121834965666,1.6793089240229617
4.821927352355139,1.6794148912949043
4.822636355053618,1.6795208098342436
4.823345357752097,1.6796266794445756
4.8240543604505755,1.6797324999302385
4.824763363149055,1.679838271096303
4.825472365847534,1.6799439927485835
4.826181368546013,1.6800496646936152
4.826890371244492,1.6801552867386693
4.82759937394297,1.6802608586917371
4.828308376641449,1.6803663803615305
4.829017379339929,1.6804718515574764
4.829726382038407,1.6805772720897176
4.830435384736886,1.6806826417691048
4.831144387435365,1.680787960407192
4.831853390133844,1.680893227816243
4.8325623928323225,1.6809984438092145
4.833271395530802,1.6811036081997552
4.833980398229281,1.681208720802216
4.83468940092776,1.681313781431627
4.835398403626239,1.6814187899037114
4.836107406324717,1.6815237460348664
4.836816409023196,1.6816286496421706
4.837525411721676,1.6817335005433784
4.838234414420154,1.6818382985569151
4.838943417118633,1.6819430435018752
4.839652419817113,1.682047735198013
4.840361422515591,1.6821523734657509
4.8410704252140695,1.6822569581261657
4.841779427912549,1.6823614890009906
4.842488430611028,1.6824659659126067
4.843197433309507,1.6825703886840495
4.843906436007986,1.6826747571389915
4.844615438706464,1.6827790711017565
4.8453244414049434,1.6828833303972979
4.846033444103423,1.6829875348512102
4.846742446801901,1.6830916842897192
4.84745144950038,1.6831957785396772
4.84816045219886,1.6832998174285636
4.848869454897338,1.6834038007844807
4.8495784575958165,1.6835077284361517
4.850287460294296,1.683611600212913
4.850996462992775,1.6837154159447139
4.8517054656912535,1.6838191754621206
4.852414468389733,1.6839228785962965
4.853123471088212,1.684026525179019
4.8538324737866905,1.6841301150426577
4.854541476485169,1.6842336480201856
4.855250479183648,1.68433712394517
4.8559594818821274,1.684440542651766
4.856668484580607,1.684543903974723
4.857377487279085,1.6846472077493737
4.8580864899775635,1.6847504538116331
4.858795492676043,1.6848536419979958
4.859504495374522,1.6849567721455385
4.8602134980730005,1.685059844091905
4.86092250077148,1.6851628576753144
4.861631503469959,1.6852658127345523
4.8623405061684375,1.6853687091089709
4.863049508866916,1.6854715466384826
4.863758511565395,1.6855743251635662
4.8644675142638745,1.685677044525246
4.865176516962354,1.6857797045651122
4.865885519660832,1.6858823051252971
4.866594522359311,1.6859848460484856
4.86730352505779,1.6860873271779075
4.868012527756269,1.686189748357334
4.8687215304547475,1.6862921094310785
4.869430533153227,1.6863944102439885
4.870139535851706,1.686496650641453
4.8708485385501845,1.6865988304693804
4.871557541248663,1.6867009495742187
4.872266543947142,1.6868030078029397
4.8729755466456215,1.6869050050030348
4.873684549344101,1.687006941022521
4.874393552042579,1.6871088157099332
4.8751025547410585,1.6872106289143187
4.875811557439537,1.6873123804852384
4.876520560138016,1.6874140702727656
4.877229562836495,1.6875156981274824
4.877938565534974,1.6876172639004667
4.878647568233453,1.6877187674433127
4.879356570931932,1.687820208608104
4.88006557363041,1.687921587247427
4.880774576328889,1.6880229032143585
4.8814835790273685,1.688124156362472
4.882192581725848,1.6882253465458248
4.882901584424326,1.688326473618968
4.8836105871228055,1.6884275374369315
4.884319589821284,1.6885285378552308
4.885028592519763,1.6886294747298598
4.885737595218242,1.6887303479172902
4.886446597916721,1.688831157274466
4.8871556006152,1.6889319026588059
4.8878646033136794,1.6890325839281952
4.888573606012158,1.6891332009409912
4.889282608710636,1.689233753556011
4.8899916114091155,1.6893342416325374
4.890700614107595,1.6894346650303127
4.891409616806073,1.6895350236095337
4.8921186195045525,1.6896353172308578
4.892827622203031,1.6897355457553902
4.89353662490151,1.6898357090446894
4.894245627599989,1.6899358069607613
4.894954630298468,1.6900358393660577
4.895663632996947,1.6901358061234724
4.8963726356954265,1.6902357070963443
4.897081638393905,1.6903355421484445
4.897790641092383,1.6904353111439872
4.898499643790863,1.6905350139476172
4.899208646489342,1.6906346504244125
4.89991764918782,1.69073422043988
4.9006266518862995,1.6908337238599558
4.901335654584779,1.690933160550999
4.902044657283257,1.691032530379792
4.902753659981736,1.6911318332135385
4.903462662680215,1.691231068919859
4.904171665378694,1.6913302373667978
4.904880668077173,1.6914293384228019
4.905589670775652,1.6915283719567358
4.90629867347413,1.6916273378378766
4.90700767617261,1.6917262359359029
4.907716678871088,1.6918250661209049
4.908425681569567,1.691923828263373
4.9091346842680466,1.6920225222341951
4.909843686966526,1.6921211479046658
4.910552689665004,1.692219705146471
4.911261692363483,1.6923181938316927
4.911970695061962,1.6924166138328074
4.912679697760441,1.6925149650226785
4.91338870045892,1.6926132472745623
4.914097703157399,1.6927114604620994
4.914806705855878,1.6928096044593137
4.915515708554357,1.6929076791406117
4.916224711252835,1.6930056843807841
4.916933713951314,1.6931036200549965
4.917642716649794,1.6932014860387892
4.918351719348273,1.6932992822080792
4.919060722046751,1.6933970084391563
4.91976972474523,1.6934946646086804
4.920478727443709,1.6935922505936762
4.921187730142188,1.6936897662715407
4.921896732840667,1.6937872115200305
4.922605735539146,1.6938845862172667
4.923314738237625,1.693981890241728
4.924023740936104,1.6940791234722565
4.924732743634582,1.6941762857880458
4.925441746333061,1.6942733770686502
4.926150749031541,1.6943703971939694
4.92685975173002,1.6944673460442607
4.927568754428498,1.6945642235001241
4.928277757126977,1.694661029442512
4.928986759825456,1.6947577637527194
4.929695762523935,1.6948544263123861
4.930404765222414,1.6949510170034892
4.931113767920893,1.6950475357083516
4.931822770619372,1.6951439823096308
4.932531773317851,1.6952403566903176
4.933240776016329,1.6953366587337428
4.933949778714808,1.6954328883235636
4.934658781413288,1.69552904534377
4.935367784111767,1.6956251296786855
4.936076786810245,1.6957211412129511
4.936785789508725,1.6958170798315415
4.937494792207203,1.6959129454197468
4.938203794905682,1.6960087378631867
4.938912797604161,1.6961044570477959
4.93962180030264,1.6962001028598264
4.940330803001119,1.6962956751858487
4.9410398056995986,1.6963911739127486
4.941748808398076,1.696486598927722
4.942457811096555,1.6965819501182784
4.943166813795035,1.6966772273722346
4.943875816493514,1.6967724305777159
4.944584819191992,1.6968675596231546
4.945293821890472,1.6969626143972867
4.94600282458895,1.697057594789151
4.946711827287429,1.697152500688085
4.947420829985908,1.697247331983729
4.948129832684387,1.6973420885660173
4.948838835382866,1.6974367703251845
4.949547838081346,1.6975313771517555
4.950256840779824,1.6976259089365513
4.950965843478302,1.6977203655706812
4.951674846176782,1.697814746945543
4.952383848875261,1.6979090529528265
4.953092851573739,1.6980032834845054
4.953801854272219,1.6980974384328376
4.954510856970697,1.6981915176903641
4.955219859669176,1.6982855211499077
4.955928862367655,1.6983794487045747
4.956637865066134,1.6984733002477401
4.957346867764613,1.6985670756730666
4.958055870463092,1.6986607748744844
4.958764873161571,1.698754397746201
4.959473875860049,1.6988479441826956
4.960182878558529,1.6989414140787167
4.960891881257007,1.6990348073292818
4.961600883955486,1.6991281238296791
4.962309886653966,1.6992213634754578
4.963018889352445,1.699314526162436
4.9637278920509225,1.6994076117866916
4.964436894749402,1.6995006202445666
4.965145897447881,1.6995935514326603
4.96585490014636,1.699686405247833
4.966563902844839,1.6997791815872012
4.967272905543318,1.699871880348137
4.967981908241796,1.699964501428264
4.968690910940276,1.7000570447254644
4.969399913638754,1.7001495101378654
4.970108916337233,1.700241897563848
4.970817919035713,1.7003342069020402
4.971526921734192,1.700426438051319
4.97223592443267,1.7005185909107996
4.972944927131149,1.7006106653798532
4.973653929829628,1.7007026613580825
4.974362932528107,1.7007945787453387
4.975071935226586,1.7008864174417078
4.975780937925065,1.7009781773475199
4.976489940623544,1.701069858363337
4.977198943322023,1.7011614603899603
4.977907946020501,1.7012529833284225
4.97861694871898,1.701344427079993
4.97932595141746,1.7014357915461693
4.980034954115939,1.701527076628682
4.980743956814417,1.701618282229488
4.981452959512896,1.7017094082507742
4.982161962211375,1.7018004545949519
4.982870964909854,1.70189142116466
4.983579967608333,1.7019823078627576
4.984288970306812,1.7020731145923278
4.984997973005291,1.7021638412566762
4.98570697570377,1.7022544877593264
4.986415978402248,1.7023450540040181
4.987124981100727,1.702435539894716
4.987833983799207,1.7025259453355914
4.988542986497686,1.7026162702310352
4.989251989196164,1.7027065144856512
4.989960991894643,1.702796678004254
4.990669994593122,1.7028867606918698
4.991378997291601,1.7029767624537338
4.99208799999008,1.7030666831952903
4.992797002688559,1.7031565228221917
4.993506005387038,1.7032462812402904
4.994215008085517,1.7033359583556518
4.994924010783995,1.7034255540745389
4.9956330134824745,1.7035150683034161
4.996342016180954,1.7036045009489542
4.997051018879433,1.7036938519180191
4.997760021577911,1.703783121117676
4.998469024276391,1.7038723084551881
4.999178026974869,1.7039614138380146
4.999887029673348,1.704050437173807
5.000596032371827,1.7041393783704173
5.001305035070306,1.7042282373358808
5.002014037768785,1.7043170139784323
5.002723040467265,1.7044057082064905
5.003432043165742,1.7044943199286677
5.0041410458642215,1.7045828490537618
5.004850048562701,1.7046712954907577
5.00555905126118,1.704759659148827
5.0062680539596585,1.7048479399373218
5.006977056658138,1.7049361377657835
5.007686059356616,1.7050242525439299
5.008395062055095,1.7051122841816653
5.009104064753574,1.7052002325890687
5.009813067452053,1.7052880976764009
5.010522070150532,1.705375879354099
5.011231072849011,1.7054635775327778
5.01194007554749,1.705551192123226
5.0126490782459685,1.70563872303641
5.013358080944448,1.7057261701834643
5.014067083642926,1.7058135334757
5.0147760863414055,1.705900812824597
5.015485089039885,1.7059880081418057
5.016194091738363,1.7060751193391457
5.016903094436842,1.7061621463286045
5.017612097135321,1.706249089022337
5.0183210998338,1.70633594733266
5.019030102532279,1.7064227211720617
5.019739105230758,1.7065094104531877
5.020448107929237,1.7065960150888506
5.0211571106277155,1.706682534992021
5.021866113326195,1.7067689700758315
5.022575116024673,1.7068553202535774
5.0232841187231525,1.7069415854387056
5.023993121421632,1.7070277655448267
5.024702124120111,1.707113860485704
5.025411126818589,1.7071998701752584
5.026120129517068,1.707285794527565
5.026829132215547,1.7073716334568487
5.0275381349140265,1.7074573868774932
5.028247137612505,1.7075430547040273
5.028956140310984,1.7076286368511353
5.0296651430094625,1.7077141332336463
5.030374145707942,1.7077995437665412
5.03108314840642,1.7078848683649472
5.0317921511048995,1.7079701069441378
5.032501153803379,1.7080552594195342
5.033210156501858,1.7081403257066965
5.0339191592003365,1.7082253057213366
5.034628161898815,1.708310199379301
5.035337164597294,1.7083950065965818
5.0360461672957735,1.7084797272893137
5.036755169994252,1.7085643613737669
5.037464172692731,1.7086489087663543
5.0381731753912105,1.7087333693836229
5.038882178089689,1.70881774314226
5.039591180788167,1.7089020299590882
5.0403001834866465,1.708986229751062
5.041009186185126,1.7090703424352758
5.041718188883605,1.7091543679289536
5.0424271915820835,1.7092383061494527
5.043136194280562,1.7093221570142594
5.043845196979041,1.7094059204409957
5.0445541996775205,1.7094895963474113
5.045263202375999,1.70957318465138
5.045972205074478,1.7096566852709096
5.0466812077729575,1.7097400981241324
5.047390210471436,1.7098234231293068
5.048099213169914,1.7099066602048172
5.048808215868394,1.709989809269173
5.049517218566873,1.710072870241002
5.050226221265352,1.710155843039062
5.0509352239638305,1.7102387275822297
5.051644226662309,1.7103215237894995
5.052353229360788,1.7104042315799897
5.0530622320592675,1.7104868508729372
5.053771234757746,1.7105693815876966
5.054480237456225,1.7106518236437385
5.0551892401547045,1.7107341769606523
5.055898242853183,1.7108164414581442
5.056607245551661,1.7108986170560312
5.057316248250141,1.7109807036742495
5.05802525094862,1.7110627012328448
5.058734253647099,1.7111446096519756
5.059443256345578,1.711226428851916
5.060152259044057,1.7113081587530459
5.060861261742535,1.711389799275857
5.0615702644410145,1.7114713503409529
5.062279267139493,1.71155281186904
5.062988269837972,1.7116341837809395
5.0636972725364515,1.7117154659975724
5.06440627523493,1.7117966584399709
5.065115277933408,1.7118777610292695
5.065824280631888,1.7119587736867095
5.066533283330367,1.7120396963336315
5.067242286028845,1.7121205288914856
5.067951288727325,1.7122012712818184
5.068660291425804,1.7122819234262794
5.069369294124282,1.7123624852466208
5.070078296822761,1.7124429566646895
5.07078729952124,1.7125233376024382
5.071496302219719,1.7126036279819132
5.0722053049181985,1.712683827725259
5.072914307616677,1.712763936754717
5.073623310315156,1.7128439549926258
5.074332313013635,1.7129238823614181
5.075041315712114,1.7130037187836213
5.075750318410592,1.7130834641818549
5.076459321109072,1.7131631184788363
5.077168323807551,1.713242681597369
5.077877326506029,1.713322153460353
5.078586329204508,1.7134015339907755
5.079295331902987,1.7134808231117165
5.080004334601466,1.713560020746341
5.080713337299946,1.7136391268179105
5.081422339998424,1.7137181412497666
5.082131342696903,1.7137970639653421
5.082840345395382,1.7138758948881552
5.083549348093861,1.713954633941809
5.084258350792339,1.7140332810499952
5.084967353490819,1.7141118361364838
5.085676356189298,1.7141902991251354
5.086385358887777,1.7142686699398877
5.087094361586255,1.7143469485047642
5.087803364284734,1.7144251347438688
5.088512366983213,1.7145032285813864
5.089221369681693,1.7145812299415817
5.089930372380171,1.7146591387487995
5.09063937507865,1.714736954927463
5.091348377777129,1.7148146784020735
5.092057380475608,1.7148923090972106
5.092766383174086,1.71496984693753
5.093475385872566,1.7150472918477637
5.094184388571045,1.7151246437527186
5.094893391269524,1.7152019025772767
5.095602393968003,1.7152790682463956
5.096311396666481,1.7153561406851041
5.09702039936496,1.7154331198185062
5.09772940206344,1.7155100055717747
5.098438404761918,1.7155867978701578
5.099147407460397,1.7156634966389719
5.099856410158877,1.7157401018036051
5.100565412857355,1.7158166132895147
5.101274415555833,1.715893031022226
5.101983418254313,1.7159693549273336
5.102692420952792,1.7160455849305
5.103401423651271,1.7161217209574535
5.10411042634975,1.7161977629339902
5.104819429048228,1.7162737107859725
5.105528431746707,1.716349564439325
5.106237434445187,1.716425323820039
5.106946437143665,1.7165009888541718
5.107655439842144,1.7165765594678395
5.108364442540624,1.7166520355872228
5.109073445239102,1.7167274171385665
5.10978244793758,1.7168027040481748
5.11049145063606,1.7168778962424138
5.111200453334539,1.7169529936477066
5.111909456033018,1.7170279961905413
5.112618458731497,1.717102903797461
5.113327461429975,1.7171777163950703
5.114036464128454,1.7172524339100284
5.114745466826934,1.7173270562690532
5.115454469525412,1.7174015833989216
5.116163472223891,1.7174760152264625
5.116872474922371,1.7175503516785637
5.117581477620849,1.717624592682166
5.118290480319327,1.7176987381642652
5.118999483017807,1.717772788051912
5.119708485716286,1.717846742272208
5.120417488414764,1.7179206007523078
5.121126491113244,1.7179943634194217
5.121835493811723,1.718068030200807
5.122544496510201,1.7181416010237733
5.12325349920868,1.7182150758156824
5.123962501907159,1.7182884545039425
5.124671504605638,1.7183617370160138
5.125380507304118,1.718434923279406
5.126089510002596,1.7185080132216737
5.1267985127010745,1.71858100677042
5.127507515399554,1.7186539038532975
5.128216518098033,1.7187267043980026
5.128925520796511,1.718799408332279
5.129634523494991,1.7188720155839154
5.13034352619347,1.7189445260807443
5.131052528891948,1.719016939750645
5.131761531590427,1.719089256521538
5.132470534288906,1.7191614763213896
5.133179536987385,1.7192335990782048
5.133888539685865,1.7193056247200365
5.134597542384343,1.7193775531749742
5.135306545082822,1.7194493843711496
5.136015547781301,1.7195211182367383
5.13672455047978,1.7195927546999512
5.1374335531782584,1.7196642936890425
5.138142555876738,1.719735735132303
5.138851558575217,1.719807078958063
5.139560561273695,1.719878325094692
5.140269563972174,1.7199494734705938
5.140978566670653,1.7200205240142128
5.141687569369132,1.7200914766540267
5.142396572067612,1.7201623313185523
5.14310557476609,1.7202330879363386
5.143814577464569,1.7203037464359723
5.144523580163048,1.7203743067460726
5.145232582861527,1.720444768795293
5.1459415855600055,1.7205151325123227
5.146650588258485,1.7205853978258798
5.147359590956964,1.7206555646647188
5.148068593655443,1.7207256329576244
5.148777596353921,1.720795602633412
5.1494865990524,1.7208654736209275
5.150195601750879,1.72093524584905
5.150904604449359,1.7210049192466887
5.151613607147837,1.7210744937427789
5.152322609846316,1.7211439692662873
5.153031612544795,1.72121334574621
5.153740615243274,1.7212826231115677
5.1544496179417525,1.7213518012914122
5.155158620640232,1.7214208802148212
5.155867623338711,1.7214898598108996
5.15657662603719,1.7215587400087764
5.157285628735669,1.7216275207376102
5.157994631434147,1.7216962019265811
5.1587036341326264,1.7217647835048953
5.159412636831106,1.721833265401785
5.160121639529584,1.7219016475465025
5.160830642228063,1.7219699298683282
5.161539644926543,1.7220381122965618
5.162248647625021,1.722106194760527
5.1629576503234995,1.7221741771895698
5.163666653021979,1.7222420595130574
5.164375655720458,1.7223098416603781
5.165084658418937,1.7223775235609389
5.165793661117416,1.722445105144171
5.166502663815894,1.7225125863395239
5.1672116665143735,1.7225799670764639
5.167920669212853,1.7226472472844803
5.168629671911331,1.7227144268930785
5.1693386746098104,1.7227815058317808
5.17004767730829,1.7228484840301297
5.170756680006767,1.7229153614176838
5.1714656827052465,1.722982137924017
5.172174685403726,1.7230488134787236
5.172883688102205,1.723115388011408
5.1735926908006835,1.7231818614516947
5.174301693499163,1.72324823372922
5.175010696197641,1.723314504773639
5.1757196988961205,1.7233806745146156
5.176428701594599,1.7234467428818303
5.177137704293078,1.7235127098049765
5.1778467069915575,1.723578575213761
5.178555709690037,1.723644339037903
5.179264712388515,1.723710001207133
5.179973715086994,1.723775561651193
5.180682717785473,1.7238410202998353
5.181391720483952,1.7239063770828271
5.1821007231824305,1.7239716319299412
5.18280972588091,1.724036784770964
5.183518728579389,1.7241018355356876
5.1842277312778675,1.7241667841539154
5.184936733976346,1.7242316305554617
5.185645736674825,1.724296374670144
5.1863547393733045,1.7243610164277938
5.187063742071784,1.7244255557582449
5.187772744770262,1.7244899925913395
5.188481747468741,1.7245543268569299
5.18919075016722,1.7246185584848692
5.189899752865699,1.7246826874050207
5.190608755564178,1.7247467135472512
5.191317758262657,1.7248106368414342
5.192026760961136,1.7248744572174464
5.1927357636596145,1.7249381746051693
5.193444766358093,1.7250017889344882
5.194153769056572,1.725065300135292
5.1948627717550515,1.7251287081374747
5.195571774453531,1.725192012870929
5.196280777152009,1.7252552142655528
5.196989779850488,1.7253183122512474
5.197698782548967,1.725381306757911
5.198407785247446,1.7254441977154487
5.199116787945925,1.7255069850537614
5.199825790644404,1.7255696687027546
5.200534793342883,1.7256322485923308
5.2012437960413616,1.7256947246523942
5.20195279873984,1.7257570968128473
5.202661801438319,1.725819365003592
5.2033708041367985,1.7258815291545277
5.204079806835278,1.7259435891955548
5.204788809533756,1.7260055450565697
5.2054978122322355,1.726067396667465
5.206206814930714,1.7261291439581337
5.206915817629193,1.7261907868584618
5.207624820327672,1.726252325298335
5.208333823026151,1.726313759207632
5.20904282572463,1.726375088516231
5.2097518284231095,1.726436313154003
5.210460831121587,1.726497433050813
5.211169833820066,1.7265584481365226
5.2118788365185456,1.7266193583409855
5.212587839217025,1.7266801635940532
5.213296841915503,1.7267408638255655
5.2140058446139825,1.7268014589653597
5.214714847312461,1.7268619489432628
5.21542385001094,1.7269223336890975
5.216132852709419,1.7269826131326753
5.216841855407898,1.7270427872038008
5.217550858106377,1.72710285583227
5.2182598608048565,1.7271628189478716
5.218968863503335,1.7272226764803815
5.219677866201813,1.7272824283595682
5.220386868900293,1.72734207451519
5.221095871598772,1.7274016148769946
5.22180487429725,1.7274610493747191
5.2225138769957296,1.7275203779380894
5.223222879694209,1.7275796004968218
5.223931882392686,1.7276387169806164
5.224640885091166,1.727697727319166
5.225349887789645,1.7277566314421486
5.226058890488124,1.7278154292792298
5.226767893186603,1.727874120760063
5.227476895885082,1.727932705814287
5.22818589858356,1.7279911843715265
5.22889490128204,1.7280495563613945
5.229603903980518,1.7281078217134873
5.230312906678997,1.7281659803573872
5.231021909377477,1.7282240322226623
5.231730912075956,1.728281977238864
5.232439914774433,1.7283398153355276
5.233148917472913,1.728397546442174
5.233857920171392,1.728455170488307
5.234566922869871,1.7285126874034142
5.23527592556835,1.7285700971169644
5.235984928266829,1.7286273995584112
5.236693930965307,1.7286845946571887
5.237402933663787,1.7287416823427146
5.238111936362265,1.7287986625443872
5.238820939060744,1.7288555351915869
5.239529941759224,1.7289123002136741
5.240238944457703,1.7289689575399911
5.240947947156181,1.7290255070998595
5.24165694985466,1.7290819488225821
5.242365952553139,1.7291382826374408
5.243074955251618,1.729194508473697
5.243783957950097,1.7292506262605918
5.244492960648576,1.7293066359273446
5.245201963347055,1.7293625374031525
5.245910966045534,1.7294183306171926
5.246619968744012,1.7294740154986181
5.247328971442491,1.7295295919765612
5.248037974140971,1.7295850599801308
5.24874697683945,1.7296404194384136
5.249455979537928,1.7296956702804693
5.250164982236407,1.7297508124353407
5.250873984934886,1.7298058458320407
5.251582987633365,1.72986077039956
5.252291990331844,1.729915586066865
5.253000993030323,1.7299702927628964
5.253709995728802,1.730024890416571
5.254418998427281,1.7300793789567792
5.255128001125759,1.7301337583123855
5.255837003824238,1.7301880284122295
5.256546006522718,1.730242189185123
5.257255009221197,1.7302962405598525
5.257964011919675,1.730350182465175
5.258673014618154,1.730404014829824
5.259382017316633,1.7304577375825017
5.260091020015112,1.730511350651886
5.260800022713591,1.730564853966624
5.26150902541207,1.730618247455334
5.262218028110549,1.7306715310466092
5.262927030809028,1.7307247046690102
5.263636033507506,1.7307777682510677
5.264345036205985,1.7308307217212868
5.265054038904465,1.7308835650081396
5.265763041602944,1.7309362980400687
5.266472044301422,1.7309889207454858
5.267181046999902,1.7310414330527732
5.26789004969838,1.7310938348902818
5.268599052396859,1.731146126186329
5.269308055095338,1.7311983068692032
5.270017057793817,1.7312503768671592
5.270726060492296,1.7313023361084219
5.271435063190776,1.731354184521181
5.272144065889253,1.7314059220335933
5.272853068587732,1.7314575485737849
5.273562071286212,1.7315090640698492
5.274271073984691,1.7315604684498407
5.274980076683169,1.7316117616417859
5.275689079381649,1.7316629435736735
5.276398082080127,1.7317140141734602
5.2771070847786055,1.7317649733690659
5.277816087477085,1.731815821088377
5.278525090175564,1.7318665572592424
5.279234092874043,1.7319171818094787
5.279943095572522,1.7319676946668643
5.280652098271001,1.7320180957591418
5.281361100969479,1.7320683850140177
5.282070103667959,1.732118562359162
5.282779106366437,1.7321686277222073
5.283488109064916,1.7322185810307498
5.284197111763396,1.7322684222123474
5.284906114461874,1.7323181511945205
5.2856151171603525,1.7323677679047513
5.286324119858832,1.7324172722704836
5.287033122557311,1.7324666642191235
5.28774212525579,1.732515943678038
5.288451127954269,1.7325651105745534
5.289160130652748,1.732614164835959
5.289869133351226,1.7326631063895022
5.290578136049706,1.732711935162391
5.291287138748184,1.732760651081796
5.291996141446663,1.7328092540748432
5.292705144145143,1.7328577440686215
5.293414146843622,1.7329061209901753
5.2941231495420995,1.7329543847665105
5.294832152240579,1.7330025353245904
5.295541154939058,1.7330505725913363
5.296250157637537,1.7330984964936282
5.296959160336016,1.7331463069583037
5.297668163034495,1.7331940039121565
5.2983771657329735,1.7332415872819396
5.299086168431453,1.7332890569943606
5.299795171129931,1.7333364129760869
5.30050417382841,1.7333836551537387
5.30121317652689,1.733430783453894
5.301922179225369,1.7334777978030882
5.302631181923847,1.7335246981278085
5.303340184622326,1.7335714843545014
5.304049187320805,1.7336181564095667
5.304758190019284,1.7336647142193577
5.305467192717763,1.7337111577101865
5.306176195416242,1.7337574868083139
5.306885198114721,1.7338037014399594
5.3075942008132,1.733849801531294
5.308303203511678,1.7338957870084422
5.3090122062101575,1.7339416577974829
5.309721208908637,1.7339874138244484
5.310430211607116,1.7340330550153218
5.311139214305594,1.7340785812960402
5.311848217004073,1.7341239925924938
5.312557219702552,1.7341692888305207
5.313266222401031,1.7342144699359185
5.31397522509951,1.7342595358344264
5.314684227797989,1.7343044864517443
5.315393230496468,1.7343493217135162
5.316102233194947,1.7343940415453418
5.316811235893425,1.734438645872768
5.3175202385919045,1.7344831346212943
5.318229241290384,1.7345275077163667
5.318938243988863,1.7345717650833858
5.3196472466873415,1.7346159066476985
5.32035624938582,1.7346599323346013
5.321065252084299,1.734703842069342
5.321774254782778,1.734747635777113
5.322483257481257,1.7347913133830601
5.323192260179736,1.7348348748122733
5.323901262878215,1.7348783199897935
5.324610265576694,1.734921648840608
5.325319268275172,1.7349648612896513
5.3260282709736515,1.7350079572618073
5.326737273672131,1.7350509366819051
5.32744627637061,1.7350937994747204
5.3281552790690885,1.735136545564977
5.328864281767568,1.7351791748773437
5.329573284466046,1.7352216873364363
5.3302822871645255,1.7352640828668169
5.330991289863004,1.7353063613929913
5.331700292561483,1.7353485228394123
5.332409295259962,1.7353905671304777
5.333118297958441,1.73543249419053
5.333827300656919,1.735474303943856
5.3345363033553985,1.7355159963146867
5.335245306053878,1.735557571227199
5.335954308752356,1.735599028605511
5.3366633114508355,1.7356403683736874
5.337372314149315,1.7356815904557346
5.338081316847793,1.7357226947756021
5.338790319546272,1.7357636812571835
5.339499322244751,1.7358045498243144
5.34020832494323,1.7358453004007728
5.3409173276417095,1.7358859329102798
5.341626330340188,1.7359264472764977
5.342335333038667,1.7359668434230309
5.3430443357371455,1.7360071212734254
5.343753338435625,1.7360472807511673
5.344462341134103,1.736087321779687
5.3451713438325825,1.7361272442823523
5.345880346531062,1.736167048182473
5.34658934922954,1.7362067334033005
5.347298351928019,1.7362462998680241
5.348007354626498,1.736285747499774
5.348716357324977,1.7363250762216216
5.3494253600234565,1.7363642859565735
5.350134362721935,1.736403376627582
5.350843365420414,1.7364423481575324
5.351552368118893,1.7364812004692505
5.352261370817372,1.7365199334855026
5.35297037351585,1.7365585471289913
5.3536793762143295,1.736597041322358
5.354388378912809,1.7366354159881816
5.355097381611288,1.7366736710489787
5.355806384309766,1.736711806427204
5.356515387008245,1.7367498220452473
5.357224389706724,1.7367877178254367
5.3579333924052035,1.736825493690038
5.358642395103682,1.7368631495612514
5.359351397802161,1.7369006853612137
5.36006040050064,1.7369381010119993
5.360769403199119,1.7369753964356172
5.361478405897597,1.7370125715540101
5.362187408596077,1.73704962628906
5.362896411294556,1.7370865605625798
5.363605413993035,1.737123374296321
5.3643144166915135,1.737160067411966
5.365023419389992,1.7371966398311351
5.365732422088471,1.7372330914753797
5.3664414247869505,1.7372694222661873
5.367150427485429,1.7373056321249774
5.367859430183908,1.7373417209731044
5.3685684328823875,1.7373776887318555
5.369277435580866,1.7374135353224502
5.369986438279344,1.7374492606660412
5.370695440977824,1.737484864683714
5.371404443676303,1.737520347296487
5.372113446374782,1.7375557084253084
5.372822449073261,1.7375909479910598
5.373531451771739,1.7376260659145566
5.374240454470218,1.7376610621165418
5.3749494571686975,1.73769593651769
5.375658459867176,1.73773068903861
5.376367462565655,1.7377653195998382
5.3770764652641345,1.7377998281218434
5.377785467962613,1.7378342145250238
5.378494470661091,1.7378684787297067
5.379203473359571,1.7379026206561508
5.37991247605805,1.737936640224544
5.380621478756529,1.737970537355004
5.381330481455008,1.738004311967576
5.382039484153486,1.738037963982235
5.382748486851965,1.7380714933188868
5.383457489550445,1.7381048998973623
5.384166492248923,1.7381381836374223
5.384875494947402,1.738171344458756
5.3855844976458815,1.7382043822809792
5.38629350034436,1.7382372970236368
5.387002503042838,1.7382700886061997
5.387711505741318,1.7383027569480667
5.388420508439797,1.738335301968564
5.389129511138275,1.7383677235869421
5.389838513836755,1.7384000217223816
5.390547516535234,1.7384321962939864
5.391256519233712,1.7384642472207874
5.391965521932191,1.7384961744217422
5.39267452463067,1.738527977815732
5.393383527329149,1.7385596573215656
5.394092530027629,1.7385912128579748
5.394801532726107,1.7386226443436181
5.395510535424585,1.7386539516970778
5.396219538123065,1.7386851348368604
5.396928540821544,1.7387161936813982
5.397637543520022,1.7387471281490445
5.398346546218502,1.73877793815808
5.399055548916981,1.738808623626706
5.399764551615459,1.7388391844730493
5.400473554313938,1.7388696206151586
5.401182557012417,1.7388999319710055
5.401891559710896,1.7389301184584849
5.402600562409376,1.7389601799954142
5.403309565107854,1.738990116499533
5.404018567806333,1.7390199278885028
5.404727570504812,1.7390496140799052
5.405436573203291,1.7390791749912466
5.406145575901769,1.7391086105399534
5.406854578600249,1.7391379206433724
5.407563581298728,1.7391671052187705
5.408272583997206,1.7391961641833378
5.408981586695685,1.7392250974541847
5.409690589394164,1.73925390494834
5.410399592092643,1.7392825865827524
5.411108594791123,1.7393111422742933
5.411817597489601,1.7393395719397506
5.41252660018808,1.7393678754958342
5.413235602886559,1.7393960528591697
5.413944605585038,1.7394241039463054
5.414653608283516,1.739452028673706
5.415362610981996,1.7394798269577565
5.416071613680475,1.739507498714757
5.416780616378954,1.7395350438609285
5.417489619077432,1.7395624623124095
5.418198621775911,1.7395897539852552
5.41890762447439,1.7396169187954393
5.41961662717287,1.7396439566588513
5.420325629871348,1.7396708674912982
5.421034632569827,1.739697651208505
5.421743635268306,1.7397243077261106
5.422452637966785,1.7397508369596728
5.423161640665263,1.739777238824664
5.423870643363743,1.7398035132364724
5.424579646062222,1.7398296601104037
5.425288648760701,1.7398556793616762
5.42599765145918,1.7398815709054252
5.426706654157658,1.7399073346567009
5.427415656856137,1.7399329705304671
5.428124659554617,1.7399584784416033
5.428833662253095,1.7399838583049039
5.429542664951574,1.740009110035075
5.430251667650054,1.740034233546739
5.430960670348532,1.7400592287544305
5.43166967304701,1.7400840955725982
5.43237867574549,1.7401088339156041
5.433087678443969,1.7401334436977218
5.433796681142448,1.74015792483314
5.434505683840927,1.7401822772359583
5.435214686539405,1.7402065008201888
5.435923689237884,1.7402305954997566
5.436632691936364,1.7402545611884979
5.437341694634842,1.7402783978001592
5.438050697333321,1.7403021052484027
5.438759700031801,1.7403256834467973
5.439468702730279,1.7403491323088245
5.4401777054287574,1.7403724517478787
5.440886708127237,1.740395641677261
5.441595710825716,1.7404187020101853
5.442304713524194,1.7404416326597754
5.443013716222674,1.7404644335390653
5.443722718921152,1.7404871045609969
5.444431721619631,1.740509645638424
5.44514072431811,1.7405320566841083
5.445849727016589,1.7405543376107195
5.446558729715068,1.7405764883308381
5.447267732413548,1.740598508756953
5.447976735112026,1.7406203988014595
5.4486857378105045,1.7406421583766625
5.449394740508984,1.7406637873947761
5.450103743207463,1.7406852857679191
5.4508127459059414,1.74070665340812
5.451521748604421,1.7407278902273133
5.4522307513029,1.7407489961373417
5.452939754001378,1.7407699710499542
5.453648756699857,1.740790814876806
5.454357759398336,1.740811527529459
5.455066762096815,1.740832108919381
5.455775764795295,1.7408525589579456
5.456484767493773,1.740872877556434
5.4571937701922515,1.7408930646260288
5.457902772890731,1.740913120077823
5.45861177558921,1.740933043822811
5.4593207782876885,1.7409528357718917
5.460029780986168,1.7409724958358717
5.460738783684647,1.7409920239254593
5.4614477863831254,1.7410114199512674
5.462156789081604,1.7410306838238137
5.462865791780083,1.7410498154535197
5.463574794478562,1.7410688147507085
5.464283797177042,1.7410876816256093
5.46499279987552,1.7411064159883511
5.465701802573999,1.7411250177489686
5.466410805272478,1.7411434868173965
5.467119807970957,1.7411618231034753
5.4678288106694355,1.741180026516943
5.468537813367915,1.7411980969674439
5.469246816066394,1.7412160343645213
5.4699558187648725,1.7412338386176214
5.470664821463351,1.7412515096360899
5.47137382416183,1.7412690473291759
5.4720828268603094,1.7412864516060276
5.472791829558789,1.7413037223756938
5.473500832257267,1.7413208595471243
5.474209834955746,1.7413378630291692
5.474918837654225,1.7413547327305767
5.475627840352704,1.7413714685599975
5.4763368430511825,1.7413880704259792
5.477045845749662,1.7414045382369698
5.477754848448141,1.7414208719013162
5.47846385114662,1.7414370713272647
5.479172853845098,1.7414531364229588
5.479881856543577,1.7414690670964408
5.4805908592420565,1.741484863255652
5.481299861940536,1.7415005248084294
5.482008864639014,1.7415160516625106
5.4827178673374934,1.7415314437255276
5.483426870035972,1.7415467009050123
5.484135872734451,1.7415618231083911
5.4848448754329295,1.7415768102429887
5.485553878131409,1.7415916622160263
5.486262880829888,1.7416063789346212
5.486971883528367,1.7416209603057855
5.487680886226846,1.7416354062364285
5.488389888925324,1.7416497166333553
5.4890988916238035,1.7416638914032643
5.489807894322283,1.7416779304527528
5.490516897020761,1.741691833688308
5.4912258997192405,1.741705601016316
5.49193490241772,1.7417192323430555
5.492643905116197,1.7417327275747008
5.4933529078146766,1.7417460866173173
5.494061910513156,1.7417593093768668
5.494770913211635,1.7417723957592048
5.4954799159101135,1.7417853456700776
5.496188918608593,1.7417981590151266
5.496897921307071,1.7418108356998865
5.4976069240055505,1.7418233756297814
5.498315926704029,1.7418357787101322
5.499024929402508,1.7418480448461493
5.4997339321009875,1.741860173942935
5.500442934799467,1.7418721659054834
5.501151937497945,1.741884020638681
5.501860940196424,1.741895738047305
5.502569942894903,1.7419073180360238
5.503278945593382,1.7419187605093955
5.5039879482918606,1.7419300653718701
5.50469695099034,1.7419412325277877
5.505405953688818,1.7419522618813772
5.5061149563872975,1.7419631533367592
5.506823959085776,1.7419739067979418
5.507532961784255,1.7419845221688248
5.5082419644827345,1.7419949993531951
5.508950967181214,1.7420053382547298
5.509659969879692,1.7420155387769942
5.510368972578171,1.7420256008234423
5.51107797527665,1.7420355242974148
5.511786977975129,1.7420453091021426
5.512495980673608,1.7420549551407436
5.513204983372087,1.742064462316222
5.513913986070566,1.7420738305314722
5.5146229887690446,1.7420830596892716
5.515331991467523,1.7420921496922865
5.516040994166002,1.7421011004430702
5.5167499968644815,1.7421099118440617
5.517458999562961,1.7421185837975872
5.518168002261439,1.7421271162058563
5.518877004959918,1.7421355089709656
5.519586007658397,1.7421437619948978
5.520295010356876,1.7421518751795193
5.521004013055355,1.7421598484265832
5.521713015753834,1.7421676816377258
5.522422018452313,1.7421753747144684
5.523131021150792,1.742182927558215
5.52384002384927,1.7421903400702565
5.524549026547749,1.7421976121517642
5.5252580292462286,1.7422047437037969
5.525967031944708,1.742211734627291
5.526676034643186,1.7422185848230718
5.5273850373416655,1.7422252941918441
5.528094040040144,1.7422318626341948
5.528803042738623,1.7422382900505955
5.529512045437102,1.7422445763413972
5.530221048135581,1.7422507214068341
5.53093005083406,1.7422567251470218
5.531639053532539,1.7422625874619575
5.532348056231017,1.742268308251519
5.533057058929496,1.7422738874154644
5.533766061627976,1.7422793248534338
5.534475064326455,1.7422846204649471
5.535184067024933,1.7422897741494023
5.5358930697234126,1.7422947858060802
5.536602072421891,1.74229965533414
5.53731107512037,1.7423043826326199
5.538020077818849,1.7423089676004386
5.538729080517328,1.742313410136391
5.539438083215807,1.7423177101391532
5.5401470859142865,1.742321867507279
5.540856088612764,1.7423258821391996
5.541565091311243,1.742329753933224
5.542274094009723,1.7423334827875416
5.542983096708202,1.742337068600215
5.54369209940668,1.742340511269187
5.54440110210516,1.7423438106922757
5.545110104803638,1.7423469667671767
5.545819107502116,1.742349979391462
5.546528110200596,1.7423528484625805
5.547237112899075,1.7423555738778542
5.547946115597554,1.7423581555344845
5.548655118296033,1.7423605933295447
5.549364120994512,1.7423628871599866
5.55007312369299,1.7423650369226353
5.55078212639147,1.7423670425141886
5.551491129089948,1.7423689038312224
5.552200131788427,1.7423706207701855
5.552909134486907,1.7423721932273988
5.553618137185386,1.742373621099059
5.554327139883863,1.7423749042812358
5.555036142582343,1.742376042669872
5.555745145280822,1.7423770361607829
5.556454147979301,1.7423778846496567
5.55716315067778,1.742378588032054
5.557872153376259,1.742379146203407
5.558581156074737,1.7423795590590223
5.559290158773217,1.7423798264940742
5.559999161471695,1.7423799484036115
5.560708164170174,1.7423799246825535
5.561417166868654,1.7423797552256897
5.562126169567133,1.7423794399276804
5.56283517226561,1.742378978683057
5.56354417496409,1.74237837138622
5.564253177662569,1.742377617931441
5.564962180361048,1.74237671821286
5.565671183059527,1.7423756721244872
5.566380185758006,1.7423744795602005
5.567089188456484,1.7423731404137501
5.567798191154964,1.7423716545787507
5.568507193853442,1.7423700219486884
5.569216196551921,1.742368242416915
5.569925199250401,1.7423663158766505
5.57063420194888,1.7423642422209857
5.571343204647358,1.7423620213428737
5.572052207345837,1.742359653135139
5.572761210044316,1.7423571374904696
5.573470212742795,1.7423544743014228
5.574179215441274,1.7423516634604197
5.574888218139753,1.7423487048597497
5.575597220838232,1.7423455983915652
5.576306223536711,1.7423423439478867
5.577015226235189,1.7423389414205983
5.577724228933668,1.7423353907014503
5.578433231632148,1.7423316916820561
5.579142234330627,1.742327844253896
5.579851237029105,1.7423238483083117
5.580560239727584,1.7423197037365092
5.581269242426063,1.7423154104295606
5.581978245124542,1.7423109682783986
5.582687247823021,1.7423063771738212
5.5833962505215,1.7423016370064865
5.584105253219979,1.7422967476669187
5.584814255918458,1.7422917090455008
5.585523258616936,1.74228652103248
5.586232261315415,1.7422811835179657
5.586941264013895,1.742275696391926
5.587650266712374,1.7422700595441947
5.588359269410852,1.7422642728644613
5.589068272109332,1.7422583362422799
5.58977727480781,1.742252249567064
5.590486277506289,1.7422460127280868
5.591195280204768,1.7422396256144812
5.591904282903247,1.7422330881152401
5.592613285601726,1.7422264001192163
5.593322288300205,1.7422195615151221
5.594031290998683,1.7422125721915254
5.594740293697162,1.7422054320368572
5.595449296395642,1.742198140939403
5.596158299094121,1.742190698787308
5.596867301792599,1.742183105468575
5.597576304491079,1.7421753608710642
5.598285307189557,1.7421674648824939
5.5989943098880355,1.7421594173904364
5.599703312586515,1.7421512182823238
5.600412315284994,1.7421428674454424
5.601121317983473,1.742134364766936
5.601830320681952,1.7421257101338037
5.60253932338043,1.742116903432899
5.603248326078909,1.7421079445509333
5.603957328777389,1.742098833374469
5.604666331475867,1.7420895697899277
5.605375334174346,1.7420801536835828
5.606084336872826,1.7420705849415608
5.606793339571304,1.742060863449844
5.6075023422697825,1.7420509890942686
5.608211344968262,1.742040961760522
5.608920347666741,1.7420307813341465
5.60962935036522,1.7420204477005363
5.610338353063699,1.742009960744937
5.611047355762178,1.741999320352449
5.6117563584606565,1.7419885264080226
5.612465361159136,1.7419775787964593
5.613174363857614,1.741966477402414
5.613883366556093,1.7419552221103896
5.614592369254573,1.7419438128047433
5.615301371953052,1.7419322493696796
5.6160103746515295,1.7419205316892559
5.616719377350009,1.7419086596473763
5.617428380048488,1.741896633127797
5.618137382746967,1.7418844520141226
5.618846385445446,1.7418721161898074
5.619555388143925,1.741859625538154
5.6202643908424035,1.7418469799423124
5.620973393540883,1.741834179285282
5.621682396239361,1.74182122344991
5.6223913989378405,1.7418081123188907
5.62310040163632,1.7417948457747658
5.623809404334799,1.7417814236999238
5.6245184070332765,1.7417678459766017
5.625227409731756,1.7417541124868796
5.625936412430235,1.7417402231126857
5.626645415128714,1.7417261777357946
5.627354417827193,1.7417119762378253
5.628063420525672,1.7416976185002422
5.6287724232241505,1.7416831044043553
5.62948142592263,1.7416684338313175
5.630190428621108,1.7416536066621282
5.6308994313195875,1.7416386227776304
5.631608434018067,1.7416234820585095
5.632317436716546,1.7416081843852955
5.6330264394150245,1.7415927296383615
5.633735442113503,1.7415771176979236
5.634444444811982,1.7415613484440393
5.635153447510461,1.74154542175661
5.63586245020894,1.7415293375153766
5.636571452907419,1.7415130955999258
5.637280455605898,1.7414966958896823
5.637989458304377,1.7414801382639122
5.638698461002855,1.7414634226017234
5.6394074637013345,1.7414465487820634
5.640116466399814,1.7414295166837204
5.640825469098293,1.7414123261853225
5.6415344717967715,1.7413949771653365
5.64224347449525,1.7413774695020705
5.642952477193729,1.7413598030736688
5.6436614798922085,1.741341977758116
5.644370482590687,1.7413239934332343
5.645079485289166,1.741305849976686
5.645788487987645,1.741287547265968
5.646497490686124,1.741269085178416
5.647206493384602,1.7412504635912034
5.6479154960830815,1.7412316823813405
5.648624498781561,1.7412127414256715
5.64933350148004,1.74119364060088
5.6500425041785185,1.7411743797834842
5.650751506876997,1.7411549588498374
5.651460509575476,1.741135377676129
5.652169512273955,1.7411156361383826
5.652878514972434,1.7410957341124567
5.653587517670913,1.7410756714740439
5.6542965203693925,1.7410554480986715
5.655005523067871,1.7410350638617003
5.655714525766349,1.7410145186383228
5.6564235284648285,1.7409938123035666
5.657132531163308,1.7409729447322917
5.657841533861786,1.7409519157991895
5.6585505365602655,1.7409307253787842
5.659259539258745,1.740909373345432
5.659968541957223,1.7408878595733202
5.660677544655702,1.7408661839364672
5.661386547354181,1.740844346308722
5.66209555005266,1.7408223465637653
5.6628045527511395,1.740800184575106
5.663513555449618,1.7407778602160842
5.664222558148096,1.74075537335987
5.664931560846576,1.7407327238794619
5.665640563545055,1.7407099116476865
5.666349566243533,1.7406869365372002
5.6670585689420125,1.7406637984204882
5.667767571640492,1.740640497169861
5.66847657433897,1.7406170326574608
5.669185577037449,1.7405934047552523
5.669894579735928,1.740569613335031
5.670603582434407,1.7405456582684171
5.6713125851328865,1.7405215394268576
5.672021587831365,1.7404972566816257
5.672730590529844,1.7404728099038183
5.673439593228323,1.7404481989643614
5.674148595926802,1.7404234237340024
5.67485759862528,1.7403984840833158
5.67556660132376,1.740373379882698
5.676275604022239,1.7403481110023717
5.676984606720718,1.740322677312382
5.677693609419196,1.740297078682598
5.678402612117675,1.74027131498271
5.679111614816154,1.7402453860822333
5.6798206175146335,1.7402192918505044
5.680529620213112,1.7401930321566812
5.681238622911591,1.7401666068697446
5.68194762561007,1.7401400158584954
5.682656628308549,1.740113258991557
5.683365631007027,1.740086336137372
5.684074633705507,1.7400592471642031
5.684783636403986,1.7400319919401341
5.685492639102465,1.7400045703330675
5.686201641800943,1.7399769822107258
5.686910644499422,1.7399492274406503
5.687619647197901,1.7399213058902
5.6883286498963805,1.7398932174265525
5.689037652594859,1.7398649619167044
5.689746655293338,1.7398365392274682
5.690455657991817,1.7398079492254748
5.691164660690296,1.7397791917771712
5.691873663388774,1.7397502667488214
5.692582666087254,1.7397211740065046
5.693291668785733,1.7396919134161177
5.694000671484212,1.7396624848433717
5.694709674182691,1.7396328881537921
5.695418676881169,1.7396031232127211
5.696127679579648,1.739573189885314
5.696836682278128,1.7395430880365397
5.697545684976606,1.7395128175311814
5.698254687675085,1.7394823782338371
5.6989636903735645,1.7394517700089152
5.699672693072043,1.7394209927206383
5.700381695770521,1.739390046233041
5.701090698469001,1.7393589304099704
5.70179970116748,1.7393276451150839
5.702508703865959,1.739296190211851
5.703217706564438,1.739264565563552
5.703926709262916,1.7392327710332771
5.704635711961395,1.739200806483928
5.705344714659874,1.7391686717782153
5.706053717358353,1.7391363667786586
5.706762720056832,1.7391038913475878
5.707471722755312,1.7390712453471393
5.70818072545379,1.7390384286392615
5.708889728152268,1.7390054410857068
5.709598730850748,1.7389722825480378
5.710307733549227,1.738938952887624
5.711016736247705,1.7389054519656402
5.711725738946185,1.73887177964307
5.712434741644663,1.7388379357807018
5.713143744343142,1.7388039202391299
5.713852747041621,1.7387697328787535
5.7145617497401,1.7387353735597797
5.715270752438579,1.7387008421422154
5.715979755137059,1.7386661384858766
5.716688757835537,1.7386312624503806
5.717397760534015,1.7385962138951487
5.718106763232495,1.738560992679406
5.718815765930974,1.738525598662179
5.719524768629452,1.7384900317022987
5.720233771327932,1.7384542916583967
5.720942774026411,1.7384183783889067
5.721651776724889,1.738382291752064
5.722360779423368,1.7383460316059045
5.723069782121847,1.738309597808264
5.723778784820326,1.7382729902167808
5.724487787518806,1.7382362086888912
5.725196790217284,1.7381992530818293
5.725905792915762,1.7381621232526325
5.726614795614242,1.7381248190581335
5.727323798312721,1.738087340354964
5.728032801011199,1.7380496869995543
5.728741803709679,1.7380118588481328
5.729450806408158,1.7379738557567228
5.730159809106636,1.737935677581146
5.730868811805115,1.7378973241770206
5.731577814503594,1.7378587953997602
5.732286817202073,1.7378200911045731
5.732995819900553,1.7377812111464652
5.733704822599031,1.7377421553802348
5.73441382529751,1.7377029236604769
5.735122827995989,1.7376635158415774
5.735831830694468,1.7376239317777185
5.736540833392946,1.7375841713228752
5.737249836091426,1.737544234330815
5.737958838789905,1.737504120655097
5.738667841488383,1.737463830149075
5.739376844186862,1.7374233626658906
5.740085846885341,1.73738271805848
5.74079484958382,1.737341896179569
5.7415038522823,1.7373008968816732
5.742212854980778,1.7372597200171003
5.742921857679257,1.737218365437945
5.743630860377736,1.7371768329960933
5.744339863076215,1.737135122543219
5.745048865774693,1.7370932339307852
5.745757868473173,1.7370511670100433
5.746466871171652,1.7370089216320304
5.747175873870131,1.7369664976475727
5.747884876568609,1.7369238949072832
5.748593879267088,1.7368811132615602
5.749302881965567,1.7368381525605896
5.750011884664047,1.7367950126543417
5.750720887362525,1.7367516933925715
5.751429890061004,1.7367081946248213
5.752138892759483,1.7366645162004155
5.752847895457962,1.7366206579684622
5.7535568981564404,1.7365766197778554
5.75426590085492,1.7365324014772707
5.754974903553399,1.7364880029151661
5.755683906251878,1.736443423939783
5.756392908950357,1.7363986643991451
5.757101911648835,1.7363537241410545
5.757810914347314,1.7363086030130999
5.758519917045793,1.736263300862644
5.759228919744272,1.736217817536835
5.759937922442751,1.736172152882599
5.760646925141231,1.7361263067466413
5.761355927839708,1.7360802789754468
5.7620649305381875,1.7360340694152785
5.762773933236667,1.7359876779121772
5.763482935935146,1.7359411043119626
5.7641919386336244,1.7358943484602305
5.764900941332104,1.7358474102023542
5.765609944030582,1.7358002893834834
5.766318946729061,1.7357529858485439
5.76702794942754,1.735705499442236
5.767736952126019,1.7356578300090368
5.768445954824498,1.735609977393197
5.769154957522978,1.7355619414387422
5.769863960221456,1.7355137219894718
5.7705729629199345,1.735465318888957
5.771281965618414,1.7354167319805447
5.771990968316893,1.735367961107353
5.7726999710153715,1.7353190061122712
5.773408973713851,1.7352698668379607
5.774117976412329,1.7352205431268573
5.7748269791108084,1.7351710348211622
5.775535981809287,1.735121341762851
5.776244984507766,1.7350714637936675
5.776953987206245,1.7350214007551252
5.777662989904725,1.7349711524885074
5.778371992603203,1.7349207188348645
5.7790809953016815,1.7348700996350168
5.779789998000161,1.7348192947295504
5.78049900069864,1.7347683039588209
5.7812080033971185,1.7347171271629485
5.781917006095598,1.7346657641818206
5.782626008794077,1.734614214855091
5.7833350114925555,1.7345624790221785
5.784044014191034,1.7345105565222665
5.784753016889513,1.734458447194305
5.785462019587992,1.7344061508770046
5.786171022286472,1.7343536674088422
5.78688002498495,1.7343009966280576
5.7875890276834285,1.7342481383726513
5.788298030381908,1.734195092480389
5.789007033080387,1.734141858788796
5.7897160357788655,1.7340884371351601
5.790425038477345,1.7340348273565307
5.791134041175824,1.7339810292897155
5.7918430438743025,1.7339270427712825
5.792552046572781,1.733872867637561
5.79326104927126,1.7338185037246383
5.7939700519697395,1.7337639508683595
5.794679054668219,1.7337092089043293
5.795388057366697,1.7336542776679098
5.796097060065176,1.7335991569942182
5.796806062763655,1.7335438467181314
5.797515065462134,1.7334883466742812
5.7982240681606125,1.7334326566970537
5.798933070859092,1.733376776620593
5.799642073557571,1.733320706278796
5.8003510762560495,1.7332644455053148
5.801060078954528,1.7332079941335556
5.801769081653007,1.7331513519966761
5.8024780843514865,1.7330945189275906
5.803187087049966,1.7330374947589622
5.803896089748444,1.7329802793232072
5.8046050924469235,1.732922872452494
5.805314095145402,1.7328652739787431
5.806023097843881,1.7328074837336207
5.8067321005423596,1.732749501548549
5.807441103240839,1.7326913272546955
5.808150105939318,1.7326329606829791
5.808859108637797,1.7325744016640663
5.809568111336275,1.7325156500283718
5.810277114034754,1.7324567056060574
5.8109861167332335,1.7323975682270332
5.811695119431712,1.7323382377209537
5.812404122130191,1.7322787139172238
5.8131131248286705,1.7322189966449886
5.813822127527149,1.7321590857331421
5.814531130225627,1.7320989810103222
5.815240132924107,1.7320386823049096
5.815949135622586,1.7319781894450303
5.816658138321065,1.7319175022585531
5.8173671410195436,1.7318566205730872
5.818076143718023,1.7317955442159878
5.818785146416501,1.731734273014349
5.8194941491149805,1.7316728067950065
5.820203151813459,1.7316111453845369
5.820912154511938,1.7315492886092574
5.8216211572104175,1.731487236295224
5.822330159908897,1.7314249882682324
5.823039162607374,1.7313625443538168
5.823748165305854,1.7312999043772486
5.824457168004333,1.7312370681635378
5.825166170702812,1.7311740355374323
5.825875173401291,1.731110806323414
5.82658417609977,1.7310473803457027
5.827293178798248,1.7309837574282534
5.8280021814967276,1.730919937394756
5.828711184195206,1.730855920068635
5.829420186893685,1.7307917052730488
5.8301291895921645,1.7307272928308883
5.830838192290644,1.7306626825647802
5.831547194989122,1.73059787429708
5.832256197687601,1.7305328678498777
5.83296520038608,1.7304676630449936
5.833674203084559,1.730402259703978
5.834383205783038,1.7303366576481127
5.835092208481517,1.7302708566984102
5.835801211179995,1.7302048566756103
5.836510213878475,1.7301386574001827
5.837219216576953,1.7300722586923236
5.837928219275432,1.7300056603719598
5.8386372219739116,1.7299388622587426
5.839346224672391,1.7298718641720507
5.840055227370869,1.7298046659309898
5.840764230069348,1.7297372673543903
5.841473232767827,1.7296696682608064
5.842182235466306,1.7296018684685193
5.842891238164785,1.729533867795532
5.843600240863264,1.7294656660595717
5.844309243561743,1.7293972630780878
5.845018246260222,1.7293286586682532
5.8457272489587,1.729259852646961
5.846436251657179,1.7291908448308264
5.847145254355659,1.7291216350361858
5.847854257054138,1.7290522230790943
5.848563259752616,1.7289826087753268
5.849272262451095,1.728912791940378
5.849981265149574,1.7288427723894597
5.850690267848053,1.728772549937503
5.851399270546532,1.7287021243991558
5.852108273245011,1.7286314955887816
5.85281727594349,1.728560663320463
5.853526278641969,1.7284896274079948
5.854235281340447,1.728418387664888
5.854944284038926,1.728346943904369
5.855653286737406,1.7282752959393781
5.856362289435885,1.7282034435825673
5.857071292134363,1.7281313866463042
5.857780294832843,1.728059124942666
5.858489297531321,1.7279866582834427
5.8591983002298,1.7279139864801354
5.859907302928279,1.7278411093439552
5.860616305626758,1.7277680266858244
5.861325308325237,1.7276947383163732
5.862034311023716,1.7276212440459424
5.862743313722194,1.7275475436845786
5.863452316420673,1.7274736370420383
5.864161319119153,1.727399523927783
5.864870321817631,1.7273252041509832
5.86557932451611,1.7272506775205134
5.86628832721459,1.7271759438449539
5.866997329913068,1.7271010029325906
5.867706332611546,1.7270258545914117
5.868415335310026,1.726950498629111
5.869124338008505,1.7268749348530843
5.869833340706984,1.726799163070429
5.870542343405463,1.7267231830879457
5.871251346103941,1.7266469947121363
5.87196034880242,1.7265705977492025
5.8726693515009,1.7264939920050462
5.873378354199378,1.726417177285269
5.874087356897857,1.7263401533951712
5.874796359596337,1.7262629201397504
5.875505362294815,1.7261854773237033
5.876214364993293,1.7261078247514237
5.876923367691773,1.726029962227
5.877632370390252,1.7259518895542185
5.878341373088731,1.7258736065365592
5.87905037578721,1.725795112977199
5.879759378485689,1.7257164086790047
5.880468381184167,1.7256374934445404
5.881177383882647,1.725558367076062
5.881886386581125,1.7254790293755158
5.882595389279604,1.7253994801445423
5.883304391978084,1.7253197191844707
5.884013394676563,1.7252397462963212
5.88472239737504,1.7251595612808055
5.88543140007352,1.7250791639383214
5.886140402771999,1.7249985540689572
5.886849405470478,1.7249177314724882
5.887558408168957,1.7248366959483783
5.888267410867436,1.7247554472957753
5.888976413565914,1.7246739853135147
5.889685416264394,1.7245923098001192
5.890394418962872,1.7245104205537918
5.891103421661351,1.7244283173724226
5.891812424359831,1.7243460000535857
5.89252142705831,1.7242634683945364
5.893230429756788,1.7241807221922114
5.893939432455267,1.7240977612432318
5.894648435153746,1.724014585343898
5.895357437852225,1.7239311942901887
5.896066440550704,1.723847587877766
5.896775443249183,1.723763765901968
5.897484445947661,1.723679728157814
5.898193448646141,1.7235954744399982
5.898902451344619,1.723511004542892
5.899611454043098,1.7234263182605447
5.900320456741578,1.7233414153866828
5.901029459440057,1.7232562957147035
5.901738462138535,1.723170959037681
5.902447464837014,1.723085405148364
5.903156467535493,1.7229996338391735
5.903865470233972,1.7229136449022018
5.904574472932451,1.7228274381292141
5.90528347563093,1.7227410133116485
5.905992478329409,1.72265437024061
5.906701481027888,1.7225675087068761
5.907410483726366,1.722480428500893
5.908119486424845,1.7223931294127741
5.908828489123325,1.7223056112323027
5.909537491821804,1.7222178737489262
5.910246494520282,1.7221299167517623
5.910955497218761,1.7220417400295924
5.91166449991724,1.721953343370862
5.912373502615719,1.7218647265636833
5.913082505314198,1.7217758893958306
5.913791508012677,1.7216868316547431
5.914500510711156,1.72159755312752
5.915209513409635,1.721508053600924
5.915918516108113,1.7214183328613795
5.916627518806592,1.7213283906949686
5.917336521505072,1.7212382268874347
5.91804552420355,1.7211478412241819
5.918754526902029,1.7210572334902683
5.919463529600509,1.720966403470414
5.920172532298987,1.7208753509489942
5.9208815349974655,1.7207840757100397
5.921590537695945,1.720692577537237
5.922299540394424,1.7206008562139288
5.923008543092903,1.720508911523111
5.923717545791382,1.7204167432474318
5.92442654848986,1.7203243511691944
5.9251355511883395,1.7202317350703515
5.925844553886819,1.7201388947325098
5.926553556585297,1.7200458299369255
5.927262559283776,1.7199525404645026
5.927971561982256,1.7198590260957973
5.928680564680734,1.719765286611013
5.9293895673792125,1.7196713217900021
5.930098570077692,1.7195771314122605
5.930807572776171,1.7194827152569347
5.93151657547465,1.7193880731028148
5.932225578173129,1.719293204728334
5.932934580871607,1.7191981099115743
5.9336435835700865,1.7191027884302565
5.934352586268566,1.7190072400617458
5.935061588967044,1.718911464583051
5.9357705916655235,1.7188154617708198
5.936479594364003,1.71871923140134
5.937188597062481,1.7186227732505435
5.9378975997609595,1.7185260870939953
5.938606602459439,1.7184291727069032
5.939315605157918,1.7183320298641105
5.940024607856397,1.7182346583400974
5.940733610554876,1.718137057908981
5.941442613253355,1.7180392283445134
5.9421516159518335,1.7179411694200815
5.942860618650313,1.7178428809087054
5.943569621348791,1.7177443625830384
5.9442786240472705,1.7176456142153667
5.94498762674575,1.717546635577607
5.945696629444229,1.717447426441309
5.946405632142707,1.7173479865776506
5.947114634841186,1.7172483157574394
5.947823637539665,1.7171484137511115
5.948532640238144,1.7170482803287308
5.949241642936623,1.7169479152599898
5.949950645635102,1.7168473183142046
5.9506596483335805,1.7167464892603173
5.95136865103206,1.716645427866898
5.952077653730538,1.7165441339021361
5.9527866564290175,1.716442607133848
5.953495659127497,1.7163408473294703
5.954204661825976,1.7162388542560614
5.9549136645244545,1.7161366276803016
5.955622667222933,1.7160341673684907
5.956331669921412,1.715931473086548
5.9570406726198915,1.7158285446000108
5.95774967531837,1.7157253816740345
5.958458678016849,1.715621984073392
5.9591676807153275,1.715518351562471
5.959876683413807,1.7154144839052756
5.960585686112285,1.7153103808654244
5.9612946888107645,1.71520604220615
5.962003691509244,1.7151014676902976
5.962712694207723,1.714996657080323
5.9634216969062015,1.714891610138296
5.96413069960468,1.7147863266258976
5.964839702303159,1.7146808063044137
5.9655487050016385,1.7145750489347458
5.966257707700117,1.7144690542773975
5.966966710398596,1.7143628220924845
5.9676757130970755,1.714256352139724
5.968384715795554,1.7141496441784456
5.969093718494032,1.7140426979675776
5.9698027211925115,1.7139355132656562
5.970511723890991,1.7138280898308185
5.971220726589469,1.713720427420805
5.9719297292879485,1.7136125257929602
5.972638731986427,1.7135043847042246
5.973347734684906,1.7133960039111418
5.974056737383385,1.7132873831698545
5.974765740081864,1.7131785222361038
5.975474742780343,1.7130694208652264
5.9761837454788225,1.7129600788121575
5.976892748177301,1.712850495831428
5.977601750875779,1.7127406716771618
5.978310753574259,1.7126306061030796
5.979019756272738,1.7125202988624955
5.979728758971216,1.712409749708312
5.9804377616696955,1.7122989583930277
5.981146764368175,1.71218792466873
5.981855767066653,1.712076648287096
5.982564769765132,1.7119651289993925
5.983273772463611,1.7118533665564746
5.98398277516209,1.7117413607087835
5.9846917778605695,1.7116291112063478
5.985400780559048,1.711516617798782
5.986109783257526,1.7114038802352847
5.986818785956006,1.711290898264639
5.987527788654485,1.7111776716352105
5.988236791352963,1.7110642000949463
5.988945794051443,1.7109504833913771
5.989654796749922,1.7108365212716103
5.9903637994484,1.7107223134823368
5.991072802146879,1.7106078597698227
5.991781804845358,1.7104931598799142
5.992490807543837,1.7103782135580343
5.9931998102423165,1.7102630205491798
5.993908812940795,1.7101475805979247
5.994617815639273,1.7100318934484167
5.995326818337753,1.7099159588443773
5.996035821036232,1.7097997765290986
5.99674482373471,1.7096833462454453
5.99745382643319,1.7095666677358536
5.998162829131669,1.7094497407423297
5.998871831830147,1.7093325650064453
5.999580834528626,1.709215140269344
6.000289837227105,1.7090974662717349
6.000998839925584,1.7089795427538914
6.0017078426240635,1.7088613694556547
6.002416845322542,1.7087429461164312
6.003125848021021,1.7086242724751854
6.0038348507195,1.7085053482704502
6.004543853417979,1.7083861732403167
6.005252856116457,1.7082667471224378
6.005961858814937,1.7081470696540249
6.006670861513416,1.7080271405718503
6.007379864211895,1.7079069596122418
6.008088866910373,1.7077865265110852
6.008797869608852,1.7076658410038221
6.009506872307331,1.7075449028254497
6.010215875005811,1.7074237117105184
6.010924877704289,1.7073022673931328
6.011633880402768,1.7071805696069489
6.012342883101247,1.707058618085173
6.013051885799726,1.7069364125605646
6.013760888498204,1.7068139527654302
6.014469891196684,1.7066912384316253
6.015178893895163,1.706568269290553
6.015887896593642,1.7064450450731619
6.01659689929212,1.7063215655099493
6.017305901990599,1.7061978303309533
6.018014904689078,1.7060738392657568
6.018723907387558,1.705949592043488
6.019432910086036,1.7058250883928128
6.020141912784515,1.7057003280419398
6.020850915482994,1.7055753107186191
6.021559918181473,1.7054500361501341
6.022268920879951,1.7053245040633127
6.022977923578431,1.705198714184515
6.02368692627691,1.70507266623964
6.024395928975388,1.7049463599541186
6.025104931673868,1.7048197950529167
6.025813934372346,1.7046929712605348
6.026522937070825,1.7045658883010033
6.027231939769304,1.7044385458978841
6.027940942467783,1.704310943774268
6.028649945166262,1.7041830816527765
6.029358947864742,1.70405495925556
6.030067950563219,1.703926576304291
6.030776953261698,1.703797932520172
6.031485955960178,1.7036690276239295
6.032194958658657,1.7035398613358144
6.032903961357135,1.7034104333755982
6.033612964055615,1.7032807434625765
6.034321966754093,1.7031507913155646
6.035030969452572,1.703020576652898
6.035739972151051,1.702890099192432
6.03644897484953,1.7027593586515375
6.037157977548009,1.7026283547471037
6.037866980246489,1.7024970871955352
6.038575982944967,1.7023655557127508
6.039284985643445,1.7022337600141835
6.039993988341925,1.7021016998147793
6.040702991040404,1.7019693748289928
6.041411993738882,1.701836784770793
6.042120996437362,1.7017039293536578
6.042829999135841,1.70157080829057
6.043539001834319,1.7014374212940244
6.044248004532798,1.7013037680760186
6.044957007231277,1.7011698483480577
6.045666009929756,1.7010356618211493
6.046375012628236,1.7009012082058053
6.047084015326714,1.7007664872120387
6.047793018025192,1.7006314985493645
6.048502020723672,1.7004962419267968
6.049211023422151,1.700360717052851
6.049920026120629,1.7002249236355353
6.050629028819109,1.7000888613823584
6.051338031517588,1.699952530000324
6.052047034216066,1.6998159291959307
6.052756036914545,1.6996790586751696
6.053465039613024,1.699541918143523
6.054174042311503,1.699404507305968
6.054883045009983,1.6992668258669683
6.055592047708461,1.6991288735304795
6.0563010504069394,1.6989906499999436
6.057010053105419,1.6988521549782898
6.057719055803898,1.698713388167932
6.058428058502376,1.698574349270771
6.059137061200856,1.6984350379881903
6.059846063899335,1.698295454021055
6.060555066597813,1.6981555970697126
6.061264069296292,1.6980154668339886
6.061973071994771,1.6978750630131922
6.06268207469325,1.6977343853061047
6.06339107739173,1.6975934334109903
6.064100080090208,1.6974522070255835
6.064809082788687,1.6973107058470964
6.065518085487166,1.6971689295722143
6.066227088185645,1.6970268778970945
6.0669360908841234,1.6968845505173649
6.067645093582603,1.6967419471281238
6.068354096281082,1.6965990674239393
6.069063098979561,1.6964559110988455
6.069772101678039,1.6963124778463456
6.070481104376518,1.6961687673594041
6.071190107074997,1.6960247793304548
6.071899109773477,1.6958805134513912
6.072608112471955,1.6957359694135703
6.073317115170434,1.6955911469078078
6.074026117868913,1.6954460456243814
6.074735120567392,1.6953006652530258
6.0754441232658705,1.695155005482935
6.07615312596435,1.6950090660027564
6.076862128662829,1.6948628465005937
6.077571131361307,1.6947163466640038
6.078280134059786,1.6945695661799973
6.078989136758265,1.694422504735034
6.079698139456744,1.6942751620150274
6.080407142155223,1.6941275377053353
6.081116144853702,1.6939796314907667
6.081825147552181,1.6938314430555763
6.08253415025066,1.693682972083464
6.083243152949138,1.6935342182575743
6.0839521556476175,1.6933851812604936
6.084661158346097,1.6932358607742497
6.085370161044576,1.693086256480314
6.0860791637430545,1.6929363680595924
6.086788166441534,1.6927861951924346
6.087497169140012,1.6926357375586214
6.088206171838491,1.6924849948373732
6.08891517453697,1.6923339667073423
6.089624177235449,1.6921826528466168
6.090333179933928,1.692031052932715
6.091042182632408,1.691879166642584
6.091751185330885,1.6917269936526054
6.0924601880293645,1.691574533638584
6.093169190727844,1.691421786275754
6.093878193426323,1.6912687512387743
6.0945871961248015,1.6911154282017289
6.095296198823281,1.690961816838126
6.096005201521759,1.6908079168208918
6.0967142042202385,1.6906537278223783
6.097423206918717,1.690499249514354
6.098132209617196,1.6903444815680042
6.098841212315675,1.6901894236539339
6.099550215014155,1.690034075442162
6.100259217712633,1.689878436602122
6.1009682204111115,1.689722506802661
6.101677223109591,1.689566285712035
6.10238622580807,1.6894097729979156
6.1030952285065485,1.6892529683273785
6.103804231205028,1.6890958713669093
6.104513233903506,1.6889384817824007
6.1052222366019855,1.6887807992391475
6.105931239300464,1.688622823401854
6.106640241998943,1.6884645539346215
6.1073492446974225,1.6883059905009554
6.108058247395902,1.6881471327637596
6.10876725009438,1.6879879803853395
6.1094762527928586,1.6878285330273928
6.110185255491338,1.687668790351019
6.110894258189817,1.687508752016707
6.1116032608882955,1.687348417684343
6.112312263586775,1.6871877870132028
6.113021266285254,1.687026859661953
6.1137302689837325,1.6868656352886502
6.114439271682211,1.6867041135507397
6.11514827438069,1.6865422941050514
6.1158572770791695,1.6863801766078013
6.116566279777649,1.686217760714589
6.117275282476127,1.6860550460803974
6.117984285174606,1.6858920323595914
6.118693287873085,1.6857287192059125
6.119402290571564,1.685565106272483
6.1201112932700426,1.6854011932118005
6.120820295968522,1.6852369796757407
6.121529298667001,1.6850724653155524
6.1222383013654795,1.684907649781856
6.122947304063958,1.6847425327246468
6.123656306762437,1.6845771137932848
6.1243653094609165,1.6844113926365034
6.125074312159396,1.684245368902401
6.125783314857874,1.6840790422384428
6.1264923175563535,1.6839124122914595
6.127201320254832,1.6837454787076414
6.127910322953311,1.683578241132544
6.12861932565179,1.6834106992110807
6.129328328350269,1.6832428525875254
6.130037331048748,1.6830747009055085
6.1307463337472266,1.6829062438080162
6.131455336445705,1.6827374809373898
6.132164339144184,1.682568411935324
6.1328733418426635,1.682399036442865
6.133582344541142,1.6822293541004065
6.134291347239621,1.6820593645476956
6.1350003499381005,1.6818890674238223
6.135709352636579,1.6817184623672268
6.136418355335057,1.6815475490156908
6.137127358033537,1.681376327006339
6.137836360732016,1.681204795975638
6.138545363430495,1.6810329555593946
6.139254366128974,1.6808608053927552
6.139963368827452,1.6806883451102026
6.140672371525931,1.6805155743455522
6.1413813742244105,1.6803424927319577
6.142090376922889,1.6801690999019037
6.142799379621368,1.6799953954872056
6.1435083823198475,1.679821379119009
6.144217385018326,1.6796470504277874
6.144926387716804,1.6794724090433406
6.145635390415284,1.6792974545947938
6.146344393113763,1.6791221867105968
6.147053395812242,1.6789466050185191
6.147762398510721,1.6787707091456532
6.1484714012092,1.6785944987184087
6.149180403907678,1.6784179733625142
6.149889406606158,1.678241132703013
6.150598409304636,1.6780639763642653
6.151307412003115,1.67788650396994
6.1520164147015945,1.6777087151430223
6.152725417400074,1.6775306095058022
6.153434420098551,1.677352186679883
6.154143422797031,1.6771734462861705
6.15485242549551,1.6769943879448774
6.155561428193989,1.6768150112755218
6.156270430892468,1.6766353158969203
6.156979433590947,1.6764553014271923
6.157688436289425,1.6762749674837563
6.158397438987905,1.6760943136833257
6.159106441686383,1.6759133396419126
6.159815444384862,1.675732044974822
6.160524447083342,1.6755504292966499
6.161233449781821,1.6753684922212864
6.161942452480299,1.6751862333619076
6.162651455178778,1.675003652330981
6.163360457877257,1.6748207487402569
6.164069460575736,1.6746375222007728
6.164778463274215,1.6744539723228464
6.165487465972694,1.6742700987160788
6.166196468671172,1.6740859009893514
6.166905471369652,1.673901378750821
6.16761447406813,1.6737165316079232
6.168323476766609,1.6735313591673668
6.169032479465089,1.6733458610351346
6.169741482163568,1.6731600368164818
6.170450484862046,1.6729738861159318
6.171159487560525,1.672787408537276
6.171868490259004,1.6726006036835745
6.172577492957483,1.6724134711571503
6.173286495655962,1.6722260105595903
6.173995498354441,1.6720382214917444
6.17470450105292,1.67185010355372
6.175413503751399,1.6716616563448834
6.176122506449877,1.6714728794638585
6.176831509148356,1.6712837725085226
6.177540511846836,1.6710943350760077
6.178249514545315,1.670904566762696
6.178958517243793,1.6707144671642196
6.179667519942272,1.67052403587546
6.180376522640751,1.6703332724905422
6.18108552533923,1.6701421766028395
6.181794528037709,1.6699507478049658
6.182503530736188,1.669758985688776
6.183212533434667,1.6695668898453655
6.183921536133146,1.6693744598650664
6.184630538831624,1.6691816953374479
6.185339541530103,1.668988595851314
6.186048544228583,1.668795160994699
6.186757546927061,1.6686013903548695
6.18746654962554,1.668407283518322
6.18817555232402,1.6682128400707774
6.188884555022498,1.6680180595971843
6.189593557720976,1.6678229416817145
6.190302560419456,1.667627485907763
6.191011563117935,1.6674316918579424
6.191720565816414,1.6672355591140864
6.192429568514893,1.667039087257242
6.193138571213371,1.6668422758676746
6.19384757391185,1.6666451245248615
6.19455657661033,1.66644763280749
6.195265579308808,1.6662498002934583
6.195974582007287,1.66605162655987
6.196683584705767,1.665853111183038
6.197392587404245,1.665654253738476
6.198101590102723,1.6654550538009025
6.198810592801203,1.6652555109442353
6.199519595499682,1.6650556247415877
6.200228598198161,1.6648553947652756
6.20093760089664,1.664654820586805
6.201646603595118,1.6644539017768758
6.202355606293597,1.6642526379053817
6.203064608992077,1.664051028541402
6.203773611690555,1.6638490732532065
6.204482614389034,1.663646771608248
6.205191617087514,1.6634441231731656
6.205900619785992,1.6632411275137777
6.2066096224844705,1.6630377841950834
6.20731862518295,1.6628340927812613
6.208027627881429,1.6626300528356637
6.208736630579908,1.6624256639208206
6.209445633278387,1.66222092559843
6.210154635976866,1.6620158374293657
6.210863638675344,1.6618103989736641
6.211572641373824,1.661604609790532
6.212281644072302,1.6613984694383406
6.212990646770781,1.6611919774746235
6.213699649469261,1.6609851334560741
6.21440865216774,1.6607779369385478
6.2151176548662175,1.660570387477052
6.215826657564697,1.6603624846257543
6.216535660263176,1.6601542279379728
6.217244662961655,1.6599456169661762
6.217953665660134,1.6597366512619844
6.218662668358613,1.6595273303761617
6.219371671057091,1.659317653858623
6.220080673755571,1.659107621258417
6.220789676454049,1.6588972321237456
6.221498679152528,1.658686486001941
6.222207681851008,1.6584753824394762
6.222916684549487,1.6582639209819592
6.223625687247965,1.6580521011741305
6.224334689946444,1.657839922559864
6.225043692644923,1.6576273846821592
6.225752695343402,1.6574144870831478
6.226461698041881,1.6572012293040819
6.22717070074036,1.6569876108853412
6.2278797034388385,1.6567736313664227
6.228588706137318,1.6565592902859447
6.229297708835796,1.6563445871816433
6.230006711534275,1.6561295215903686
6.230715714232755,1.6559140930480822
6.231424716931234,1.655698301089861
6.232133719629712,1.6554821452498856
6.232842722328191,1.6552656250614481
6.23355172502667,1.655048740056942
6.234260727725149,1.654831489767864
6.234969730423628,1.6546138737248128
6.235678733122107,1.6543958914574866
6.236387735820586,1.654177542494676
6.237096738519064,1.6539588263642695
6.237805741217543,1.6537397425932445
6.2385147439160225,1.6535202907076736
6.239223746614502,1.6533004702327116
6.23993274931298,1.6530802806926028
6.240641752011459,1.6528597216106744
6.241350754709938,1.6526387925093349
6.242059757408417,1.6524174929100721
6.2427687601068955,1.6521958223334519
6.243477762805375,1.6519737802991132
6.244186765503854,1.6517513663257715
6.244895768202333,1.651528579931208
6.245604770900812,1.6513054206322784
6.24631377359929,1.6510818879449014
6.2470227762977695,1.6508579813840594
6.247731778996249,1.6506337004637985
6.248440781694727,1.6504090446972253
6.2491497843932065,1.6501840135965011
6.249858787091686,1.6499586066728469
6.250567789790164,1.6497328234365332
6.2512767924886425,1.6495066633968838
6.251985795187122,1.6492801260622711
6.252694797885601,1.6490532109401124
6.25340380058408,1.6488259175368716
6.254112803282559,1.6485982453580537
6.254821805981037,1.6483701939082034
6.2555308086795165,1.6481417626909036
6.256239811377996,1.6479129512087725
6.256948814076474,1.647683758963462
6.2576578167749535,1.647454185455653
6.258366819473433,1.647224230185056
6.259075822171911,1.6469938926504095
6.25978482487039,1.6467631723494742
6.260493827568869,1.6465320687790317
6.261202830267348,1.6463005814348846
6.261911832965827,1.6460687098118527
6.262620835664306,1.6458364534037706
6.263329838362784,1.645603811703483
6.2640388410612635,1.6453707842028489
6.264747843759743,1.6451373703927312
6.265456846458221,1.6449035697630017
6.2661658491567005,1.6446693818025317
6.26687485185518,1.644434805999198
6.267583854553658,1.6441998418398711
6.268292857252137,1.6439644888104206
6.269001859950616,1.643728746395707
6.269710862649095,1.643492614079587
6.2704198653475745,1.6432560913449037
6.271128868046053,1.643019177673483
6.271837870744532,1.642781872546141
6.2725468734430105,1.6425441754426726
6.27325587614149,1.6423060858418534
6.273964878839968,1.642067603221435
6.2746738815384475,1.6418287270581422
6.275382884236927,1.6415894568276757
6.276091886935406,1.6413497920047024
6.276800889633884,1.6411097320628587
6.277509892332363,1.6408692764747441
6.278218895030842,1.6406284247119236
6.2789278977293215,1.6403871762449178
6.2796369004278,1.640145530543207
6.280345903126279,1.6399034870752274
6.281054905824758,1.6396610453083675
6.281763908523237,1.639418204708963
6.282472911221715,1.639174964742302
6.2831819139201945,1.638931324872613
6.283890916618674,1.6386872845630698
6.284599919317153,1.6384428432757854
6.2853089220156315,1.63819800047181
6.28601792471411,1.6379527556111306
6.286726927412589,1.6377071081526644
6.2874359301110685,1.63746105755426
6.288144932809547,1.637214603272692
6.288853935508026,1.6369677447636635
6.289562938206505,1.6367204814817928
6.290271940904983,1.636472812880627
6.290980943603462,1.636224738412623
6.291689946301942,1.6359762575291574
6.292398949000421,1.635727369680514
6.293107951698899,1.6354780743158892
6.2938169543973785,1.6352283708833872
6.294525957095857,1.634978258830013
6.295234959794336,1.6347277376016778
6.295943962492815,1.6344768066431854
6.296652965191294,1.634225465398243
6.297361967889773,1.6339737133094456
6.2980709705882525,1.633721549818284
6.29877997328673,1.6334689743651347
6.299488975985209,1.63321598638926
6.300197978683689,1.6329625853288072
6.300906981382168,1.6327087706208032
6.301615984080646,1.6324545417011511
6.302324986779126,1.6321998980046317
6.303033989477604,1.631944838964897
6.303742992176083,1.6316893640144694
6.304451994874562,1.6314334725847377
6.305160997573041,1.631177164105954
6.30587000027152,1.630920438007234
6.3065790029699995,1.6306632937165537
6.307288005668478,1.6304057306607396
6.307997008366956,1.6301477482654767
6.308706011065436,1.6298893459552992
6.309415013763915,1.6296305231535895
6.310124016462393,1.6293712792825763
6.310833019160873,1.6291116137633266
6.311542021859352,1.6288515260157495
6.31225102455783,1.628591015458595
6.312960027256309,1.628330081509441
6.313669029954788,1.6280687235846976
6.314378032653267,1.6278069410996072
6.3150870353517465,1.6275447334682351
6.315796038050225,1.6272821001034687
6.316505040748703,1.6270190404170197
6.317214043447183,1.6267555538194096
6.317923046145662,1.6264916397199813
6.31863204884414,1.6234118362645256
6.31934105154262,1.6231222027057226
6.320050054241099,1.6228319148831991
6.320759056939577,1.6225409729484725
6.321468059638056,1.6222493769993975
6.322177062336535,1.6219571270815485
6.322886065035014,1.6216642231896006
6.323595067733494,1.6213706652686493
6.324304070431972,1.6210764532155104
6.32501307313045,1.6207815868799866
6.32572207582893,1.6204860660660942
6.326431078527409,1.6201898905332546
6.327140081225887,1.6198930599974726
6.327849083924367,1.6195955741324575
6.328558086622846,1.6192974325707379
6.329267089321324,1.6189986349047258
6.329976092019803,1.6186991806877655
6.330685094718282,1.6183990694351449
6.331394097416761,1.618098300625088
6.332103100115241,1.617796873699703
6.332812102813719,1.6174947880659254
6.333521105512198,1.6171920430964106
6.334230108210677,1.6168886381304195
6.334939110909156,1.6165845724746686
6.335648113607634,1.6162798454041574
6.336357116306114,1.6159744561629688
6.337066119004593,1.6156684039650508
6.337775121703072,1.6153616879949704
6.33848412440155,1.6150543074086443
6.339193127100029,1.614746261334052
6.339902129798508,1.6144375488719176
6.340611132496988,1.614128169096382
6.341320135195466,1.6138181210556426
6.342029137893945,1.6135074037725876
6.342738140592424,1.6131960162453864
6.343447143290902,1.612883957448087
6.344156145989381,1.6125712263311793
6.344865148687861,1.6122578218221424
6.34557415138634,1.611943742825971
6.346283154084818,1.6116289882256944
6.346992156783298,1.6113135568828667
6.347701159481776,1.6109974476380489
6.348410162180255,1.610680659311268
6.349119164878734,1.6103631907024663
6.349828167577213,1.6100450405919293
6.350537170275692,1.6097262077407053
6.351246172974171,1.6094066908910043
6.351955175672649,1.6090864887665868
6.352664178371128,1.6087656000731376
6.353373181069608,1.6084440234986257
6.354082183768087,1.60812175771365
6.354791186466565,1.6077988013717763
6.355500189165045,1.6074751531098588
6.356209191863523,1.6071508115483486
6.356918194562002,1.6068257752915962
6.357627197260481,1.6065000429281355
6.35833619995896,1.6061736130309636
6.359045202657439,1.6058464841578057
6.359754205355919,1.6055186548513705
6.360463208054396,1.605190123639594
6.361172210752875,1.6048608890358822
6.361881213451355,1.604530949539332
6.362590216149834,1.604200303634953
6.363299218848312,1.603868949793875
6.364008221546792,1.6035368864735475
6.36471722424527,1.6032041121179372
6.365426226943749,1.6028706251577052
6.366135229642228,1.6025364240103923
6.366844232340707,1.602201507080582
6.367553235039186,1.6018658727600668
6.368262237737666,1.6015295194280008
6.368971240436144,1.601192445451051
6.369680243134622,1.6008546491835394
6.370389245833102,1.6005161289675758
6.371098248531581,1.6001768831331913
6.371807251230059,1.599836909998464
6.372516253928539,1.59949620786963
6.373225256627018,1.5991547750412067
6.373934259325496,1.5988126097960913
6.374643262023975,1.5984697104056709
6.375352264722454,1.5981260751299144
6.376061267420933,1.5977817022174736
6.376770270119413,1.5974365899057625
6.377479272817891,1.5970907364210465
6.3781882755163695,1.596744139978529
6.378897278214849,1.5963967987824137
6.379606280913328,1.5960487110259876
6.380315283611806,1.5956998748916875
6.381024286310286,1.5953502885511617
6.381733289008765,1.594999950165336
6.382442291707243,1.5946488578844682
6.383151294405722,1.5942970098482034
6.383860297104201,1.5939444041856308
6.38456929980268,1.593591039015325
6.38527830250116,1.593236912445398
6.385987305199638,1.5928820225735392
6.3866963078981165,1.5925263674870616
6.387405310596596,1.5921699452629288
6.388114313295075,1.5918127539678053
6.3888233159935535,1.5914547916580781
6.389532318692033,1.5910960563798935
6.390241321390512,1.5907365461691882
6.39095032408899,1.5903762590517088
6.391659326787469,1.5900151930430448
6.392368329485948,1.5896533461486482
6.393077332184427,1.5892907163638539
6.393786334882907,1.5889273016739014
6.394495337581385,1.5885631000539537
6.395204340279864,1.5881981094691089
6.395913342978343,1.5878323278744222
6.396622345676821,1.5874657532149115
6.3973313483753005,1.5870983834255747
6.39804035107378,1.5867302164313992
6.398749353772259,1.5863612501473718
6.3994583564707375,1.5859914824784818
6.400167359169216,1.585620911319735
6.400876361867695,1.5852495345561535
6.401585364566174,1.584877350062785
6.402294367264653,1.5845043557047034
6.403003369963132,1.5841305493370124
6.403712372661611,1.5837559288048448
6.40442137536009,1.5833804919433672
6.405130378058568,1.5830042365777754
6.4058393807570475,1.5826271605232958
6.406548383455527,1.582249261585184
6.407257386154006,1.5818705375587172
6.4079663888524845,1.5814909862291975
6.408675391550964,1.5811106053719424
6.409384394249442,1.580729392752283
6.4100933969479215,1.580347346125552
6.4108023996464,1.5799644632370877
6.411511402344879,1.5795807418222176
6.412220405043358,1.579196179606255
6.412929407741837,1.5788107743044892
6.413638410440315,1.5784245236221797
6.4143474131387945,1.5780374252545413
6.415056415837274,1.577649476886739
6.415765418535753,1.5772606761938746
6.4164744212342315,1.5768710208409784
6.417183423932711,1.5764805084829967
6.417892426631189,1.5760891367647778
6.4186014293296685,1.575696903321059
6.419310432028147,1.5753038057764626
6.420019434726626,1.5749098417454697
6.4207284374251055,1.5745150088324178
6.421437440123585,1.5741193046314783
6.422146442822062,1.5737227267266467
6.4228554455205416,1.5733252726917275
6.423564448219021,1.5729269400903159
6.4242734509175,1.5725277264757886
6.4249824536159785,1.5721276293912785
6.425691456314458,1.57172664636967
6.426400459012936,1.5713247749335701
6.4271094617114155,1.5709220125953016
6.427818464409894,1.570518356856879
6.428527467108373,1.5701138052099988
6.4292364698068525,1.5697083551360098
6.429945472505332,1.5693020041059067
6.43065447520381,1.5688947495803078
6.431363477902289,1.568486589009431
6.432072480600768,1.5680775198330845
6.432781483299247,1.5676675394806387
6.4334904859977255,1.567256645371014
6.434199488696205,1.5668448349126514
6.434908491394684,1.5664321055035075
6.4356174940931625,1.5660184545310203
6.436326496791641,1.5656038793720932
6.43703549949012,1.5651883773930793
6.4377445021885995,1.5647719459497538
6.438453504887079,1.5643545823872953
6.439162507585557,1.5639362840402684
6.439871510284036,1.563517048232593
6.440580512982515,1.563096872277534
6.441289515680994,1.5626757534776696
6.441998518379473,1.5622536891248724
6.442707521077952,1.5618306765002932
6.443416523776431,1.5614067128743274
6.4441255264749095,1.5609817955066017
6.444834529173388,1.5605559216459466
6.445543531871867,1.5601290885303742
6.4462525345703465,1.5597012933870542
6.446961537268826,1.5592725334322926
6.447670539967304,1.558842805871507
6.448379542665783,1.558412107899203
6.449088545364262,1.5579804366989507
6.44979754806274,1.5575477894433571
6.45050655076122,1.557114163294048
6.451215553459699,1.5566795554016415
6.451924556158178,1.5562439629057188
6.452633558856657,1.555807382934806
6.453342561555135,1.5553698126063464
6.454051564253614,1.5549312490266771
6.4547605669520935,1.5544916892909981
6.455469569650572,1.554051130483356
6.456178572349051,1.553609569676614
6.4568875750475305,1.553167003932423
6.457596577746009,1.5527234303012063
6.458305580444487,1.5522788458221202
6.459014583142967,1.55183324752304
6.459723585841446,1.5513866324205259
6.460432588539925,1.5509389975198025
6.461141591238404,1.5504903398147318
6.461850593936882,1.5500406562877798
6.462559596635361,1.5495899439100003
6.463268599333841,1.549138199641002
6.463977602032319,1.5486854204289229
6.464686604730798,1.5482316032104055
6.4653956074292775,1.5477767449105664
6.466104610127756,1.5473208424429712
6.466813612826234,1.5468638927096097
6.467522615524714,1.5464058926008637
6.468231618223193,1.545946838995484
6.468940620921672,1.5454867287605596
6.469649623620151,1.545025558751491
6.470358626318629,1.5445633258119686
6.471067629017108,1.5441000267739313
6.471776631715588,1.5436356584575537
6.472485634414066,1.543170217671208
6.473194637112545,1.5427037012114404
6.473903639811025,1.5422361058629406
6.474612642509503,1.541767428398517
6.475321645207981,1.5412976655790624
6.476030647906461,1.5408268141535342
6.47673965060494,1.5403548708589168
6.477448653303419,1.539881832420198
6.478157656001898,1.5394076955503397
6.478866658700377,1.538932456950249
6.479575661398855,1.5384561133087482
6.480284664097335,1.5379786613025488
6.480993666795813,1.537500097596217
6.481702669494292,1.5370204188421472
6.482411672192772,1.5365396216805365
6.483120674891251,1.5360577027393518
6.483829677589728,1.535574658634297
6.484538680288208,1.5350904859687908
6.485247682986687,1.5346051813339296
6.485956685685166,1.5341187413084638
6.486665688383645,1.533631162458765
6.487374691082124,1.5331424413387964
6.488083693780602,1.532652574490085
6.488792696479082,1.532161558441686
6.48950169917756,1.531669389710157
6.490210701876039,1.5311760647995285
6.490919704574519,1.5306815802012703
6.491628707272998,1.5301859323942628
6.492337709971476,1.5296891178447691
6.493046712669955,1.5291911330063952
6.493755715368434,1.528691974320071
6.494464718066913,1.5281916382140133
6.495173720765392,1.5276901211036917
6.495882723463871,1.5271874193918065
6.49659172616235,1.5266835294682486
6.497300728860829,1.526178447710074
6.498009731559307,1.5256721704814697
6.498718734257786,1.5251646941337238
6.499427736956266,1.5246560150051955
6.500136739654745,1.524146129421276
6.500845742353223,1.5236350336943676
6.501554745051702,1.523122724123844
6.502263747750181,1.52260919699602
6.50297275044866,1.522094448584124
6.503681753147139,1.5215784751482586
6.504390755845618,1.5210612729353747
6.505099758544097,1.5205428381792334
6.505808761242575,1.52002316710038
6.506517763941054,1.5195022559061058
6.507226766639533,1.518980100790421
6.507935769338013,1.5184566979340135
6.508644772036491,1.5179320435042294
6.50935377473497,1.517406133655023
6.510062777433449,1.5168789645269387
6.510771780131928,1.51635053224707
6.511480782830406,1.5158208329290297
6.512189785528886,1.5152898626729112
6.512898788227365,1.514757617565262
6.513607790925844,1.514224093679047
6.514316793624323,1.51368928707361
6.515025796322801,1.5131531937946487
6.51573479902128,1.5126158098741753
6.51644380171976,1.5120771313304822
6.517152804418238,1.5115371541681075
6.517861807116717,1.5109958743778067
6.518570809815197,1.5104532879365082
6.519279812513675,1.509909390807288
6.5199888152121535,1.5093641789393262
6.520697817910633,1.5088176482678828
6.521406820609112,1.5082697947142505
6.522115823307591,1.5077206141857293
6.52282482600607,1.5071701025755877
6.523533828704548,1.5066182557630245
6.524242831403027,1.5060650696131377
6.524951834101507,1.5055105399768869
6.525660836799985,1.5049546626910577
6.526369839498464,1.5043974335782222
6.527078842196944,1.503838848446713
6.527787844895422,1.5032789030905702
6.5284968475939005,1.5027175932895236
6.52920585029238,1.5021549148089448
6.529914852990859,1.50159086339981
6.530623855689338,1.5010254347986685
6.531332858387817,1.500458624727605
6.532041861086295,1.4998904288941954
6.532750863784774,1.4993208429914782
6.533459866483254,1.4987498626979152
6.534168869181732,1.498177483677348
6.534877871880211,1.4976037015789663
6.535586874578691,1.4970285120372684
6.536295877277169,1.4964519106720198
6.5370048799756475,1.495873893088224
6.537713882674127,1.4952944548760685
6.538422885372606,1.4947135916109024
6.539131888071085,1.494131298853188
6.539840890769564,1.4935475721484655
6.540549893468043,1.49296240702731
6.5412588961665215,1.4923757990052966
6.541967898865001,1.4917877435829592
6.542676901563479,1.4911982362457519
6.543385904261958,1.4906072724640063
6.544094906960438,1.4900148476928932
6.544803909658917,1.489420957372384
6.5455129123573945,1.4888255969272066
6.546221915055874,1.4882287617668093
6.546930917754353,1.4876304472853172
6.547639920452832,1.4870306488614937
6.548348923151311,1.4864293618586935
6.54905792584979,1.485826581624829
6.5497669285482685,1.4852223034923266
6.550475931246748,1.4846165227780819
6.551184933945226,1.48400923478342
6.5518939366437055,1.483400434794055
6.552602939342185,1.4827901180800467
6.553311942040664,1.4821782798957588
6.554020944739142,1.4815649154798152
6.554729947437621,1.480950020055058
6.5554389501361,1.480333588828508
6.556147952834579,1.4797156169913126
6.556856955533058,1.479096099718718
6.557565958231537,1.4784750321700084
6.5582749609300155,1.477852409488477
6.558983963628494,1.477228226801373
6.559692966326973,1.4766024792198655
6.5604019690254525,1.475975161838993
6.561110971723932,1.475346269737623
6.56181997442241,1.474715797978407
6.5625289771208895,1.4740837416077388
6.563237979819368,1.4734500956557028
6.563946982517847,1.4728148551360412
6.5646559852163255,1.4721780150460992
6.565364987914805,1.4715395703667862
6.566073990613284,1.470899516062523
6.566782993311763,1.470257847081213
6.567491996010241,1.4696145583541798
6.56820099870872,1.4689696447961307
6.5689100014071995,1.4683231013051143
6.569619004105679,1.4676749227624677
6.570328006804157,1.467025104032777
6.5710370095026365,1.4663736399638327
6.571746012201115,1.46572052538658
6.572455014899594,1.4650657551150734
6.573164017598073,1.4644093239464417
6.573873020296552,1.4637512266608268
6.574582022995031,1.4630914580213545
6.57529102569351,1.4624300127740766
6.576000028391989,1.4617668856479333
6.576709031090467,1.4611020713547058
6.5774180337889465,1.4604355645889735
6.578127036487426,1.4597673600280647
6.578836039185904,1.4590974523320135
6.5795450418843835,1.458425836143521
6.580254044582863,1.4577525060879004
6.580963047281341,1.4570774567730447
6.58167204997982,1.4564006827893698
6.582381052678299,1.4557221787097816
6.583090055376778,1.4550419390896254
6.5837990580752574,1.4543599584666456
6.584508060773736,1.453676231360942
6.585217063472214,1.4529907522749215
6.5859260661706935,1.452303515693267
6.586635068869173,1.4516145160828804
6.587344071567651,1.4509237478928514
6.5880530742661305,1.4502312055544129
6.58876207696461,1.449536883480893
6.589471079663088,1.4488407760676818
6.590180082361567,1.4481428776921876
6.590889085060046,1.4474431827137928
6.591598087758525,1.4467416854738187
6.5923070904570045,1.4460383802954795
6.593016093155483,1.445333261483851
6.593725095853961,1.4446263233258199
6.594434098552441,1.4439175600900584
6.59514310125092,1.443206966026972
6.595852103949398,1.4424945353686716
6.5965611066478775,1.4417802623289289
6.597270109346357,1.4410641411031468
6.597979112044835,1.4403461658683097
6.598688114743314,1.4396263307829609
6.599397117441793,1.4389046299871593
6.600106120140272,1.4381810576024399
6.6008151228387515,1.4374556077317873
6.60152412553723,1.4367282744595937
6.602233128235709,1.4359990518516266
6.602942130934188,1.4352679339549945
6.603651133632667,1.4345349147981123
6.604360136331145,1.4337999883906678
6.605069139029625,1.4330631487235876
6.605778141728104,1.4323243897690074
6.606487144426583,1.4315837054802345
6.607196147125061,1.4308410897917196
6.60790514982354,1.4300965366190197
6.608614152522019,1.4293500398587713
6.6093231552204985,1.4286015933886562
6.610032157918977,1.4278511910673726
6.610741160617456,1.4270988267345988
6.611450163315935,1.4263444942109682
6.612159166014413,1.425588187298031
6.612868168712892,1.424829899778235
6.613577171411372,1.4240696254148795
6.614286174109851,1.4233073579520998
6.614995176808329,1.4225430911148282
6.615704179506809,1.421776818608765
6.616413182205287,1.4210085341203496
6.617122184903766,1.4202382313167277
6.617831187602245,1.4194659038457242
6.618540190300724,1.4186915453358078
6.619249192999203,1.417915149396067
6.619958195697682,1.4171367096161753
6.62066719839616,1.4163562195663566
6.621376201094639,1.4155736727973638
6.622085203793119,1.4147890628404367
6.622794206491598,1.414002383207283
6.623503209190076,1.4132136273900324
6.624212211888556,1.4124227888612144
6.624921214587034,1.411629861073725
6.625630217285513,1.41083483746079
6.626339219983992,1.410037711435936
6.627048222682471,1.409238476392953
6.62775722538095,1.4084371257058677
6.6284662280794295,1.4076336527288995
6.629175230777907,1.406828050796434
6.629884233476386,1.4060203132229854
6.630593236174866,1.4052104333031608
6.631302238873345,1.4043984043116218
6.632011241571823,1.4035842195030532
6.632720244270303,1.4027678721121237
6.633429246968781,1.4019493553534421
6.63413824966726,1.4011286624215333
6.634847252365739,1.4003057864907844
6.635556255064218,1.3994807207154174
6.636265257762697,1.3986534582294412
6.6369742604611766,1.397823992146617
6.637683263159655,1.3969923155604118
6.638392265858133,1.3961584215439684
6.639101268556613,1.3953223031500448
6.639810271255092,1.3944839534109907
6.64051927395357,1.3936433653386922
6.64122827665205,1.3928005319245327
6.641937279350529,1.3919554461393495
6.642646282049007,1.3911081009333859
6.643355284747486,1.3902584892362473
6.644064287445965,1.3894066039568593
6.644773290144444,1.3885524379834173
6.645482292842924,1.3876959841833385
6.646191295541402,1.3868372354032177
6.64690029823988,1.3859761844687828
6.64760930093836,1.3851128241848405
6.648318303636839,1.3842471473352296
6.649027306335317,1.3833791466827756
6.649736309033797,1.382508814969242
6.650445311732276,1.3816361449152734
6.651154314430754,1.380761129220354
6.651863317129233,1.3798837605627567
6.652572319827712,1.3790040315994905
6.653281322526191,1.3781219349662495
6.653990325224671,1.3772374632773654
6.654699327923149,1.376350609125759
6.655408330621627,1.3754613650828844
6.656117333320107,1.3745697236986798
6.656826336018586,1.3736756775015213
6.657535338717064,1.372779218998169
6.658244341415544,1.3718803406737168
6.658953344114023,1.3709790349915434
6.659662346812501,1.370075294393262
6.66037134951098,1.369169111298669
6.661080352209459,1.3682604781056966
6.661789354907938,1.3673493871903657
6.662498357606418,1.3664358309067288
6.663207360304896,1.365519801586834
6.663916363003375,1.3646012915406656
6.664625365701854,1.3636802930561036
6.665334368400332,1.3627567983988758
6.666043371098811,1.3618307998125059
6.666752373797291,1.3609022895182783
6.66746137649577,1.3599712597151852
6.668170379194248,1.3590377025798808
6.668879381892727,1.3581016102666452
6.669588384591206,1.3571629749073375
6.670297387289685,1.3562217886113526
6.671006389988164,1.3552780434655805
6.671715392686643,1.3543317315343706
6.672424395385122,1.3533828448594867
6.673133398083601,1.3524313754600708
6.673842400782079,1.3514773153326078
6.674551403480558,1.3505206564508867
6.675260406179038,1.3495613907659667
6.675969408877517,1.3485995102061459
6.676678411575995,1.3476350066769183
6.677387414274475,1.3466678720609593
6.678096416972953,1.3456980982180766
6.678805419671432,1.3447256769851947
6.679514422369911,1.3437506001763195
6.68022342506839,1.3427728595825168
6.680932427766869,1.3417924469718812
6.681641430465348,1.340809354089515
6.682350433163826,1.3398235726575076
6.683059435862305,1.338835094374905
6.683768438560785,1.3378439109177038
6.684477441259264,1.3368500139388173
6.685186443957742,1.3358533950680718
6.685895446656222,1.3348540459121778
6.6866044493547,1.3338519580547223
6.687313452053179,1.3328471230561587
6.688022454751658,1.331839532453783
6.688731457450137,1.3308291777617338
6.689440460148616,1.3298160504709797
6.690149462847096,1.3288001420493103
6.690858465545573,1.3277814439413282
6.6915674682440525,1.3267599475684448
6.692276470942532,1.325735644328881
6.692985473641011,1.324708525597656
6.693694476339489,1.323678582726592
6.694403479037969,1.3226458070443066
6.695112481736447,1.321610189856225
6.695821484434926,1.3205717224445739
6.696530487133405,1.3195303960683857
6.697239489831884,1.318486201963503
6.697948492530363,1.3174391313425888
6.698657495228843,1.3163891753951247
6.699366497927321,1.3153363252874293
6.7000755006257995,1.3142805721626574
6.700784503324279,1.3132219071408133
6.701493506022758,1.312160321318765
6.7022025087212365,1.3110958057702482
6.702911511419716,1.3100283515458897
6.703620514118195,1.308957949673209
6.704329516816673,1.3078845911566421
6.705038519515152,1.306808266977549
6.705747522213631,1.3057289680942372
6.70645652491211,1.3046466854419692
6.70716552761059,1.3035614099329913
6.707874530309068,1.302473132456538
6.7085835330075465,1.301381843878861
6.709292535706026,1.300287535043243
6.710001538404505,1.299190196770015
6.7107105411029835,1.2980898198565853
6.711419543801463,1.2969863950774476
6.712128546499942,1.2958799131842116
6.7128375491984205,1.2947703649056148
6.713546551896899,1.2936577409475558
6.714255554595378,1.2925420319931005
6.714964557293857,1.2914232287025165
6.715673559992337,1.290301321713291
6.716382562690815,1.2891763016401467
6.7170915653892935,1.2880481590750734
6.717800568087773,1.2869168845873422
6.718509570786251,1.285782468723533
6.7192185734847305,1.2846449020075539
6.71992757618321,1.2835041749406604
6.720636578881689,1.2823602780014864
6.7213455815801675,1.2812132016460551
6.722054584278646,1.2800629363078069
6.722763586977125,1.2789094723976195
6.7234725896756045,1.2777528003038303
6.724181592374083,1.2765929103922562
6.724890595072562,1.2754297930062135
6.725599597771041,1.2742634384665403
6.72630860046952,1.2730938370716185
6.727017603167998,1.271920979097389
6.7277266058664775,1.2707448547973776
6.728435608564957,1.2695654544027053
6.729144611263436,1.26838276812212
6.7298536139619145,1.267196786142007
6.730562616660393,1.266007498626405
6.731271619358872,1.2648148957170355
6.7319806220573515,1.2636189675333094
6.73268962475583,1.2624197041723497
6.733398627454309,1.2612170957090099
6.7341076301527885,1.2600111321958916
6.734816632851267,1.2588018036633528
6.735525635549745,1.2575891001195343
6.7362346382482245,1.256373011550372
6.736943640946704,1.2551535279196133
6.737652643645183,1.2539306391688294
6.7383616463436615,1.252704335217437
6.739070649042141,1.2514746059627102
6.739779651740619,1.2502414412797926
6.7404886544390985,1.2490048310217177
6.741197657137577,1.2477647650194232
6.741906659836056,1.2465212330817568
6.7426156625345355,1.2452742249955064
6.743324665233014,1.244023730525401
6.744033667931492,1.2427697394141326
6.744742670629972,1.2415122413823683
6.745451673328451,1.240251226128767
6.74616067602693,1.2389866833299932
6.7468696787254085,1.2377186026407334
6.747578681423888,1.2364469736937076
6.748287684122366,1.23517178609969
6.7489966868208455,1.2338930294475265
6.749705689519324,1.2326106933041405
6.750414692217803,1.2313247672145633
6.7511236949162825,1.2300352407019415
6.751832697614762,1.2287421032675614
6.752541700313239,1.2274453443908595
6.753250703011719,1.2261449535294555
6.753959705710198,1.2248409201191528
6.754668708408677,1.2235332335739775
6.755377711107156,1.2222218832861897
6.756086713805635,1.2209068586263063
6.756795716504113,1.2195881489431262
6.7575047192025925,1.2182657435637558
6.758213721901071,1.2169396317936296
6.75892272459955,1.215609802916543
6.7596317272980295,1.214276246194674
6.760340729996509,1.2129389508686135
6.761049732694987,1.211597906157398
6.761758735393466,1.2102531012585374
6.762467738091945,1.2089045253480495
6.763176740790424,1.2075521675804948
6.763885743488903,1.2061960170890105
6.764594746187382,1.2048360629853514
6.765303748885861,1.2034722943599228
6.76601275158434,1.2021047002818284
6.766721754282818,1.2007332697989086
6.767430756981297,1.1993579919377848
6.7681397596797765,1.1979788557039077
6.768848762378256,1.1965958500816027
6.769557765076734,1.1952089640341255
6.770266767775213,1.1938181865037052
6.770975770473692,1.1924235064116102
6.77168477317217,1.1910249126581942
6.77239377587065,1.1896223941229616
6.773102778569129,1.1882159396646252
6.773811781267608,1.1868055381211742
6.774520783966087,1.1853911783099298
6.775229786664565,1.183972849027628
6.775938789363044,1.1825505390504765
6.776647792061524,1.181124237134234
6.777356794760002,1.1796939320142894
6.778065797458481,1.1782596124057312
6.77877480015696,1.1768212670034375
6.779483802855439,1.1753788844821504
6.780192805553917,1.1739324534965707
6.780901808252397,1.172481962681443
6.781610810950876,1.1710274006516475
6.782319813649355,1.1695687560022927
6.783028816347834,1.1681060173088187
6.783737819046312,1.16663917312709
6.784446821744791,1.1651682119935063
6.785155824443271,1.1636931224251035
6.785864827141749,1.1622138929196624
6.786573829840228,1.1607305119558258
6.787282832538708,1.159242967993209
6.787991835237186,1.1577512494725164
6.788700837935664,1.1562553448156736
6.789409840634144,1.1547552424259357
6.790118843332623,1.1532509306880263
6.790827846031102,1.1517423979682615
6.791536848729581,1.150229632614689
6.792245851428059,1.1487126229572202
6.792954854126538,1.147191357307771
6.793663856825018,1.1456658239604043
6.794372859523496,1.1441360111914771
6.795081862221975,1.1426019072597886
6.795790864920455,1.141063500406732
6.796499867618933,1.1395207788564494
6.797208870317411,1.1379737308159943
6.797917873015891,1.1364223444754846
6.79862687571437,1.1348666080082768
6.799335878412849,1.133306509571126
6.800044881111328,1.1317420373043607
6.800753883809807,1.1301731793320569
6.801462886508285,1.1285999237622109
6.802171889206765,1.1270222586869243
6.802880891905243,1.1254401721825855
6.803589894603722,1.1238536523100513
6.804298897302202,1.1222626871148444
6.80500790000068,1.1206672646273368
6.805716902699158,1.119067372862949
6.806425905397638,1.11746299982235
6.807134908096117,1.1158541334916534
6.807843910794596,1.114240761842624
6.808552913493075,1.1126228728328842
6.809261916191554,1.111000454406121
6.809970918890032,1.1093734944923022
6.810679921588512,1.107741981007889
6.81138892428699,1.1061059018560568
6.812097926985469,1.1044652449269083
6.812806929683949,1.1028199980977065
6.813515932382428,1.1011701492330936
6.814224935080905,1.0995156861853257
6.814933937779385,1.0978565967944964
6.815642940477864,1.0961928688887774
6.816351943176343,1.0945244902846527
6.817060945874822,1.0928514487871561
6.817769948573301,1.0911737321901154
6.818478951271779,1.089491328276393
6.819187953970259,1.087804224818134
6.819896956668737,1.0861124095770196
6.820605959367216,1.0844158703045088
6.821314962065696,1.0827145947421002
6.822023964764175,1.081008570621581
6.822732967462653,1.0792977856652923
6.823441970161132,1.0775822275863847
6.824150972859611,1.075861884089079
6.824859975558089,1.0741367428689408
6.825568978256569,1.0724067916131308
6.826277980955048,1.0706720180006908
6.826986983653527,1.0689324097028052
6.827695986352005,1.0671879543830745
6.828404989050484,1.0654386396977968
6.829113991748963,1.0636844532962364
6.829822994447443,1.061925382820907
6.830531997145921,1.0601614159078572
6.8312409998444,1.0583925401869438
6.831950002542879,1.0566187432821277
6.832659005241358,1.054840012811752
6.8333680079398365,1.0530563363888361
6.834077010638316,1.0512677016213632
6.834786013336795,1.049474096112576
6.835495016035274,1.0476755074612631
6.836204018733752,1.045871923262073
6.836913021432231,1.044063331105786
6.83762202413071,1.042249718579637
6.83833102682919,1.0404310732676045
6.839040029527668,1.0386073827507163
6.839749032226147,1.0367786346073546
6.840458034924626,1.0349448164135653
6.841167037623105,1.0331059157433615
6.8418760403215835,1.0312619201690363
6.842585043020063,1.0294128172614732
6.843294045718542,1.0275585945904604
6.844003048417021,1.0256992397250082
6.8447120511155,1.0238347402336605
6.845421053813978,1.0219650836848184
6.846130056512457,1.0200902576470552
6.846839059210937,1.0182102496894452
6.847548061909415,1.0163250473818841
6.848257064607894,1.0144346382954064
6.848966067306374,1.0125390100025329
6.849675070004852,1.010638150077577
6.8503840727033305,1.0087320460969877
6.85109307540181,1.0068206856396844
6.851802078100289,1.0049040562873806
6.852511080798768,1.002982145624931
6.853220083497247,1.0010549412406622
6.853929086195725,0.9991224307267157
6.8546380888942045,0.9971846016793909
6.855347091592684,0.9952414416994855
6.856056094291162,0.9932929383926408
6.856765096989641,0.9913390793696947
6.857474099688121,0.9893798522470278
6.858183102386599,0.9874152446469119
6.8588921050850775,0.9854452441978712
6.859601107783557,0.9834698385350287
6.860310110482036,0.9814890153004746
6.861019113180515,0.9795027621436171
6.861728115878994,0.9775110667215532
6.862437118577473,0.9755139166994228
6.8631461212759515,0.9735112997507871
6.863855123974431,0.971503203557991
6.864564126672909,0.969489615812534
6.8652731293713884,0.9674705242154469
6.865982132069868,0.9654459164776685
6.866691134768346,0.9634157803204232
6.8674001374668245,0.9613801034756023
6.868109140165304,0.9593388736861467
6.868818142863783,0.9572920787064421
6.869527145562262,0.9552397063026911
6.870236148260741,0.9531817442533236
6.87094515095922,0.9511181803493831
6.8716541536576985,0.9490490023949204
6.872363156356178,0.9469741982074033
6.873072159054656,0.9448937556181151
6.8737811617531355,0.9428076624725604
6.874490164451615,0.9407159066308772
6.875199167150094,0.9386184759682481
6.875908169848572,0.9365153583753126
6.876617172547051,0.9344065417585953
6.87732617524553,0.9322920140409175
6.8780351779440085,0.9301717631618288
6.878744180642488,0.9280457770780344
6.879453183340967,0.9259140437638279
6.8801621860394455,0.9237765512115238
6.880871188737924,0.9216332874319004
6.881580191436403,0.9194842404546393
6.8822891941348825,0.9173293983287752
6.882998196833362,0.9151687491231385
6.88370719953184,0.9130022809268191
6.8844162022303195,0.9108299818496134
6.885125204928798,0.908651840022492
6.885834207627277,0.9064678435980615
6.886543210325756,0.9042779807510335
6.887252213024235,0.9020822396786953
6.887961215722714,0.8998806086013904
6.888670218421193,0.8976730757629956
6.889379221119671,0.8954596294314042
6.89008822381815,0.8932402578990218
6.8907972265166295,0.8910149494832448
6.891506229215109,0.8887836925269728
6.892215231913587,0.8865464753991019
6.8929242346120665,0.8843032864950262
6.893633237310545,0.8820541142371526
6.894342240009024,0.8797989470754123
6.895051242707503,0.8775377734877807
6.895760245405982,0.8752705819807963
6.896469248104461,0.872997361090089
6.8971782508029404,0.8707180993809107
6.897887253501418,0.8684327854486685
6.898596256199897,0.8661414079194713
6.8993052588983765,0.8638439554506627
6.900014261596856,0.8615404167313824
6.900723264295334,0.8592307804831076
6.9014322669938135,0.8569150354602196
6.902141269692292,0.8545931704505588
6.902850272390771,0.8522651742759993
6.90355927508925,0.8499310357930097
6.904268277787729,0.8475907438932407
6.904977280486208,0.8452442875040922
6.9056862831846875,0.8428916555893142
6.906395285883166,0.8405328371495795
6.907104288581644,0.8381678212230889
6.907813291280124,0.8357965968861665
6.908522293978603,0.8334191532538614
6.909231296677081,0.831035479480556
6.9099402993755605,0.8286455647605809
6.91064930207404,0.8262493983288288
6.911358304772518,0.8238469694613749
6.912067307470997,0.8214382674761064
6.912776310169476,0.8190232817333518
6.913485312867955,0.8166020016365105
6.9141943155664345,0.814174416632702
6.914903318264913,0.8117405162134007
6.915612320963391,0.8093002899150911
6.916321323661871,0.8068537273199127
6.91703032636035,0.8044008180563291
6.917739329058828,0.8019415517997748
6.918448331757308,0.7994759182733328
6.919157334455787,0.7970039072484036
6.919866337154265,0.7945255085453727
6.920575339852744,0.7920407120342972
6.921284342551223,0.7895495076355847
6.921993345249702,0.7870518853206824
6.9227023479481815,0.78454783511277
6.92341135064666,0.782037347087453
6.924120353345138,0.7795204113734668
6.924829356043618,0.7769970181533743
6.925538358742097,0.7744671576642805
6.926247361440575,0.7719308201985423
6.926956364139055,0.769387996104485
6.927665366837534,0.7668386757871234
6.928374369536012,0.7642828497088847
6.929083372234491,0.7617205083903364
6.92979237493297,0.7591516424109204
6.930501377631449,0.7565762424096887
6.931210380329928,0.7539942990860421
6.931919383028407,0.7514058032004737
6.932628385726886,0.7488107455753124
6.933337388425365,0.7462091170954831
6.934046391123843,0.743600908709253
6.934755393822322,0.7409861114289914
6.935464396520802,0.7383647163319327
6.936173399219281,0.7357367145609403
6.936882401917759,0.7331020973252776
6.937591404616238,0.7304608559013765
6.938300407314717,0.727812981633614
6.939009410013196,0.7251584659350931
6.939718412711675,0.7224973002884186
6.940427415410154,0.7198294762464972
6.941136418108633,0.7171549854333014
6.941845420807112,0.7144738195446889
6.94255442350559,0.711785970349174
6.943263426204069,0.7090914296887465
6.943972428902549,0.7063901894796522
6.944681431601028,0.7036822417132141
6.945390434299506,0.7009675784566306
6.946099436997986,0.6982461918537899
6.946808439696464,0.6955180741260769
6.947517442394943,0.692783217573197
6.948226445093422,0.6900416145739938
6.948935447791901,0.6872932575872641
6.94964445049038,0.6845381391525919
6.950353453188859,0.6817762518911695
6.951062455887337,0.6790075885066311
6.951771458585816,0.6762321417858835
6.952480461284296,0.6734499045999428
6.953189463982775,0.6706608699047747
6.953898466681253,0.6678650307421332
6.954607469379733,0.6650623802404089
6.955316472078211,0.6622529116154647
6.95602547477669,0.6594366181714981
6.956734477475169,0.6566134933018858
6.957443480173648,0.6537835304900401
6.958152482872127,0.6509467233102626
6.958861485570607,0.6481030654286086
6.959570488269084,0.6452525506037461
6.960279490967563,0.6423951726878195
6.960988493666043,0.6395309256273214
6.961697496364522,0.6366598034639563
6.962406499063,0.6337818003355162
6.96311550176148,0.6308969104767538
6.963824504459958,0.6280051282202622
6.964533507158437,0.6251064479973508
6.965242509856916,0.6222008643389282
6.965951512555395,0.619288371876392
6.966660515253874,0.6163689653425092
6.967369517952354,0.6134426395723084
6.968078520650832,0.6105093895039715
6.96878752334931,0.6075692101797278
6.96949652604779,0.604622096746757
6.970205528746269,0.6016680444580772
6.970914531444747,0.5987070486734577
6.971623534143227,0.5957391048603164
6.972332536841706,0.5927642085946311
6.973041539540184,0.589782355561849
6.973750542238663,0.5867935415577964
6.974459544937142,0.5837977624895917
6.975168547635621,0.5807950143765687
6.975877550334101,0.577785293351193
6.976586553032579,0.5747685956599815
6.977295555731057,0.5717449176644316
6.978004558429537,0.5687142558419432
6.978713561128016,0.5656766067867571
6.979422563826494,0.56263196721088
6.980131566524974,0.5595803339450228
6.980840569223453,0.5565217039395328
6.981549571921931,0.5534560742653445
6.98225857462041,0.5503834421149126
6.982967577318889,0.5473038048031644
6.983676580017368,0.544217159768443
6.984385582715847,0.541123504573455
6.985094585414326,0.5380228369062394
6.985803588112804,0.5349151545811008
6.986512590811284,0.5318004555395865
6.987221593509762,0.528678737851441
6.987930596208241,0.525549999715567
6.988639598906721,0.5224142394609954
6.9893486016052,0.5192714555478535
6.990057604303678,0.5161216465683379
6.990766607002157,0.5129648112476856
6.991475609700636,0.5098009484451551
6.992184612399115,0.5066300571550019
6.992893615097594,0.5034521365074636
6.993602617796073,0.5002671857697429
6.994311620494552,0.4970752043469986
6.995020623193031,0.49387619178332565
6.995729625891509,0.49067014776276174
6.996438628589988,0.48745707211027056
6.997147631288468,0.4842369647927449
6.997856633986947,0.4810098259200069
6.998565636685425,0.47777565574580677
6.999274639383904,0.4745344546688316
6.999983642082383,0.47128622323370933
7.000692644780862,0.46803096213202305
7.001401647479341,0.46476867220331813
7.00211065017782,0.46149935443611706
7.002819652876299,0.45822300996894205
7.003528655574778,0.454939640091326
7.004237658273256,0.4516492462448397
7.0049466609717355,0.4483518300241119
7.005655663670215,0.4450473931778531
7.006364666368694,0.4417359376098907
7.007073669067172,0.4384174653801902
7.007782671765652,0.4350919787058874
7.00849167446413,0.43175947996233
7.009200677162609,0.4284199716841032
7.009909679861088,0.42507345656607154
7.010618682559567,0.42171993746441405
7.011327685258046,0.4183594173976688
7.012036687956525,0.41499189954777704
7.012745690655003,0.4116173872611169
7.0134546933534825,0.4082358840495561
7.014163696051962,0.404847393591499
7.014872698750441,0.4014519197329283
7.0155817014489195,0.3980494664884564
7.016290704147399,0.39464003804237835
7.016999706845877,0.39122363874972155
7.017708709544356,0.38780027313728904
7.018417712242835,0.3843699459047276
7.019126714941314,0.38093266192556535
7.019835717639793,0.3774884262482805
7.020544720338273,0.3740372440973421
7.02125372303675,0.3705791208742779
7.0219627257352295,0.3671140621587181
7.022671728433709,0.363642073709458
7.023380731132188,0.36016316146551336
7.0240897338306665,0.3566773315471744
7.024798736529146,0.35318459025706117
7.025507739227624,0.34968494408117967
7.0262167419261035,0.3461783996899786
7.026925744624582,0.34266496393940493
7.027634747323061,0.3391446438719504
7.02834375002154,0.3356174467177123
7.02905275272002,0.3320833798954502
7.029761755418498,0.32854245101362106
7.0304707581169765,0.3249946678714533
7.031179760815456,0.3214400384599725
7.031888763513935,0.3178785709630708
7.0325977662124135,0.3143102737585347
7.033306768910893,0.3107351554191079
7.034015771609372,0.3071532247135248
7.0347247743078505,0.3035644906075519
7.035433777006329,0.2999689622650325
7.036142779704808,0.2963666490489225
7.0368517824032875,0.2927575605223257
7.037560785101766,0.2891417064495235
7.038269787800245,0.2855190967970149
7.0389787904987235,0.2818897417345367
7.039687793197203,0.2782536516360913
7.040396795895681,0.27461083708097217
7.0411057985941605,0.2709613088547763
7.04181480129264,0.2673050779504289
7.042523803991119,0.2636421555691947
7.0432328066895975,0.2599725531216828
7.043941809388076,0.2562962822288598
7.044650812086555,0.2526133547230439
7.0453598147850345,0.24892378264891885
7.046068817483513,0.24522757826451136
7.046777820181992,0.2415247540421917
7.047486822880471,0.23781532266966154
7.04819582557895,0.23409929705093513
7.048904828277428,0.23037669030731045
7.0496138309759075,0.2266475157783558
7.050322833674387,0.22291178702286768
7.051031836372866,0.21916951781983862
7.0517408390713445,0.21542072216942193
7.052449841769823,0.21166541429387536
7.053158844468302,0.20790360863851953
7.0538678471667815,0.20413531987267708
7.05457684986526,0.20036056289061327
7.055285852563739,0.19657935281246508
7.0559948552622185,0.1927917049851765
7.056703857960697,0.18899763498341038
7.057412860659175,0.18519715861047487
7.058121863357655,0.18139029189921985
7.058830866056134,0.17757705111296263
7.059539868754613,0.17375745274636023
7.0602488714530915,0.16993151352631908
7.06095787415157,0.16609925041287016
7.061666876850049,0.16226068060005772
7.0623758795485285,0.15841582151680333
7.063084882247007,0.15456469082777496
7.063793884945486,0.15070730643424568
7.0645028876439655,0.14684368647494578
7.065211890342444,0.14297384932690793
7.065920893040922,0.13909781360630763
7.066629895739402,0.13521559816929157
7.067338898437881,0.13132722211280173
7.06804790113636,0.1274327047753986
7.068756903834839,0.1235320657380572
7.069465906533318,0.11962532482498522
7.070174909231796,0.11571250210440764
7.0708839119302755,0.11179361788935382
7.071592914628754,0.10786869273844618
7.072301917327233,0.10393774745666118
7.0730109200257125,0.1000008030960941
7.073719922724191,0.09605788095672335
7.074428925422669,0.09210900258715232
7.075137928121149,0.08815418978535272
7.075846930819628,0.08419346459938737
7.076555933518107,0.08022684932814833
7.077264936216586,0.07625436652206186
7.077973938915065,0.07227603898379675
7.078682941613543,0.06829188976897044
7.079391944312023,0.06430194218682855
7.080100947010501,0.06030621980093398
7.08080994970898,0.056304746429836516
7.0815189524074595,0.05229754614773857
7.082227955105939,0.048284643285153445
7.082936957804416,0.044266062429547254
7.083645960502896,0.040241828425974235
7.084354963201375,0.036211966377720395
7.085063965899854,0.032176501646901556
7.085772968598333,0.028135459855090805
7.086481971296812,0.024088866883913457
7.08719097399529,0.020036748875640192
7.08789997669377,0.01597913223376457
7.088608979392248,0.011916043623584449
7.089317982090727,0.007847509972761596

